AAVGen: Precision Engineering of Adeno-associated Viral Capsids for Renal Selective Targeting

Adeno-associated viruses (AAVs) are promising vectors for gene therapy, but their native serotypes face limitations in tissue tropism, immune evasion, and production efficiency. Engineering capsids to overcome these hurdles is challenging due to the vast sequence space and the difficulty of simultaneously optimizing multiple functional properties. The complexity also adds when it comes to the kidney, which presents unique anatomical barriers and cellular targets that require precise and efficient vector engineering. Here, we present AAVGen, a generative artificial intelligence framework for de novo design of AAV capsids with enhanced multi-trait profiles. AAVGen integrates a protein language model (PLM) with supervised fine-tuning (SFT) and a reinforcement learning technique termed Group Sequence Policy Optimization (GSPO). The model is guided by a composite reward signal derived from three ESM-2-based regression predictors, each trained to predict a key property: production fitness, kidney tropism, and thermostability. Our results demonstrate that AAVGen produces a diverse library of novel VP1 protein sequences. In silico validations revealed that the majority of the generated variants have superior performance across all three employed indices, indicating successful multi-objective optimization. Furthermore, structural analysis via AlphaFold3 confirms that the generated sequences preserve the canonical capsid folding despite sequence diversification. AAVGen establishes a foundation for data-driven viral vector engineering, accelerating the development of next-generation AAV vectors with tailored functional characteristics.

==> Supplementary/Supplementary_file_1.json <==
{
  "best_global_step": 14100,
  "best_metric": 1.4252161979675293,
  "best_model_checkpoint": "/home/u111169/wrkdir/mgh/aav/checkpoints/esm-2_8m-fitness_aav2_final_0_2_valid/checkpoint-14100",
  "epoch": 6.997704287398399,
  "eval_steps": 100,
  "global_step": 14100,
  "is_hyper_param_search": false,
  "is_local_process_zero": true,
  "is_world_process_zero": true,
  "log_history": [
    {
      "epoch": 0.0049637029223800954,
      "grad_norm": 127.1497802734375,
      "learning_rate": 5e-05,
      "loss": 131.4661,
      "step": 10
    },
    {
      "epoch": 0.009927405844760191,
      "grad_norm": 144.4837188720703,
      "learning_rate": 9.99751737835154e-05,
      "loss": 113.1286,
      "step": 20
    },
    {
      "epoch": 0.014891108767140287,
      "grad_norm": 90.40018463134766,
      "learning_rate": 9.992552135054618e-05,
      "loss": 92.0286,
      "step": 30
    },
    {
      "epoch": 0.019854811689520382,
      "grad_norm": 13.823904037475586,
      "learning_rate": 9.987586891757697e-05,
      "loss": 84.7551,
      "step": 40
    },
    {
      "epoch": 0.024818514611900478,
      "grad_norm": 49.241764068603516,
      "learning_rate": 9.982621648460775e-05,
      "loss": 79.8497,
      "step": 50
    },
    {
      "epoch": 0.029782217534280574,
      "grad_norm": 218.55020141601562,
      "learning_rate": 9.977656405163853e-05,
      "loss": 68.2386,
      "step": 60
    },
    {
      "epoch": 0.03474592045666067,
      "grad_norm": 235.3693084716797,
      "learning_rate": 9.972691161866932e-05,
      "loss": 50.0492,
      "step": 70
    },
    {
      "epoch": 0.039709623379040764,
      "grad_norm": 512.2877807617188,
      "learning_rate": 9.96772591857001e-05,
      "loss": 42.0819,
      "step": 80
    },
    {
      "epoch": 0.04467332630142086,
      "grad_norm": 386.9060363769531,
      "learning_rate": 9.962760675273089e-05,
      "loss": 40.7594,
      "step": 90
    },
    {
      "epoch": 0.049637029223800956,
      "grad_norm": 690.6726684570312,
      "learning_rate": 9.957795431976167e-05,
      "loss": 30.1089,
      "step": 100
    },
    {
      "epoch": 0.049637029223800956,
      "eval_loss": 4.409300327301025,
      "eval_mae": 1.7035146951675415,
      "eval_mse": 4.409300804138184,
      "eval_r2": 0.5837126970291138,
      "eval_rmse": 2.0998335181957124,
      "eval_runtime": 146.6501,
      "eval_samples_per_second": 439.591,
      "eval_steps_per_second": 13.74,
      "step": 100
    },
    {
      "epoch": 0.05460073214618105,
      "grad_norm": 256.7567443847656,
      "learning_rate": 9.952830188679245e-05,
      "loss": 30.8699,
      "step": 110
    },
    {
      "epoch": 0.05956443506856115,
      "grad_norm": 137.19503784179688,
      "learning_rate": 9.947864945382325e-05,
      "loss": 26.6919,
      "step": 120
    },
    {
      "epoch": 0.06452813799094125,
      "grad_norm": 332.4856872558594,
      "learning_rate": 9.942899702085403e-05,
      "loss": 27.1354,
      "step": 130
    },
    {
      "epoch": 0.06949184091332133,
      "grad_norm": 597.8612060546875,
      "learning_rate": 9.937934458788481e-05,
      "loss": 25.7781,
      "step": 140
    },
    {
      "epoch": 0.07445554383570144,
      "grad_norm": 213.37811279296875,
      "learning_rate": 9.93296921549156e-05,
      "loss": 26.204,
      "step": 150
    },
    {
      "epoch": 0.07941924675808153,
      "grad_norm": 112.32306671142578,
      "learning_rate": 9.928003972194638e-05,
      "loss": 22.5947,
      "step": 160
    },
    {
      "epoch": 0.08438294968046163,
      "grad_norm": 441.9927978515625,
      "learning_rate": 9.923038728897717e-05,
      "loss": 24.3894,
      "step": 170
    },
    {
      "epoch": 0.08934665260284172,
      "grad_norm": Infinity,
      "learning_rate": 9.918073485600795e-05,
      "loss": 31.6636,
      "step": 180
    },
    {
      "epoch": 0.09431035552522181,
      "grad_norm": 251.17538452148438,
      "learning_rate": 9.913604766633565e-05,
      "loss": 27.0988,
      "step": 190
    },
    {
      "epoch": 0.09927405844760191,
      "grad_norm": 230.41358947753906,
      "learning_rate": 9.908639523336644e-05,
      "loss": 26.2125,
      "step": 200
    },
    {
      "epoch": 0.09927405844760191,
      "eval_loss": 2.8491358757019043,
      "eval_mae": 1.253434419631958,
      "eval_mse": 2.8491358757019043,
      "eval_r2": 0.7310097217559814,
      "eval_rmse": 1.6879383506816545,
      "eval_runtime": 146.7451,
      "eval_samples_per_second": 439.306,
      "eval_steps_per_second": 13.731,
      "step": 200
    },
    {
      "epoch": 0.104237761369982,
      "grad_norm": 241.85694885253906,
      "learning_rate": 9.903674280039722e-05,
      "loss": 23.0252,
      "step": 210
    },
    {
      "epoch": 0.1092014642923621,
      "grad_norm": 265.0570068359375,
      "learning_rate": 9.8987090367428e-05,
      "loss": 23.7331,
      "step": 220
    },
    {
      "epoch": 0.1141651672147422,
      "grad_norm": 160.9414825439453,
      "learning_rate": 9.89374379344588e-05,
      "loss": 19.3495,
      "step": 230
    },
    {
      "epoch": 0.1191288701371223,
      "grad_norm": 127.10894775390625,
      "learning_rate": 9.888778550148958e-05,
      "loss": 22.828,
      "step": 240
    },
    {
      "epoch": 0.12409257305950239,
      "grad_norm": 405.8996276855469,
      "learning_rate": 9.883813306852037e-05,
      "loss": 21.9991,
      "step": 250
    },
    {
      "epoch": 0.1290562759818825,
      "grad_norm": 139.9977264404297,
      "learning_rate": 9.878848063555115e-05,
      "loss": 21.5177,
      "step": 260
    },
    {
      "epoch": 0.1340199789042626,
      "grad_norm": 116.7258071899414,
      "learning_rate": 9.873882820258193e-05,
      "loss": 20.1776,
      "step": 270
    },
    {
      "epoch": 0.13898368182664267,
      "grad_norm": 227.60250854492188,
      "learning_rate": 9.868917576961272e-05,
      "loss": 20.8582,
      "step": 280
    },
    {
      "epoch": 0.14394738474902277,
      "grad_norm": 90.1287841796875,
      "learning_rate": 9.86395233366435e-05,
      "loss": 19.5307,
      "step": 290
    },
    {
      "epoch": 0.14891108767140288,
      "grad_norm": 321.06414794921875,
      "learning_rate": 9.858987090367429e-05,
      "loss": 21.3841,
      "step": 300
    },
    {
      "epoch": 0.14891108767140288,
      "eval_loss": 2.704042673110962,
      "eval_mae": 1.1788556575775146,
      "eval_mse": 2.704042673110962,
      "eval_r2": 0.7447081804275513,
      "eval_rmse": 1.6443973586426615,
      "eval_runtime": 146.8592,
      "eval_samples_per_second": 438.965,
      "eval_steps_per_second": 13.721,
      "step": 300
    },
    {
      "epoch": 0.15387479059378295,
      "grad_norm": 224.6196746826172,
      "learning_rate": 9.854021847070507e-05,
      "loss": 20.0389,
      "step": 310
    },
    {
      "epoch": 0.15883849351616305,
      "grad_norm": 57.76066970825195,
      "learning_rate": 9.849056603773585e-05,
      "loss": 19.3805,
      "step": 320
    },
    {
      "epoch": 0.16380219643854316,
      "grad_norm": 109.6593246459961,
      "learning_rate": 9.844091360476664e-05,
      "loss": 21.9701,
      "step": 330
    },
    {
      "epoch": 0.16876589936092326,
      "grad_norm": 75.93318176269531,
      "learning_rate": 9.839126117179742e-05,
      "loss": 20.1364,
      "step": 340
    },
    {
      "epoch": 0.17372960228330334,
      "grad_norm": 261.8716735839844,
      "learning_rate": 9.834160873882821e-05,
      "loss": 21.1444,
      "step": 350
    },
    {
      "epoch": 0.17869330520568344,
      "grad_norm": 322.51898193359375,
      "learning_rate": 9.829195630585899e-05,
      "loss": 18.8949,
      "step": 360
    },
    {
      "epoch": 0.18365700812806354,
      "grad_norm": 116.60157775878906,
      "learning_rate": 9.824230387288977e-05,
      "loss": 19.0103,
      "step": 370
    },
    {
      "epoch": 0.18862071105044362,
      "grad_norm": 178.27146911621094,
      "learning_rate": 9.819265143992056e-05,
      "loss": 19.941,
      "step": 380
    },
    {
      "epoch": 0.19358441397282372,
      "grad_norm": 81.670166015625,
      "learning_rate": 9.814299900695134e-05,
      "loss": 19.166,
      "step": 390
    },
    {
      "epoch": 0.19854811689520382,
      "grad_norm": 176.62106323242188,
      "learning_rate": 9.809334657398213e-05,
      "loss": 18.3683,
      "step": 400
    },
    {
      "epoch": 0.19854811689520382,
      "eval_loss": 2.2075815200805664,
      "eval_mae": 1.0674773454666138,
      "eval_mse": 2.2075815200805664,
      "eval_r2": 0.7915796637535095,
      "eval_rmse": 1.48579322924846,
      "eval_runtime": 146.6975,
      "eval_samples_per_second": 439.448,
      "eval_steps_per_second": 13.736,
      "step": 400
    },
    {
      "epoch": 0.20351181981758393,
      "grad_norm": 82.427734375,
      "learning_rate": 9.804369414101291e-05,
      "loss": 17.6213,
      "step": 410
    },
    {
      "epoch": 0.208475522739964,
      "grad_norm": 142.55767822265625,
      "learning_rate": 9.79940417080437e-05,
      "loss": 17.427,
      "step": 420
    },
    {
      "epoch": 0.2134392256623441,
      "grad_norm": 418.1673278808594,
      "learning_rate": 9.794438927507449e-05,
      "loss": 19.839,
      "step": 430
    },
    {
      "epoch": 0.2184029285847242,
      "grad_norm": 95.96762084960938,
      "learning_rate": 9.789473684210527e-05,
      "loss": 20.0029,
      "step": 440
    },
    {
      "epoch": 0.2233666315071043,
      "grad_norm": 117.6827392578125,
      "learning_rate": 9.784508440913606e-05,
      "loss": 17.4627,
      "step": 450
    },
    {
      "epoch": 0.2283303344294844,
      "grad_norm": 86.60159301757812,
      "learning_rate": 9.779543197616684e-05,
      "loss": 17.5583,
      "step": 460
    },
    {
      "epoch": 0.2332940373518645,
      "grad_norm": 127.0225830078125,
      "learning_rate": 9.774577954319762e-05,
      "loss": 20.32,
      "step": 470
    },
    {
      "epoch": 0.2382577402742446,
      "grad_norm": 191.89588928222656,
      "learning_rate": 9.769612711022841e-05,
      "loss": 17.8365,
      "step": 480
    },
    {
      "epoch": 0.24322144319662467,
      "grad_norm": 89.09835052490234,
      "learning_rate": 9.764647467725919e-05,
      "loss": 18.4814,
      "step": 490
    },
    {
      "epoch": 0.24818514611900477,
      "grad_norm": 157.0092010498047,
      "learning_rate": 9.759682224428998e-05,
      "loss": 18.721,
      "step": 500
    },
    {
      "epoch": 0.24818514611900477,
      "eval_loss": 2.152923822402954,
      "eval_mae": 1.0629035234451294,
      "eval_mse": 2.152923822402954,
      "eval_r2": 0.796739935874939,
      "eval_rmse": 1.4672845062914535,
      "eval_runtime": 146.7273,
      "eval_samples_per_second": 439.359,
      "eval_steps_per_second": 13.733,
      "step": 500
    },
    {
      "epoch": 0.25314884904138485,
      "grad_norm": 128.68812561035156,
      "learning_rate": 9.754716981132076e-05,
      "loss": 16.2336,
      "step": 510
    },
    {
      "epoch": 0.258112551963765,
      "grad_norm": 69.06790924072266,
      "learning_rate": 9.749751737835154e-05,
      "loss": 16.2792,
      "step": 520
    },
    {
      "epoch": 0.26307625488614506,
      "grad_norm": 78.3423843383789,
      "learning_rate": 9.744786494538233e-05,
      "loss": 17.2191,
      "step": 530
    },
    {
      "epoch": 0.2680399578085252,
      "grad_norm": 106.8558578491211,
      "learning_rate": 9.739821251241311e-05,
      "loss": 17.9017,
      "step": 540
    },
    {
      "epoch": 0.27300366073090526,
      "grad_norm": 98.74111938476562,
      "learning_rate": 9.73485600794439e-05,
      "loss": 17.7914,
      "step": 550
    },
    {
      "epoch": 0.27796736365328534,
      "grad_norm": 55.029144287109375,
      "learning_rate": 9.729890764647468e-05,
      "loss": 15.8275,
      "step": 560
    },
    {
      "epoch": 0.28293106657566547,
      "grad_norm": 148.3818359375,
      "learning_rate": 9.724925521350547e-05,
      "loss": 17.3128,
      "step": 570
    },
    {
      "epoch": 0.28789476949804554,
      "grad_norm": 126.33074951171875,
      "learning_rate": 9.719960278053625e-05,
      "loss": 17.3801,
      "step": 580
    },
    {
      "epoch": 0.2928584724204256,
      "grad_norm": 144.3959197998047,
      "learning_rate": 9.714995034756703e-05,
      "loss": 20.6361,
      "step": 590
    },
    {
      "epoch": 0.29782217534280575,
      "grad_norm": 189.37826538085938,
      "learning_rate": 9.710029791459782e-05,
      "loss": 17.502,
      "step": 600
    },
    {
      "epoch": 0.29782217534280575,
      "eval_loss": 2.0459084510803223,
      "eval_mae": 1.0387616157531738,
      "eval_mse": 2.0459084510803223,
      "eval_r2": 0.8068434000015259,
      "eval_rmse": 1.4303525618113606,
      "eval_runtime": 146.8116,
      "eval_samples_per_second": 439.107,
      "eval_steps_per_second": 13.725,
      "step": 600
    },
    {
      "epoch": 0.3027858782651858,
      "grad_norm": 80.8141098022461,
      "learning_rate": 9.70506454816286e-05,
      "loss": 16.6633,
      "step": 610
    },
    {
      "epoch": 0.3077495811875659,
      "grad_norm": 105.20635986328125,
      "learning_rate": 9.700099304865939e-05,
      "loss": 16.4908,
      "step": 620
    },
    {
      "epoch": 0.31271328410994603,
      "grad_norm": 93.29984283447266,
      "learning_rate": 9.695134061569018e-05,
      "loss": 17.316,
      "step": 630
    },
    {
      "epoch": 0.3176769870323261,
      "grad_norm": 62.88847732543945,
      "learning_rate": 9.690168818272096e-05,
      "loss": 15.7804,
      "step": 640
    },
    {
      "epoch": 0.3226406899547062,
      "grad_norm": 206.47622680664062,
      "learning_rate": 9.685203574975175e-05,
      "loss": 16.471,
      "step": 650
    },
    {
      "epoch": 0.3276043928770863,
      "grad_norm": 190.69544982910156,
      "learning_rate": 9.680238331678253e-05,
      "loss": 15.6022,
      "step": 660
    },
    {
      "epoch": 0.3325680957994664,
      "grad_norm": 117.13565063476562,
      "learning_rate": 9.675273088381331e-05,
      "loss": 15.9642,
      "step": 670
    },
    {
      "epoch": 0.3375317987218465,
      "grad_norm": 82.37054443359375,
      "learning_rate": 9.67030784508441e-05,
      "loss": 14.8051,
      "step": 680
    },
    {
      "epoch": 0.3424955016442266,
      "grad_norm": 114.03731536865234,
      "learning_rate": 9.665342601787488e-05,
      "loss": 17.5959,
      "step": 690
    },
    {
      "epoch": 0.34745920456660667,
      "grad_norm": 229.20875549316406,
      "learning_rate": 9.660377358490567e-05,
      "loss": 17.9377,
      "step": 700
    },
    {
      "epoch": 0.34745920456660667,
      "eval_loss": 1.9741909503936768,
      "eval_mae": 1.0146245956420898,
      "eval_mse": 1.9741909503936768,
      "eval_r2": 0.8136143088340759,
      "eval_rmse": 1.4050590558384644,
      "eval_runtime": 146.8291,
      "eval_samples_per_second": 439.055,
      "eval_steps_per_second": 13.723,
      "step": 700
    },
    {
      "epoch": 0.3524229074889868,
      "grad_norm": 157.40338134765625,
      "learning_rate": 9.655412115193645e-05,
      "loss": 16.7492,
      "step": 710
    },
    {
      "epoch": 0.3573866104113669,
      "grad_norm": 60.060638427734375,
      "learning_rate": 9.650446871896723e-05,
      "loss": 16.4561,
      "step": 720
    },
    {
      "epoch": 0.36235031333374695,
      "grad_norm": 90.38374328613281,
      "learning_rate": 9.645481628599802e-05,
      "loss": 18.2765,
      "step": 730
    },
    {
      "epoch": 0.3673140162561271,
      "grad_norm": 62.50350570678711,
      "learning_rate": 9.64051638530288e-05,
      "loss": 17.4014,
      "step": 740
    },
    {
      "epoch": 0.37227771917850716,
      "grad_norm": 114.32986450195312,
      "learning_rate": 9.635551142005959e-05,
      "loss": 16.8195,
      "step": 750
    },
    {
      "epoch": 0.37724142210088724,
      "grad_norm": 141.228759765625,
      "learning_rate": 9.630585898709037e-05,
      "loss": 17.9607,
      "step": 760
    },
    {
      "epoch": 0.38220512502326737,
      "grad_norm": 104.416259765625,
      "learning_rate": 9.625620655412116e-05,
      "loss": 16.5789,
      "step": 770
    },
    {
      "epoch": 0.38716882794564744,
      "grad_norm": 75.37854766845703,
      "learning_rate": 9.620655412115194e-05,
      "loss": 13.8374,
      "step": 780
    },
    {
      "epoch": 0.3921325308680276,
      "grad_norm": 100.76963806152344,
      "learning_rate": 9.615690168818272e-05,
      "loss": 15.6183,
      "step": 790
    },
    {
      "epoch": 0.39709623379040765,
      "grad_norm": 112.04200744628906,
      "learning_rate": 9.610724925521351e-05,
      "loss": 17.3479,
      "step": 800
    },
    {
      "epoch": 0.39709623379040765,
      "eval_loss": 1.9214118719100952,
      "eval_mae": 0.980254590511322,
      "eval_mse": 1.9214118719100952,
      "eval_r2": 0.8185972571372986,
      "eval_rmse": 1.3861500178227806,
      "eval_runtime": 146.6336,
      "eval_samples_per_second": 439.64,
      "eval_steps_per_second": 13.742,
      "step": 800
    },
    {
      "epoch": 0.4020599367127877,
      "grad_norm": 48.24258041381836,
      "learning_rate": 9.60575968222443e-05,
      "loss": 14.202,
      "step": 810
    },
    {
      "epoch": 0.40702363963516786,
      "grad_norm": 94.72567749023438,
      "learning_rate": 9.600794438927508e-05,
      "loss": 15.3894,
      "step": 820
    },
    {
      "epoch": 0.41198734255754793,
      "grad_norm": 97.00188446044922,
      "learning_rate": 9.595829195630587e-05,
      "loss": 17.0537,
      "step": 830
    },
    {
      "epoch": 0.416951045479928,
      "grad_norm": 156.5662078857422,
      "learning_rate": 9.590863952333665e-05,
      "loss": 16.4795,
      "step": 840
    },
    {
      "epoch": 0.42191474840230814,
      "grad_norm": 92.27922058105469,
      "learning_rate": 9.585898709036744e-05,
      "loss": 15.5488,
      "step": 850
    },
    {
      "epoch": 0.4268784513246882,
      "grad_norm": 129.9174346923828,
      "learning_rate": 9.580933465739822e-05,
      "loss": 15.5207,
      "step": 860
    },
    {
      "epoch": 0.4318421542470683,
      "grad_norm": 112.70234680175781,
      "learning_rate": 9.5759682224429e-05,
      "loss": 15.816,
      "step": 870
    },
    {
      "epoch": 0.4368058571694484,
      "grad_norm": 88.32259368896484,
      "learning_rate": 9.571002979145979e-05,
      "loss": 15.1383,
      "step": 880
    },
    {
      "epoch": 0.4417695600918285,
      "grad_norm": 192.59629821777344,
      "learning_rate": 9.566037735849057e-05,
      "loss": 15.5477,
      "step": 890
    },
    {
      "epoch": 0.4467332630142086,
      "grad_norm": 152.45216369628906,
      "learning_rate": 9.561072492552136e-05,
      "loss": 16.2696,
      "step": 900
    },
    {
      "epoch": 0.4467332630142086,
      "eval_loss": 1.9420772790908813,
      "eval_mae": 1.0188790559768677,
      "eval_mse": 1.9420772790908813,
      "eval_r2": 0.8166462182998657,
      "eval_rmse": 1.3935843279439106,
      "eval_runtime": 146.6111,
      "eval_samples_per_second": 439.708,
      "eval_steps_per_second": 13.744,
      "step": 900
    },
    {
      "epoch": 0.4516969659365887,
      "grad_norm": 67.75496673583984,
      "learning_rate": 9.556107249255214e-05,
      "loss": 15.8129,
      "step": 910
    },
    {
      "epoch": 0.4566606688589688,
      "grad_norm": 166.7864990234375,
      "learning_rate": 9.551142005958293e-05,
      "loss": 16.3187,
      "step": 920
    },
    {
      "epoch": 0.4616243717813489,
      "grad_norm": 64.66839599609375,
      "learning_rate": 9.546176762661371e-05,
      "loss": 16.0717,
      "step": 930
    },
    {
      "epoch": 0.466588074703729,
      "grad_norm": 249.1429901123047,
      "learning_rate": 9.541211519364449e-05,
      "loss": 14.9748,
      "step": 940
    },
    {
      "epoch": 0.47155177762610906,
      "grad_norm": 126.47644805908203,
      "learning_rate": 9.536246276067528e-05,
      "loss": 14.988,
      "step": 950
    },
    {
      "epoch": 0.4765154805484892,
      "grad_norm": 116.70797729492188,
      "learning_rate": 9.531281032770606e-05,
      "loss": 15.6607,
      "step": 960
    },
    {
      "epoch": 0.48147918347086927,
      "grad_norm": 64.49201965332031,
      "learning_rate": 9.526315789473685e-05,
      "loss": 14.439,
      "step": 970
    },
    {
      "epoch": 0.48644288639324934,
      "grad_norm": 114.71785736083984,
      "learning_rate": 9.521350546176763e-05,
      "loss": 14.2033,
      "step": 980
    },
    {
      "epoch": 0.49140658931562947,
      "grad_norm": 105.66043090820312,
      "learning_rate": 9.51638530287984e-05,
      "loss": 16.6798,
      "step": 990
    },
    {
      "epoch": 0.49637029223800955,
      "grad_norm": 144.69639587402344,
      "learning_rate": 9.51142005958292e-05,
      "loss": 14.6257,
      "step": 1000
    },
    {
      "epoch": 0.49637029223800955,
      "eval_loss": 2.2805016040802,
      "eval_mae": 1.0629061460494995,
      "eval_mse": 2.2805016040802,
      "eval_r2": 0.7846951484680176,
      "eval_rmse": 1.5101329756283717,
      "eval_runtime": 146.6398,
      "eval_samples_per_second": 439.621,
      "eval_steps_per_second": 13.741,
      "step": 1000
    },
    {
      "epoch": 0.5013339951603897,
      "grad_norm": 132.65545654296875,
      "learning_rate": 9.506454816285999e-05,
      "loss": 16.0697,
      "step": 1010
    },
    {
      "epoch": 0.5062976980827697,
      "grad_norm": 117.74516296386719,
      "learning_rate": 9.501489572989077e-05,
      "loss": 13.631,
      "step": 1020
    },
    {
      "epoch": 0.5112614010051498,
      "grad_norm": 68.43126678466797,
      "learning_rate": 9.496524329692156e-05,
      "loss": 14.0523,
      "step": 1030
    },
    {
      "epoch": 0.51622510392753,
      "grad_norm": 87.87786102294922,
      "learning_rate": 9.491559086395234e-05,
      "loss": 15.4197,
      "step": 1040
    },
    {
      "epoch": 0.52118880684991,
      "grad_norm": 136.34988403320312,
      "learning_rate": 9.486593843098313e-05,
      "loss": 14.765,
      "step": 1050
    },
    {
      "epoch": 0.5261525097722901,
      "grad_norm": 91.27874755859375,
      "learning_rate": 9.481628599801391e-05,
      "loss": 14.7127,
      "step": 1060
    },
    {
      "epoch": 0.5311162126946702,
      "grad_norm": 127.7395248413086,
      "learning_rate": 9.47666335650447e-05,
      "loss": 16.623,
      "step": 1070
    },
    {
      "epoch": 0.5360799156170504,
      "grad_norm": 110.23110961914062,
      "learning_rate": 9.471698113207548e-05,
      "loss": 16.2043,
      "step": 1080
    },
    {
      "epoch": 0.5410436185394304,
      "grad_norm": 61.83723449707031,
      "learning_rate": 9.466732869910626e-05,
      "loss": 14.9418,
      "step": 1090
    },
    {
      "epoch": 0.5460073214618105,
      "grad_norm": 123.10956573486328,
      "learning_rate": 9.461767626613705e-05,
      "loss": 16.0252,
      "step": 1100
    },
    {
      "epoch": 0.5460073214618105,
      "eval_loss": 1.8531006574630737,
      "eval_mae": 0.970318615436554,
      "eval_mse": 1.8531006574630737,
      "eval_r2": 0.8250465989112854,
      "eval_rmse": 1.3612863980305812,
      "eval_runtime": 151.6814,
      "eval_samples_per_second": 425.009,
      "eval_steps_per_second": 13.284,
      "step": 1100
    },
    {
      "epoch": 0.5509710243841907,
      "grad_norm": 136.93618774414062,
      "learning_rate": 9.456802383316783e-05,
      "loss": 14.3068,
      "step": 1110
    },
    {
      "epoch": 0.5559347273065707,
      "grad_norm": 90.79984283447266,
      "learning_rate": 9.451837140019862e-05,
      "loss": 15.2149,
      "step": 1120
    },
    {
      "epoch": 0.5608984302289508,
      "grad_norm": 79.98780059814453,
      "learning_rate": 9.44687189672294e-05,
      "loss": 14.5907,
      "step": 1130
    },
    {
      "epoch": 0.5658621331513309,
      "grad_norm": 135.43685913085938,
      "learning_rate": 9.441906653426018e-05,
      "loss": 17.1429,
      "step": 1140
    },
    {
      "epoch": 0.570825836073711,
      "grad_norm": 166.77818298339844,
      "learning_rate": 9.436941410129097e-05,
      "loss": 15.9126,
      "step": 1150
    },
    {
      "epoch": 0.5757895389960911,
      "grad_norm": 64.7488021850586,
      "learning_rate": 9.431976166832175e-05,
      "loss": 16.9635,
      "step": 1160
    },
    {
      "epoch": 0.5807532419184712,
      "grad_norm": 88.9483871459961,
      "learning_rate": 9.427010923535254e-05,
      "loss": 15.6525,
      "step": 1170
    },
    {
      "epoch": 0.5857169448408512,
      "grad_norm": 96.75296020507812,
      "learning_rate": 9.422045680238332e-05,
      "loss": 15.7203,
      "step": 1180
    },
    {
      "epoch": 0.5906806477632314,
      "grad_norm": 102.25650024414062,
      "learning_rate": 9.41708043694141e-05,
      "loss": 14.2945,
      "step": 1190
    },
    {
      "epoch": 0.5956443506856115,
      "grad_norm": 74.08460235595703,
      "learning_rate": 9.41211519364449e-05,
      "loss": 17.2108,
      "step": 1200
    },
    {
      "epoch": 0.5956443506856115,
      "eval_loss": 1.840238094329834,
      "eval_mae": 0.9921276569366455,
      "eval_mse": 1.840238094329834,
      "eval_r2": 0.8262609839439392,
      "eval_rmse": 1.356553756520483,
      "eval_runtime": 146.6006,
      "eval_samples_per_second": 439.739,
      "eval_steps_per_second": 13.745,
      "step": 1200
    },
    {
      "epoch": 0.6006080536079915,
      "grad_norm": 157.4427947998047,
      "learning_rate": 9.407149950347568e-05,
      "loss": 15.723,
      "step": 1210
    },
    {
      "epoch": 0.6055717565303717,
      "grad_norm": 86.12596893310547,
      "learning_rate": 9.402184707050646e-05,
      "loss": 14.8662,
      "step": 1220
    },
    {
      "epoch": 0.6105354594527518,
      "grad_norm": 46.06570053100586,
      "learning_rate": 9.397219463753725e-05,
      "loss": 14.3731,
      "step": 1230
    },
    {
      "epoch": 0.6154991623751318,
      "grad_norm": 52.41926574707031,
      "learning_rate": 9.392254220456803e-05,
      "loss": 16.1929,
      "step": 1240
    },
    {
      "epoch": 0.6204628652975119,
      "grad_norm": 180.2952423095703,
      "learning_rate": 9.387288977159882e-05,
      "loss": 16.3588,
      "step": 1250
    },
    {
      "epoch": 0.6254265682198921,
      "grad_norm": 60.064109802246094,
      "learning_rate": 9.38232373386296e-05,
      "loss": 13.8357,
      "step": 1260
    },
    {
      "epoch": 0.6303902711422721,
      "grad_norm": 83.2853775024414,
      "learning_rate": 9.377358490566039e-05,
      "loss": 19.2339,
      "step": 1270
    },
    {
      "epoch": 0.6353539740646522,
      "grad_norm": 77.58168029785156,
      "learning_rate": 9.372393247269117e-05,
      "loss": 14.8241,
      "step": 1280
    },
    {
      "epoch": 0.6403176769870323,
      "grad_norm": 83.1185531616211,
      "learning_rate": 9.367428003972195e-05,
      "loss": 13.1662,
      "step": 1290
    },
    {
      "epoch": 0.6452813799094124,
      "grad_norm": 207.72042846679688,
      "learning_rate": 9.362462760675274e-05,
      "loss": 15.7419,
      "step": 1300
    },
    {
      "epoch": 0.6452813799094124,
      "eval_loss": 1.8729546070098877,
      "eval_mae": 0.9688236117362976,
      "eval_mse": 1.8729546070098877,
      "eval_r2": 0.8231721520423889,
      "eval_rmse": 1.3685593180457645,
      "eval_runtime": 147.319,
      "eval_samples_per_second": 437.595,
      "eval_steps_per_second": 13.678,
      "step": 1300
    },
    {
      "epoch": 0.6502450828317925,
      "grad_norm": 121.48776245117188,
      "learning_rate": 9.357497517378352e-05,
      "loss": 15.0958,
      "step": 1310
    },
    {
      "epoch": 0.6552087857541726,
      "grad_norm": 267.7140197753906,
      "learning_rate": 9.352532274081431e-05,
      "loss": 14.661,
      "step": 1320
    },
    {
      "epoch": 0.6601724886765528,
      "grad_norm": 126.51504516601562,
      "learning_rate": 9.347567030784509e-05,
      "loss": 15.2626,
      "step": 1330
    },
    {
      "epoch": 0.6651361915989328,
      "grad_norm": 121.004638671875,
      "learning_rate": 9.342601787487586e-05,
      "loss": 14.5006,
      "step": 1340
    },
    {
      "epoch": 0.6700998945213129,
      "grad_norm": 84.58524322509766,
      "learning_rate": 9.337636544190666e-05,
      "loss": 15.1713,
      "step": 1350
    },
    {
      "epoch": 0.675063597443693,
      "grad_norm": 83.14686584472656,
      "learning_rate": 9.332671300893744e-05,
      "loss": 14.9132,
      "step": 1360
    },
    {
      "epoch": 0.6800273003660731,
      "grad_norm": 130.07008361816406,
      "learning_rate": 9.327706057596823e-05,
      "loss": 14.4196,
      "step": 1370
    },
    {
      "epoch": 0.6849910032884532,
      "grad_norm": 287.16973876953125,
      "learning_rate": 9.3227408142999e-05,
      "loss": 14.7766,
      "step": 1380
    },
    {
      "epoch": 0.6899547062108333,
      "grad_norm": 65.9205093383789,
      "learning_rate": 9.317775571002978e-05,
      "loss": 14.113,
      "step": 1390
    },
    {
      "epoch": 0.6949184091332133,
      "grad_norm": 67.9688949584961,
      "learning_rate": 9.312810327706059e-05,
      "loss": 14.7954,
      "step": 1400
    },
    {
      "epoch": 0.6949184091332133,
      "eval_loss": 1.8112571239471436,
      "eval_mae": 0.9436242580413818,
      "eval_mse": 1.8112571239471436,
      "eval_r2": 0.8289971351623535,
      "eval_rmse": 1.3458295300472283,
      "eval_runtime": 146.5684,
      "eval_samples_per_second": 439.835,
      "eval_steps_per_second": 13.748,
      "step": 1400
    },
    {
      "epoch": 0.6998821120555935,
      "grad_norm": 78.41777801513672,
      "learning_rate": 9.307845084409137e-05,
      "loss": 14.1973,
      "step": 1410
    },
    {
      "epoch": 0.7048458149779736,
      "grad_norm": 78.63770294189453,
      "learning_rate": 9.302879841112216e-05,
      "loss": 17.4372,
      "step": 1420
    },
    {
      "epoch": 0.7098095179003536,
      "grad_norm": 52.69205093383789,
      "learning_rate": 9.297914597815294e-05,
      "loss": 14.5912,
      "step": 1430
    },
    {
      "epoch": 0.7147732208227338,
      "grad_norm": 48.363670349121094,
      "learning_rate": 9.292949354518372e-05,
      "loss": 13.6866,
      "step": 1440
    },
    {
      "epoch": 0.7197369237451139,
      "grad_norm": 69.60343170166016,
      "learning_rate": 9.287984111221451e-05,
      "loss": 13.9409,
      "step": 1450
    },
    {
      "epoch": 0.7247006266674939,
      "grad_norm": 72.1979751586914,
      "learning_rate": 9.283018867924529e-05,
      "loss": 14.7197,
      "step": 1460
    },
    {
      "epoch": 0.729664329589874,
      "grad_norm": 78.10208129882812,
      "learning_rate": 9.278053624627608e-05,
      "loss": 13.6657,
      "step": 1470
    },
    {
      "epoch": 0.7346280325122542,
      "grad_norm": 177.87779235839844,
      "learning_rate": 9.273088381330686e-05,
      "loss": 12.6904,
      "step": 1480
    },
    {
      "epoch": 0.7395917354346342,
      "grad_norm": 81.69580841064453,
      "learning_rate": 9.268123138033764e-05,
      "loss": 13.9273,
      "step": 1490
    },
    {
      "epoch": 0.7445554383570143,
      "grad_norm": 126.70061492919922,
      "learning_rate": 9.263157894736843e-05,
      "loss": 15.6667,
      "step": 1500
    },
    {
      "epoch": 0.7445554383570143,
      "eval_loss": 1.8631490468978882,
      "eval_mae": 1.0034319162368774,
      "eval_mse": 1.8631489276885986,
      "eval_r2": 0.8240979313850403,
      "eval_rmse": 1.3649721344000392,
      "eval_runtime": 146.3661,
      "eval_samples_per_second": 440.443,
      "eval_steps_per_second": 13.767,
      "step": 1500
    },
    {
      "epoch": 0.7495191412793945,
      "grad_norm": 54.46856689453125,
      "learning_rate": 9.25819265143992e-05,
      "loss": 14.8692,
      "step": 1510
    },
    {
      "epoch": 0.7544828442017745,
      "grad_norm": 46.26026916503906,
      "learning_rate": 9.253227408143e-05,
      "loss": 14.8005,
      "step": 1520
    },
    {
      "epoch": 0.7594465471241546,
      "grad_norm": 182.94076538085938,
      "learning_rate": 9.248262164846078e-05,
      "loss": 15.4686,
      "step": 1530
    },
    {
      "epoch": 0.7644102500465347,
      "grad_norm": 53.40138244628906,
      "learning_rate": 9.243296921549155e-05,
      "loss": 13.3096,
      "step": 1540
    },
    {
      "epoch": 0.7693739529689149,
      "grad_norm": 163.29925537109375,
      "learning_rate": 9.238331678252235e-05,
      "loss": 15.4563,
      "step": 1550
    },
    {
      "epoch": 0.7743376558912949,
      "grad_norm": 122.16897583007812,
      "learning_rate": 9.233366434955312e-05,
      "loss": 15.7882,
      "step": 1560
    },
    {
      "epoch": 0.779301358813675,
      "grad_norm": 88.11326599121094,
      "learning_rate": 9.228401191658392e-05,
      "loss": 14.6197,
      "step": 1570
    },
    {
      "epoch": 0.7842650617360551,
      "grad_norm": 99.20643615722656,
      "learning_rate": 9.22343594836147e-05,
      "loss": 15.6976,
      "step": 1580
    },
    {
      "epoch": 0.7892287646584352,
      "grad_norm": 95.21151733398438,
      "learning_rate": 9.218470705064549e-05,
      "loss": 13.4083,
      "step": 1590
    },
    {
      "epoch": 0.7941924675808153,
      "grad_norm": 98.4980239868164,
      "learning_rate": 9.213505461767628e-05,
      "loss": 13.2735,
      "step": 1600
    },
    {
      "epoch": 0.7941924675808153,
      "eval_loss": 1.9561411142349243,
      "eval_mae": 0.9830547571182251,
      "eval_mse": 1.9561412334442139,
      "eval_r2": 0.8153184056282043,
      "eval_rmse": 1.3986211901169716,
      "eval_runtime": 146.4395,
      "eval_samples_per_second": 440.223,
      "eval_steps_per_second": 13.76,
      "step": 1600
    },
    {
      "epoch": 0.7991561705031954,
      "grad_norm": 79.81983184814453,
      "learning_rate": 9.208540218470706e-05,
      "loss": 14.9961,
      "step": 1610
    },
    {
      "epoch": 0.8041198734255754,
      "grad_norm": 72.08641815185547,
      "learning_rate": 9.203574975173785e-05,
      "loss": 13.2282,
      "step": 1620
    },
    {
      "epoch": 0.8090835763479556,
      "grad_norm": 90.41289520263672,
      "learning_rate": 9.198609731876863e-05,
      "loss": 15.7546,
      "step": 1630
    },
    {
      "epoch": 0.8140472792703357,
      "grad_norm": 80.68186950683594,
      "learning_rate": 9.19364448857994e-05,
      "loss": 13.1481,
      "step": 1640
    },
    {
      "epoch": 0.8190109821927157,
      "grad_norm": 115.03437042236328,
      "learning_rate": 9.18867924528302e-05,
      "loss": 14.5604,
      "step": 1650
    },
    {
      "epoch": 0.8239746851150959,
      "grad_norm": 54.411136627197266,
      "learning_rate": 9.183714001986098e-05,
      "loss": 14.0327,
      "step": 1660
    },
    {
      "epoch": 0.828938388037476,
      "grad_norm": 88.01428985595703,
      "learning_rate": 9.178748758689177e-05,
      "loss": 13.318,
      "step": 1670
    },
    {
      "epoch": 0.833902090959856,
      "grad_norm": 90.89716339111328,
      "learning_rate": 9.173783515392255e-05,
      "loss": 15.6459,
      "step": 1680
    },
    {
      "epoch": 0.8388657938822361,
      "grad_norm": 71.19684600830078,
      "learning_rate": 9.168818272095332e-05,
      "loss": 14.7157,
      "step": 1690
    },
    {
      "epoch": 0.8438294968046163,
      "grad_norm": 117.43586730957031,
      "learning_rate": 9.163853028798412e-05,
      "loss": 14.3548,
      "step": 1700
    },
    {
      "epoch": 0.8438294968046163,
      "eval_loss": 1.8175814151763916,
      "eval_mae": 0.9598647952079773,
      "eval_mse": 1.8175816535949707,
      "eval_r2": 0.8284000158309937,
      "eval_rmse": 1.3481771595732406,
      "eval_runtime": 146.4603,
      "eval_samples_per_second": 440.16,
      "eval_steps_per_second": 13.758,
      "step": 1700
    },
    {
      "epoch": 0.8487931997269963,
      "grad_norm": 91.2298355102539,
      "learning_rate": 9.15888778550149e-05,
      "loss": 14.7363,
      "step": 1710
    },
    {
      "epoch": 0.8537569026493764,
      "grad_norm": 84.09703063964844,
      "learning_rate": 9.153922542204569e-05,
      "loss": 15.1138,
      "step": 1720
    },
    {
      "epoch": 0.8587206055717566,
      "grad_norm": 53.6899528503418,
      "learning_rate": 9.148957298907647e-05,
      "loss": 15.4706,
      "step": 1730
    },
    {
      "epoch": 0.8636843084941366,
      "grad_norm": 73.18021392822266,
      "learning_rate": 9.143992055610726e-05,
      "loss": 13.56,
      "step": 1740
    },
    {
      "epoch": 0.8686480114165167,
      "grad_norm": 114.31597137451172,
      "learning_rate": 9.139026812313804e-05,
      "loss": 14.5969,
      "step": 1750
    },
    {
      "epoch": 0.8736117143388968,
      "grad_norm": 112.17591857910156,
      "learning_rate": 9.134061569016881e-05,
      "loss": 14.0371,
      "step": 1760
    },
    {
      "epoch": 0.8785754172612769,
      "grad_norm": 185.60440063476562,
      "learning_rate": 9.12909632571996e-05,
      "loss": 15.0706,
      "step": 1770
    },
    {
      "epoch": 0.883539120183657,
      "grad_norm": 52.908565521240234,
      "learning_rate": 9.12413108242304e-05,
      "loss": 16.021,
      "step": 1780
    },
    {
      "epoch": 0.8885028231060371,
      "grad_norm": 166.33273315429688,
      "learning_rate": 9.119165839126118e-05,
      "loss": 13.0894,
      "step": 1790
    },
    {
      "epoch": 0.8934665260284173,
      "grad_norm": 63.6519889831543,
      "learning_rate": 9.114200595829197e-05,
      "loss": 14.5458,
      "step": 1800
    },
    {
      "epoch": 0.8934665260284173,
      "eval_loss": 1.7640701532363892,
      "eval_mae": 0.9502979516983032,
      "eval_mse": 1.7640701532363892,
      "eval_r2": 0.8334521055221558,
      "eval_rmse": 1.328183027009602,
      "eval_runtime": 146.7382,
      "eval_samples_per_second": 439.327,
      "eval_steps_per_second": 13.732,
      "step": 1800
    },
    {
      "epoch": 0.8984302289507973,
      "grad_norm": 62.4147834777832,
      "learning_rate": 9.109235352532275e-05,
      "loss": 14.2477,
      "step": 1810
    },
    {
      "epoch": 0.9033939318731774,
      "grad_norm": 62.523033142089844,
      "learning_rate": 9.104270109235354e-05,
      "loss": 14.1242,
      "step": 1820
    },
    {
      "epoch": 0.9083576347955575,
      "grad_norm": 93.16950225830078,
      "learning_rate": 9.099304865938432e-05,
      "loss": 14.373,
      "step": 1830
    },
    {
      "epoch": 0.9133213377179376,
      "grad_norm": 70.2756118774414,
      "learning_rate": 9.09433962264151e-05,
      "loss": 15.2695,
      "step": 1840
    },
    {
      "epoch": 0.9182850406403177,
      "grad_norm": 54.018497467041016,
      "learning_rate": 9.089374379344589e-05,
      "loss": 13.2878,
      "step": 1850
    },
    {
      "epoch": 0.9232487435626978,
      "grad_norm": 130.39015197753906,
      "learning_rate": 9.084409136047667e-05,
      "loss": 14.1149,
      "step": 1860
    },
    {
      "epoch": 0.9282124464850778,
      "grad_norm": 67.56756591796875,
      "learning_rate": 9.079443892750746e-05,
      "loss": 14.5524,
      "step": 1870
    },
    {
      "epoch": 0.933176149407458,
      "grad_norm": 39.45072937011719,
      "learning_rate": 9.074478649453824e-05,
      "loss": 12.8414,
      "step": 1880
    },
    {
      "epoch": 0.9381398523298381,
      "grad_norm": 49.3503532409668,
      "learning_rate": 9.069513406156901e-05,
      "loss": 13.3918,
      "step": 1890
    },
    {
      "epoch": 0.9431035552522181,
      "grad_norm": 66.874755859375,
      "learning_rate": 9.06454816285998e-05,
      "loss": 14.7845,
      "step": 1900
    },
    {
      "epoch": 0.9431035552522181,
      "eval_loss": 1.7660975456237793,
      "eval_mae": 0.9471704363822937,
      "eval_mse": 1.7660975456237793,
      "eval_r2": 0.8332606554031372,
      "eval_rmse": 1.328946028107906,
      "eval_runtime": 146.5946,
      "eval_samples_per_second": 439.757,
      "eval_steps_per_second": 13.745,
      "step": 1900
    },
    {
      "epoch": 0.9480672581745982,
      "grad_norm": 70.51515197753906,
      "learning_rate": 9.059582919563058e-05,
      "loss": 13.4328,
      "step": 1910
    },
    {
      "epoch": 0.9530309610969784,
      "grad_norm": 80.56674194335938,
      "learning_rate": 9.054617676266138e-05,
      "loss": 14.0842,
      "step": 1920
    },
    {
      "epoch": 0.9579946640193584,
      "grad_norm": 67.47855377197266,
      "learning_rate": 9.049652432969215e-05,
      "loss": 17.0373,
      "step": 1930
    },
    {
      "epoch": 0.9629583669417385,
      "grad_norm": 79.30740356445312,
      "learning_rate": 9.044687189672295e-05,
      "loss": 13.1473,
      "step": 1940
    },
    {
      "epoch": 0.9679220698641187,
      "grad_norm": 88.77153778076172,
      "learning_rate": 9.039721946375372e-05,
      "loss": 14.6847,
      "step": 1950
    },
    {
      "epoch": 0.9728857727864987,
      "grad_norm": 143.1505126953125,
      "learning_rate": 9.03475670307845e-05,
      "loss": 14.389,
      "step": 1960
    },
    {
      "epoch": 0.9778494757088788,
      "grad_norm": 85.39236450195312,
      "learning_rate": 9.02979145978153e-05,
      "loss": 13.7062,
      "step": 1970
    },
    {
      "epoch": 0.9828131786312589,
      "grad_norm": 89.07220458984375,
      "learning_rate": 9.024826216484609e-05,
      "loss": 14.1037,
      "step": 1980
    },
    {
      "epoch": 0.987776881553639,
      "grad_norm": 88.4580307006836,
      "learning_rate": 9.019860973187687e-05,
      "loss": 13.7846,
      "step": 1990
    },
    {
      "epoch": 0.9927405844760191,
      "grad_norm": 68.42433166503906,
      "learning_rate": 9.014895729890766e-05,
      "loss": 14.606,
      "step": 2000
    },
    {
      "epoch": 0.9927405844760191,
      "eval_loss": 1.7577095031738281,
      "eval_mae": 0.9598071575164795,
      "eval_mse": 1.7577095031738281,
      "eval_r2": 0.834052562713623,
      "eval_rmse": 1.3257863716201899,
      "eval_runtime": 146.7409,
      "eval_samples_per_second": 439.318,
      "eval_steps_per_second": 13.732,
      "step": 2000
    },
    {
      "epoch": 0.9977042873983992,
      "grad_norm": 52.63734436035156,
      "learning_rate": 9.009930486593844e-05,
      "loss": 14.8672,
      "step": 2010
    },
    {
      "epoch": 1.00248185146119,
      "grad_norm": 58.43796157836914,
      "learning_rate": 9.004965243296923e-05,
      "loss": 15.0628,
      "step": 2020
    },
    {
      "epoch": 1.00744555438357,
      "grad_norm": 70.14704895019531,
      "learning_rate": 9e-05,
      "loss": 14.9653,
      "step": 2030
    },
    {
      "epoch": 1.0124092573059502,
      "grad_norm": 141.2110595703125,
      "learning_rate": 8.995034756703078e-05,
      "loss": 14.6412,
      "step": 2040
    },
    {
      "epoch": 1.0173729602283303,
      "grad_norm": 73.86095428466797,
      "learning_rate": 8.990069513406158e-05,
      "loss": 13.7447,
      "step": 2050
    },
    {
      "epoch": 1.0223366631507105,
      "grad_norm": 81.67418670654297,
      "learning_rate": 8.985104270109235e-05,
      "loss": 13.9127,
      "step": 2060
    },
    {
      "epoch": 1.0273003660730906,
      "grad_norm": 124.32459259033203,
      "learning_rate": 8.980139026812315e-05,
      "loss": 14.6345,
      "step": 2070
    },
    {
      "epoch": 1.0322640689954705,
      "grad_norm": 68.89789581298828,
      "learning_rate": 8.975173783515392e-05,
      "loss": 14.1892,
      "step": 2080
    },
    {
      "epoch": 1.0372277719178506,
      "grad_norm": 62.7551383972168,
      "learning_rate": 8.970208540218472e-05,
      "loss": 13.1524,
      "step": 2090
    },
    {
      "epoch": 1.0421914748402308,
      "grad_norm": 68.99381256103516,
      "learning_rate": 8.96524329692155e-05,
      "loss": 14.6896,
      "step": 2100
    },
    {
      "epoch": 1.0421914748402308,
      "eval_loss": 1.8116146326065063,
      "eval_mae": 0.9530993700027466,
      "eval_mse": 1.8116146326065063,
      "eval_r2": 0.8289633393287659,
      "eval_rmse": 1.3459623444236863,
      "eval_runtime": 146.6989,
      "eval_samples_per_second": 439.444,
      "eval_steps_per_second": 13.736,
      "step": 2100
    },
    {
      "epoch": 1.047155177762611,
      "grad_norm": 69.36172485351562,
      "learning_rate": 8.960278053624627e-05,
      "loss": 15.302,
      "step": 2110
    },
    {
      "epoch": 1.052118880684991,
      "grad_norm": 50.85292053222656,
      "learning_rate": 8.955312810327707e-05,
      "loss": 13.9267,
      "step": 2120
    },
    {
      "epoch": 1.0570825836073712,
      "grad_norm": 108.0844497680664,
      "learning_rate": 8.950347567030784e-05,
      "loss": 14.7799,
      "step": 2130
    },
    {
      "epoch": 1.062046286529751,
      "grad_norm": 77.718017578125,
      "learning_rate": 8.945382323733864e-05,
      "loss": 14.2636,
      "step": 2140
    },
    {
      "epoch": 1.0670099894521312,
      "grad_norm": 79.59019470214844,
      "learning_rate": 8.940417080436941e-05,
      "loss": 12.9684,
      "step": 2150
    },
    {
      "epoch": 1.0719736923745113,
      "grad_norm": 83.34481048583984,
      "learning_rate": 8.935451837140019e-05,
      "loss": 11.7609,
      "step": 2160
    },
    {
      "epoch": 1.0769373952968915,
      "grad_norm": 98.8753890991211,
      "learning_rate": 8.9304865938431e-05,
      "loss": 12.415,
      "step": 2170
    },
    {
      "epoch": 1.0819010982192716,
      "grad_norm": 113.18940734863281,
      "learning_rate": 8.925521350546178e-05,
      "loss": 12.6428,
      "step": 2180
    },
    {
      "epoch": 1.0868648011416517,
      "grad_norm": 52.7320671081543,
      "learning_rate": 8.920556107249255e-05,
      "loss": 13.8447,
      "step": 2190
    },
    {
      "epoch": 1.0918285040640319,
      "grad_norm": 83.6798324584961,
      "learning_rate": 8.915590863952335e-05,
      "loss": 13.3045,
      "step": 2200
    },
    {
      "epoch": 1.0918285040640319,
      "eval_loss": 1.7806116342544556,
      "eval_mae": 0.9538491368293762,
      "eval_mse": 1.7806116342544556,
      "eval_r2": 0.831890344619751,
      "eval_rmse": 1.3343956063530993,
      "eval_runtime": 146.8744,
      "eval_samples_per_second": 438.919,
      "eval_steps_per_second": 13.719,
      "step": 2200
    },
    {
      "epoch": 1.0967922069864118,
      "grad_norm": 64.87200164794922,
      "learning_rate": 8.910625620655412e-05,
      "loss": 13.4087,
      "step": 2210
    },
    {
      "epoch": 1.101755909908792,
      "grad_norm": 100.79476928710938,
      "learning_rate": 8.905660377358492e-05,
      "loss": 14.1265,
      "step": 2220
    },
    {
      "epoch": 1.106719612831172,
      "grad_norm": 116.48484802246094,
      "learning_rate": 8.90069513406157e-05,
      "loss": 13.5144,
      "step": 2230
    },
    {
      "epoch": 1.1116833157535522,
      "grad_norm": 65.07616424560547,
      "learning_rate": 8.895729890764649e-05,
      "loss": 12.9156,
      "step": 2240
    },
    {
      "epoch": 1.1166470186759323,
      "grad_norm": 72.98291015625,
      "learning_rate": 8.890764647467727e-05,
      "loss": 13.2545,
      "step": 2250
    },
    {
      "epoch": 1.1216107215983124,
      "grad_norm": 64.41061401367188,
      "learning_rate": 8.885799404170804e-05,
      "loss": 12.7551,
      "step": 2260
    },
    {
      "epoch": 1.1265744245206923,
      "grad_norm": 72.01215362548828,
      "learning_rate": 8.880834160873884e-05,
      "loss": 11.8907,
      "step": 2270
    },
    {
      "epoch": 1.1315381274430725,
      "grad_norm": 60.77457046508789,
      "learning_rate": 8.875868917576961e-05,
      "loss": 12.9843,
      "step": 2280
    },
    {
      "epoch": 1.1365018303654526,
      "grad_norm": 65.60685729980469,
      "learning_rate": 8.87090367428004e-05,
      "loss": 12.0238,
      "step": 2290
    },
    {
      "epoch": 1.1414655332878327,
      "grad_norm": 105.63787078857422,
      "learning_rate": 8.865938430983118e-05,
      "loss": 15.2863,
      "step": 2300
    },
    {
      "epoch": 1.1414655332878327,
      "eval_loss": 1.7845938205718994,
      "eval_mae": 0.9696187973022461,
      "eval_mse": 1.7845938205718994,
      "eval_r2": 0.8315144181251526,
      "eval_rmse": 1.3358869041097376,
      "eval_runtime": 146.7475,
      "eval_samples_per_second": 439.299,
      "eval_steps_per_second": 13.731,
      "step": 2300
    },
    {
      "epoch": 1.1464292362102129,
      "grad_norm": 121.055419921875,
      "learning_rate": 8.860973187686196e-05,
      "loss": 15.9618,
      "step": 2310
    },
    {
      "epoch": 1.151392939132593,
      "grad_norm": 98.63245391845703,
      "learning_rate": 8.856007944389275e-05,
      "loss": 13.8054,
      "step": 2320
    },
    {
      "epoch": 1.156356642054973,
      "grad_norm": 65.53250122070312,
      "learning_rate": 8.851042701092353e-05,
      "loss": 14.7423,
      "step": 2330
    },
    {
      "epoch": 1.161320344977353,
      "grad_norm": 127.12482452392578,
      "learning_rate": 8.846077457795432e-05,
      "loss": 13.3099,
      "step": 2340
    },
    {
      "epoch": 1.1662840478997332,
      "grad_norm": 58.85148239135742,
      "learning_rate": 8.84111221449851e-05,
      "loss": 13.6762,
      "step": 2350
    },
    {
      "epoch": 1.1712477508221133,
      "grad_norm": 45.45199203491211,
      "learning_rate": 8.83614697120159e-05,
      "loss": 13.2571,
      "step": 2360
    },
    {
      "epoch": 1.1762114537444934,
      "grad_norm": 108.2322006225586,
      "learning_rate": 8.831181727904669e-05,
      "loss": 15.0486,
      "step": 2370
    },
    {
      "epoch": 1.1811751566668736,
      "grad_norm": 90.00106048583984,
      "learning_rate": 8.826216484607747e-05,
      "loss": 14.487,
      "step": 2380
    },
    {
      "epoch": 1.1861388595892537,
      "grad_norm": 108.31534576416016,
      "learning_rate": 8.821251241310824e-05,
      "loss": 14.4059,
      "step": 2390
    },
    {
      "epoch": 1.1911025625116336,
      "grad_norm": 57.8703498840332,
      "learning_rate": 8.816285998013904e-05,
      "loss": 13.3326,
      "step": 2400
    },
    {
      "epoch": 1.1911025625116336,
      "eval_loss": 1.6579009294509888,
      "eval_mae": 0.9122968316078186,
      "eval_mse": 1.6579009294509888,
      "eval_r2": 0.8434756398200989,
      "eval_rmse": 1.287595017639859,
      "eval_runtime": 146.726,
      "eval_samples_per_second": 439.363,
      "eval_steps_per_second": 13.733,
      "step": 2400
    },
    {
      "epoch": 1.1960662654340137,
      "grad_norm": 91.5459213256836,
      "learning_rate": 8.811320754716981e-05,
      "loss": 11.425,
      "step": 2410
    },
    {
      "epoch": 1.2010299683563939,
      "grad_norm": 62.59416198730469,
      "learning_rate": 8.80635551142006e-05,
      "loss": 14.6362,
      "step": 2420
    },
    {
      "epoch": 1.205993671278774,
      "grad_norm": 49.27579879760742,
      "learning_rate": 8.801390268123138e-05,
      "loss": 14.1684,
      "step": 2430
    },
    {
      "epoch": 1.2109573742011541,
      "grad_norm": 62.878318786621094,
      "learning_rate": 8.796425024826218e-05,
      "loss": 14.2581,
      "step": 2440
    },
    {
      "epoch": 1.215921077123534,
      "grad_norm": 67.05890655517578,
      "learning_rate": 8.791459781529295e-05,
      "loss": 12.9411,
      "step": 2450
    },
    {
      "epoch": 1.2208847800459142,
      "grad_norm": 315.11285400390625,
      "learning_rate": 8.786494538232373e-05,
      "loss": 12.7742,
      "step": 2460
    },
    {
      "epoch": 1.2258484829682943,
      "grad_norm": 77.8307876586914,
      "learning_rate": 8.781529294935452e-05,
      "loss": 13.7722,
      "step": 2470
    },
    {
      "epoch": 1.2308121858906744,
      "grad_norm": 70.62995910644531,
      "learning_rate": 8.77656405163853e-05,
      "loss": 13.207,
      "step": 2480
    },
    {
      "epoch": 1.2357758888130546,
      "grad_norm": 59.76968002319336,
      "learning_rate": 8.77159880834161e-05,
      "loss": 14.2091,
      "step": 2490
    },
    {
      "epoch": 1.2407395917354347,
      "grad_norm": 76.84333801269531,
      "learning_rate": 8.766633565044687e-05,
      "loss": 13.1896,
      "step": 2500
    },
    {
      "epoch": 1.2407395917354347,
      "eval_loss": 1.7281187772750854,
      "eval_mae": 0.9426079392433167,
      "eval_mse": 1.7281187772750854,
      "eval_r2": 0.8368462920188904,
      "eval_rmse": 1.314579315703349,
      "eval_runtime": 146.7556,
      "eval_samples_per_second": 439.275,
      "eval_steps_per_second": 13.73,
      "step": 2500
    },
    {
      "epoch": 1.2457032946578148,
      "grad_norm": 128.69244384765625,
      "learning_rate": 8.761668321747765e-05,
      "loss": 13.991,
      "step": 2510
    },
    {
      "epoch": 1.2506669975801947,
      "grad_norm": 64.27765655517578,
      "learning_rate": 8.756703078450844e-05,
      "loss": 13.6589,
      "step": 2520
    },
    {
      "epoch": 1.2556307005025749,
      "grad_norm": 66.87023162841797,
      "learning_rate": 8.751737835153922e-05,
      "loss": 13.5252,
      "step": 2530
    },
    {
      "epoch": 1.260594403424955,
      "grad_norm": 133.76133728027344,
      "learning_rate": 8.746772591857001e-05,
      "loss": 13.7689,
      "step": 2540
    },
    {
      "epoch": 1.2655581063473351,
      "grad_norm": 77.48604583740234,
      "learning_rate": 8.741807348560079e-05,
      "loss": 13.7441,
      "step": 2550
    },
    {
      "epoch": 1.2705218092697153,
      "grad_norm": 56.43789291381836,
      "learning_rate": 8.736842105263158e-05,
      "loss": 14.1366,
      "step": 2560
    },
    {
      "epoch": 1.2754855121920954,
      "grad_norm": 134.15225219726562,
      "learning_rate": 8.731876861966238e-05,
      "loss": 14.569,
      "step": 2570
    },
    {
      "epoch": 1.2804492151144755,
      "grad_norm": 43.869571685791016,
      "learning_rate": 8.726911618669315e-05,
      "loss": 13.9955,
      "step": 2580
    },
    {
      "epoch": 1.2854129180368554,
      "grad_norm": 50.467437744140625,
      "learning_rate": 8.721946375372395e-05,
      "loss": 13.1832,
      "step": 2590
    },
    {
      "epoch": 1.2903766209592356,
      "grad_norm": 99.75013732910156,
      "learning_rate": 8.716981132075472e-05,
      "loss": 14.6477,
      "step": 2600
    },
    {
      "epoch": 1.2903766209592356,
      "eval_loss": 1.7275599241256714,
      "eval_mae": 0.9265701770782471,
      "eval_mse": 1.7275599241256714,
      "eval_r2": 0.8368990421295166,
      "eval_rmse": 1.3143667388235565,
      "eval_runtime": 146.7515,
      "eval_samples_per_second": 439.287,
      "eval_steps_per_second": 13.731,
      "step": 2600
    },
    {
      "epoch": 1.2953403238816157,
      "grad_norm": 144.42169189453125,
      "learning_rate": 8.71201588877855e-05,
      "loss": 13.9373,
      "step": 2610
    },
    {
      "epoch": 1.3003040268039958,
      "grad_norm": 48.32015609741211,
      "learning_rate": 8.70705064548163e-05,
      "loss": 12.6926,
      "step": 2620
    },
    {
      "epoch": 1.305267729726376,
      "grad_norm": 84.52007293701172,
      "learning_rate": 8.702085402184707e-05,
      "loss": 12.7389,
      "step": 2630
    },
    {
      "epoch": 1.3102314326487559,
      "grad_norm": 61.60942840576172,
      "learning_rate": 8.697120158887787e-05,
      "loss": 12.0663,
      "step": 2640
    },
    {
      "epoch": 1.315195135571136,
      "grad_norm": 64.44322967529297,
      "learning_rate": 8.692154915590864e-05,
      "loss": 11.5718,
      "step": 2650
    },
    {
      "epoch": 1.3201588384935161,
      "grad_norm": 50.27934646606445,
      "learning_rate": 8.687189672293942e-05,
      "loss": 13.616,
      "step": 2660
    },
    {
      "epoch": 1.3251225414158962,
      "grad_norm": 87.14718627929688,
      "learning_rate": 8.682224428997021e-05,
      "loss": 14.5152,
      "step": 2670
    },
    {
      "epoch": 1.3300862443382764,
      "grad_norm": 32.724056243896484,
      "learning_rate": 8.677259185700099e-05,
      "loss": 11.9309,
      "step": 2680
    },
    {
      "epoch": 1.3350499472606565,
      "grad_norm": 41.218563079833984,
      "learning_rate": 8.672293942403178e-05,
      "loss": 13.0817,
      "step": 2690
    },
    {
      "epoch": 1.3400136501830366,
      "grad_norm": 99.79559326171875,
      "learning_rate": 8.667328699106256e-05,
      "loss": 13.9329,
      "step": 2700
    },
    {
      "epoch": 1.3400136501830366,
      "eval_loss": 1.6829291582107544,
      "eval_mae": 0.9386036396026611,
      "eval_mse": 1.6829291582107544,
      "eval_r2": 0.8411126732826233,
      "eval_rmse": 1.297277594892764,
      "eval_runtime": 146.9105,
      "eval_samples_per_second": 438.812,
      "eval_steps_per_second": 13.716,
      "step": 2700
    },
    {
      "epoch": 1.3449773531054166,
      "grad_norm": 62.99406433105469,
      "learning_rate": 8.662363455809334e-05,
      "loss": 13.641,
      "step": 2710
    },
    {
      "epoch": 1.3499410560277967,
      "grad_norm": 59.46332931518555,
      "learning_rate": 8.657398212512413e-05,
      "loss": 13.0269,
      "step": 2720
    },
    {
      "epoch": 1.3549047589501768,
      "grad_norm": 89.81248474121094,
      "learning_rate": 8.652432969215491e-05,
      "loss": 14.2255,
      "step": 2730
    },
    {
      "epoch": 1.359868461872557,
      "grad_norm": 99.52938842773438,
      "learning_rate": 8.64746772591857e-05,
      "loss": 13.4411,
      "step": 2740
    },
    {
      "epoch": 1.364832164794937,
      "grad_norm": 143.76290893554688,
      "learning_rate": 8.64250248262165e-05,
      "loss": 12.7259,
      "step": 2750
    },
    {
      "epoch": 1.369795867717317,
      "grad_norm": 61.645870208740234,
      "learning_rate": 8.637537239324727e-05,
      "loss": 13.9007,
      "step": 2760
    },
    {
      "epoch": 1.3747595706396973,
      "grad_norm": 80.24111938476562,
      "learning_rate": 8.632571996027807e-05,
      "loss": 14.4485,
      "step": 2770
    },
    {
      "epoch": 1.3797232735620772,
      "grad_norm": 70.96936798095703,
      "learning_rate": 8.627606752730884e-05,
      "loss": 13.8748,
      "step": 2780
    },
    {
      "epoch": 1.3846869764844574,
      "grad_norm": 96.16488647460938,
      "learning_rate": 8.622641509433964e-05,
      "loss": 12.1908,
      "step": 2790
    },
    {
      "epoch": 1.3896506794068375,
      "grad_norm": 122.76480102539062,
      "learning_rate": 8.617676266137041e-05,
      "loss": 12.7928,
      "step": 2800
    },
    {
      "epoch": 1.3896506794068375,
      "eval_loss": 1.7307817935943604,
      "eval_mae": 0.9211699962615967,
      "eval_mse": 1.7307817935943604,
      "eval_r2": 0.8365948796272278,
      "eval_rmse": 1.3155918035600405,
      "eval_runtime": 146.8818,
      "eval_samples_per_second": 438.897,
      "eval_steps_per_second": 13.719,
      "step": 2800
    },
    {
      "epoch": 1.3946143823292176,
      "grad_norm": 88.3757095336914,
      "learning_rate": 8.612711022840119e-05,
      "loss": 13.9277,
      "step": 2810
    },
    {
      "epoch": 1.3995780852515978,
      "grad_norm": 177.561279296875,
      "learning_rate": 8.607745779543198e-05,
      "loss": 13.3733,
      "step": 2820
    },
    {
      "epoch": 1.4045417881739777,
      "grad_norm": 51.63356399536133,
      "learning_rate": 8.602780536246276e-05,
      "loss": 14.8431,
      "step": 2830
    },
    {
      "epoch": 1.4095054910963578,
      "grad_norm": 53.922401428222656,
      "learning_rate": 8.597815292949355e-05,
      "loss": 12.69,
      "step": 2840
    },
    {
      "epoch": 1.414469194018738,
      "grad_norm": 107.94877624511719,
      "learning_rate": 8.592850049652433e-05,
      "loss": 13.0325,
      "step": 2850
    },
    {
      "epoch": 1.419432896941118,
      "grad_norm": 108.78765106201172,
      "learning_rate": 8.587884806355511e-05,
      "loss": 15.0126,
      "step": 2860
    },
    {
      "epoch": 1.4243965998634982,
      "grad_norm": 42.489891052246094,
      "learning_rate": 8.58291956305859e-05,
      "loss": 13.8788,
      "step": 2870
    },
    {
      "epoch": 1.4293603027858783,
      "grad_norm": 90.3621597290039,
      "learning_rate": 8.577954319761668e-05,
      "loss": 12.8783,
      "step": 2880
    },
    {
      "epoch": 1.4343240057082585,
      "grad_norm": 48.056785583496094,
      "learning_rate": 8.572989076464747e-05,
      "loss": 12.0343,
      "step": 2890
    },
    {
      "epoch": 1.4392877086306384,
      "grad_norm": 75.27935028076172,
      "learning_rate": 8.568023833167825e-05,
      "loss": 14.5239,
      "step": 2900
    },
    {
      "epoch": 1.4392877086306384,
      "eval_loss": 1.7255970239639282,
      "eval_mae": 0.9357519149780273,
      "eval_mse": 1.7255970239639282,
      "eval_r2": 0.8370843529701233,
      "eval_rmse": 1.3136198171327684,
      "eval_runtime": 150.268,
      "eval_samples_per_second": 429.007,
      "eval_steps_per_second": 13.409,
      "step": 2900
    },
    {
      "epoch": 1.4442514115530185,
      "grad_norm": 108.01151275634766,
      "learning_rate": 8.563058589870904e-05,
      "loss": 14.6334,
      "step": 2910
    },
    {
      "epoch": 1.4492151144753986,
      "grad_norm": 187.9132537841797,
      "learning_rate": 8.558093346573982e-05,
      "loss": 13.8731,
      "step": 2920
    },
    {
      "epoch": 1.4541788173977788,
      "grad_norm": 58.105491638183594,
      "learning_rate": 8.55312810327706e-05,
      "loss": 13.9512,
      "step": 2930
    },
    {
      "epoch": 1.459142520320159,
      "grad_norm": 76.07349395751953,
      "learning_rate": 8.548162859980139e-05,
      "loss": 13.5861,
      "step": 2940
    },
    {
      "epoch": 1.4641062232425388,
      "grad_norm": 43.27025604248047,
      "learning_rate": 8.543197616683218e-05,
      "loss": 13.24,
      "step": 2950
    },
    {
      "epoch": 1.4690699261649192,
      "grad_norm": 74.6117172241211,
      "learning_rate": 8.538232373386296e-05,
      "loss": 12.7958,
      "step": 2960
    },
    {
      "epoch": 1.474033629087299,
      "grad_norm": 69.15657043457031,
      "learning_rate": 8.533267130089375e-05,
      "loss": 13.3927,
      "step": 2970
    },
    {
      "epoch": 1.4789973320096792,
      "grad_norm": 56.298377990722656,
      "learning_rate": 8.528301886792453e-05,
      "loss": 13.9807,
      "step": 2980
    },
    {
      "epoch": 1.4839610349320593,
      "grad_norm": 101.5853042602539,
      "learning_rate": 8.523336643495532e-05,
      "loss": 14.143,
      "step": 2990
    },
    {
      "epoch": 1.4889247378544395,
      "grad_norm": 59.36111068725586,
      "learning_rate": 8.51837140019861e-05,
      "loss": 13.6912,
      "step": 3000
    },
    {
      "epoch": 1.4889247378544395,
      "eval_loss": 1.6860681772232056,
      "eval_mae": 0.9422307014465332,
      "eval_mse": 1.686068058013916,
      "eval_r2": 0.8408163785934448,
      "eval_rmse": 1.2984868339778868,
      "eval_runtime": 149.2781,
      "eval_samples_per_second": 431.852,
      "eval_steps_per_second": 13.498,
      "step": 3000
    },
    {
      "epoch": 1.4938884407768196,
      "grad_norm": 93.64852905273438,
      "learning_rate": 8.513406156901688e-05,
      "loss": 14.5566,
      "step": 3010
    },
    {
      "epoch": 1.4988521436991995,
      "grad_norm": 48.60940170288086,
      "learning_rate": 8.508440913604767e-05,
      "loss": 14.4453,
      "step": 3020
    },
    {
      "epoch": 1.5038158466215799,
      "grad_norm": 64.55243682861328,
      "learning_rate": 8.503475670307845e-05,
      "loss": 14.4026,
      "step": 3030
    },
    {
      "epoch": 1.5087795495439598,
      "grad_norm": 143.21450805664062,
      "learning_rate": 8.498510427010924e-05,
      "loss": 13.5724,
      "step": 3040
    },
    {
      "epoch": 1.51374325246634,
      "grad_norm": 109.33934783935547,
      "learning_rate": 8.493545183714002e-05,
      "loss": 13.5102,
      "step": 3050
    },
    {
      "epoch": 1.51870695538872,
      "grad_norm": 74.55760192871094,
      "learning_rate": 8.48857994041708e-05,
      "loss": 13.1192,
      "step": 3060
    },
    {
      "epoch": 1.5236706583111,
      "grad_norm": 57.79893112182617,
      "learning_rate": 8.483614697120159e-05,
      "loss": 14.1205,
      "step": 3070
    },
    {
      "epoch": 1.5286343612334803,
      "grad_norm": 59.93303298950195,
      "learning_rate": 8.478649453823237e-05,
      "loss": 13.1806,
      "step": 3080
    },
    {
      "epoch": 1.5335980641558602,
      "grad_norm": 111.63394927978516,
      "learning_rate": 8.473684210526316e-05,
      "loss": 12.878,
      "step": 3090
    },
    {
      "epoch": 1.5385617670782403,
      "grad_norm": 51.48975372314453,
      "learning_rate": 8.468718967229394e-05,
      "loss": 13.4159,
      "step": 3100
    },
    {
      "epoch": 1.5385617670782403,
      "eval_loss": 1.8199952840805054,
      "eval_mae": 1.0195978879928589,
      "eval_mse": 1.8199952840805054,
      "eval_r2": 0.8281720876693726,
      "eval_rmse": 1.3490720084860206,
      "eval_runtime": 146.8891,
      "eval_samples_per_second": 438.875,
      "eval_steps_per_second": 13.718,
      "step": 3100
    },
    {
      "epoch": 1.5435254700006205,
      "grad_norm": 116.1833724975586,
      "learning_rate": 8.463753723932473e-05,
      "loss": 14.8958,
      "step": 3110
    },
    {
      "epoch": 1.5484891729230006,
      "grad_norm": 52.04341506958008,
      "learning_rate": 8.458788480635551e-05,
      "loss": 12.2535,
      "step": 3120
    },
    {
      "epoch": 1.5534528758453807,
      "grad_norm": 99.55220031738281,
      "learning_rate": 8.453823237338629e-05,
      "loss": 13.9907,
      "step": 3130
    },
    {
      "epoch": 1.5584165787677606,
      "grad_norm": 89.1467056274414,
      "learning_rate": 8.44885799404171e-05,
      "loss": 15.1117,
      "step": 3140
    },
    {
      "epoch": 1.563380281690141,
      "grad_norm": 78.87187957763672,
      "learning_rate": 8.443892750744787e-05,
      "loss": 12.8087,
      "step": 3150
    },
    {
      "epoch": 1.568343984612521,
      "grad_norm": 60.7811393737793,
      "learning_rate": 8.438927507447865e-05,
      "loss": 13.9101,
      "step": 3160
    },
    {
      "epoch": 1.573307687534901,
      "grad_norm": 67.38378143310547,
      "learning_rate": 8.433962264150944e-05,
      "loss": 13.7834,
      "step": 3170
    },
    {
      "epoch": 1.5782713904572812,
      "grad_norm": 84.33001708984375,
      "learning_rate": 8.428997020854022e-05,
      "loss": 14.6656,
      "step": 3180
    },
    {
      "epoch": 1.583235093379661,
      "grad_norm": 65.8131332397461,
      "learning_rate": 8.424031777557101e-05,
      "loss": 13.4887,
      "step": 3190
    },
    {
      "epoch": 1.5881987963020414,
      "grad_norm": 72.03809356689453,
      "learning_rate": 8.419066534260179e-05,
      "loss": 13.3271,
      "step": 3200
    },
    {
      "epoch": 1.5881987963020414,
      "eval_loss": 1.69334077835083,
      "eval_mae": 0.9175395965576172,
      "eval_mse": 1.69334077835083,
      "eval_r2": 0.8401297330856323,
      "eval_rmse": 1.3012842803749034,
      "eval_runtime": 146.6176,
      "eval_samples_per_second": 439.688,
      "eval_steps_per_second": 13.743,
      "step": 3200
    },
    {
      "epoch": 1.5931624992244213,
      "grad_norm": 77.19671630859375,
      "learning_rate": 8.414101290963257e-05,
      "loss": 14.1559,
      "step": 3210
    },
    {
      "epoch": 1.5981262021468017,
      "grad_norm": 84.04508209228516,
      "learning_rate": 8.409136047666336e-05,
      "loss": 12.7987,
      "step": 3220
    },
    {
      "epoch": 1.6030899050691816,
      "grad_norm": 60.39215850830078,
      "learning_rate": 8.404170804369414e-05,
      "loss": 12.4928,
      "step": 3230
    },
    {
      "epoch": 1.6080536079915617,
      "grad_norm": 102.41886138916016,
      "learning_rate": 8.399205561072493e-05,
      "loss": 15.1663,
      "step": 3240
    },
    {
      "epoch": 1.6130173109139418,
      "grad_norm": 88.376708984375,
      "learning_rate": 8.394240317775571e-05,
      "loss": 14.0314,
      "step": 3250
    },
    {
      "epoch": 1.6179810138363218,
      "grad_norm": 60.54679870605469,
      "learning_rate": 8.38927507447865e-05,
      "loss": 13.6846,
      "step": 3260
    },
    {
      "epoch": 1.622944716758702,
      "grad_norm": 76.98160552978516,
      "learning_rate": 8.384309831181728e-05,
      "loss": 12.5091,
      "step": 3270
    },
    {
      "epoch": 1.627908419681082,
      "grad_norm": 119.63321685791016,
      "learning_rate": 8.379344587884806e-05,
      "loss": 11.9546,
      "step": 3280
    },
    {
      "epoch": 1.6328721226034622,
      "grad_norm": 85.5921859741211,
      "learning_rate": 8.374379344587885e-05,
      "loss": 13.2718,
      "step": 3290
    },
    {
      "epoch": 1.6378358255258423,
      "grad_norm": 51.58251190185547,
      "learning_rate": 8.369414101290963e-05,
      "loss": 12.8423,
      "step": 3300
    },
    {
      "epoch": 1.6378358255258423,
      "eval_loss": 1.698891520500183,
      "eval_mae": 0.9492200613021851,
      "eval_mse": 1.698891520500183,
      "eval_r2": 0.8396056890487671,
      "eval_rmse": 1.3034153292409074,
      "eval_runtime": 146.7776,
      "eval_samples_per_second": 439.209,
      "eval_steps_per_second": 13.728,
      "step": 3300
    },
    {
      "epoch": 1.6427995284482224,
      "grad_norm": 49.0533447265625,
      "learning_rate": 8.364448857994042e-05,
      "loss": 13.5877,
      "step": 3310
    },
    {
      "epoch": 1.6477632313706025,
      "grad_norm": 110.05989837646484,
      "learning_rate": 8.35948361469712e-05,
      "loss": 13.5667,
      "step": 3320
    },
    {
      "epoch": 1.6527269342929825,
      "grad_norm": 125.42082214355469,
      "learning_rate": 8.354518371400199e-05,
      "loss": 13.6719,
      "step": 3330
    },
    {
      "epoch": 1.6576906372153628,
      "grad_norm": 524.54736328125,
      "learning_rate": 8.350049652432969e-05,
      "loss": 12.9683,
      "step": 3340
    },
    {
      "epoch": 1.6626543401377427,
      "grad_norm": 112.49496459960938,
      "learning_rate": 8.345084409136048e-05,
      "loss": 13.6476,
      "step": 3350
    },
    {
      "epoch": 1.6676180430601228,
      "grad_norm": 49.87657165527344,
      "learning_rate": 8.340119165839126e-05,
      "loss": 13.0224,
      "step": 3360
    },
    {
      "epoch": 1.672581745982503,
      "grad_norm": 70.17131805419922,
      "learning_rate": 8.335153922542205e-05,
      "loss": 14.1672,
      "step": 3370
    },
    {
      "epoch": 1.6775454489048829,
      "grad_norm": 128.30908203125,
      "learning_rate": 8.330188679245283e-05,
      "loss": 13.3737,
      "step": 3380
    },
    {
      "epoch": 1.6825091518272632,
      "grad_norm": 60.57054901123047,
      "learning_rate": 8.325223435948361e-05,
      "loss": 12.3551,
      "step": 3390
    },
    {
      "epoch": 1.6874728547496431,
      "grad_norm": 71.7523422241211,
      "learning_rate": 8.32025819265144e-05,
      "loss": 12.2629,
      "step": 3400
    },
    {
      "epoch": 1.6874728547496431,
      "eval_loss": 1.6563681364059448,
      "eval_mae": 0.908011257648468,
      "eval_mse": 1.6563681364059448,
      "eval_r2": 0.8436203598976135,
      "eval_rmse": 1.2869996644933304,
      "eval_runtime": 146.7675,
      "eval_samples_per_second": 439.239,
      "eval_steps_per_second": 13.729,
      "step": 3400
    },
    {
      "epoch": 1.6924365576720233,
      "grad_norm": 41.42000961303711,
      "learning_rate": 8.315292949354518e-05,
      "loss": 13.6711,
      "step": 3410
    },
    {
      "epoch": 1.6974002605944034,
      "grad_norm": 44.696617126464844,
      "learning_rate": 8.310327706057597e-05,
      "loss": 14.3209,
      "step": 3420
    },
    {
      "epoch": 1.7023639635167835,
      "grad_norm": 74.88804626464844,
      "learning_rate": 8.305362462760675e-05,
      "loss": 13.1282,
      "step": 3430
    },
    {
      "epoch": 1.7073276664391637,
      "grad_norm": 59.08625030517578,
      "learning_rate": 8.300397219463753e-05,
      "loss": 14.4037,
      "step": 3440
    },
    {
      "epoch": 1.7122913693615436,
      "grad_norm": 77.85704803466797,
      "learning_rate": 8.295431976166833e-05,
      "loss": 11.9557,
      "step": 3450
    },
    {
      "epoch": 1.717255072283924,
      "grad_norm": 61.40043640136719,
      "learning_rate": 8.290466732869911e-05,
      "loss": 14.5741,
      "step": 3460
    },
    {
      "epoch": 1.7222187752063038,
      "grad_norm": 71.25755310058594,
      "learning_rate": 8.28550148957299e-05,
      "loss": 12.9535,
      "step": 3470
    },
    {
      "epoch": 1.727182478128684,
      "grad_norm": 46.29965591430664,
      "learning_rate": 8.280536246276068e-05,
      "loss": 13.9906,
      "step": 3480
    },
    {
      "epoch": 1.732146181051064,
      "grad_norm": 112.43144989013672,
      "learning_rate": 8.275571002979146e-05,
      "loss": 13.1763,
      "step": 3490
    },
    {
      "epoch": 1.7371098839734442,
      "grad_norm": 41.505760192871094,
      "learning_rate": 8.270605759682225e-05,
      "loss": 14.2088,
      "step": 3500
    },
    {
      "epoch": 1.7371098839734442,
      "eval_loss": 1.6750527620315552,
      "eval_mae": 0.9318346977233887,
      "eval_mse": 1.6750527620315552,
      "eval_r2": 0.8418563008308411,
      "eval_rmse": 1.2942382941450756,
      "eval_runtime": 146.5722,
      "eval_samples_per_second": 439.824,
      "eval_steps_per_second": 13.747,
      "step": 3500
    },
    {
      "epoch": 1.7420735868958244,
      "grad_norm": 99.78704071044922,
      "learning_rate": 8.265640516385303e-05,
      "loss": 14.2309,
      "step": 3510
    },
    {
      "epoch": 1.7470372898182043,
      "grad_norm": 75.1391830444336,
      "learning_rate": 8.260675273088382e-05,
      "loss": 12.2835,
      "step": 3520
    },
    {
      "epoch": 1.7520009927405846,
      "grad_norm": 75.33647155761719,
      "learning_rate": 8.25571002979146e-05,
      "loss": 12.3944,
      "step": 3530
    },
    {
      "epoch": 1.7569646956629645,
      "grad_norm": 118.2677230834961,
      "learning_rate": 8.250744786494538e-05,
      "loss": 13.5274,
      "step": 3540
    },
    {
      "epoch": 1.7619283985853447,
      "grad_norm": 56.875526428222656,
      "learning_rate": 8.245779543197617e-05,
      "loss": 13.7168,
      "step": 3550
    },
    {
      "epoch": 1.7668921015077248,
      "grad_norm": 89.55007934570312,
      "learning_rate": 8.240814299900695e-05,
      "loss": 12.9141,
      "step": 3560
    },
    {
      "epoch": 1.7718558044301047,
      "grad_norm": 90.86376190185547,
      "learning_rate": 8.235849056603774e-05,
      "loss": 12.8744,
      "step": 3570
    },
    {
      "epoch": 1.776819507352485,
      "grad_norm": 85.71649932861328,
      "learning_rate": 8.230883813306852e-05,
      "loss": 13.81,
      "step": 3580
    },
    {
      "epoch": 1.781783210274865,
      "grad_norm": 68.2087173461914,
      "learning_rate": 8.22591857000993e-05,
      "loss": 13.3069,
      "step": 3590
    },
    {
      "epoch": 1.786746913197245,
      "grad_norm": 98.57036590576172,
      "learning_rate": 8.220953326713009e-05,
      "loss": 11.8236,
      "step": 3600
    },
    {
      "epoch": 1.786746913197245,
      "eval_loss": 1.6932613849639893,
      "eval_mae": 0.9262255430221558,
      "eval_mse": 1.6932613849639893,
      "eval_r2": 0.840137243270874,
      "eval_rmse": 1.3012537742362131,
      "eval_runtime": 146.4295,
      "eval_samples_per_second": 440.253,
      "eval_steps_per_second": 13.761,
      "step": 3600
    },
    {
      "epoch": 1.7917106161196252,
      "grad_norm": 70.64840698242188,
      "learning_rate": 8.215988083416087e-05,
      "loss": 14.2634,
      "step": 3610
    },
    {
      "epoch": 1.7966743190420054,
      "grad_norm": 70.35409545898438,
      "learning_rate": 8.211022840119166e-05,
      "loss": 14.3517,
      "step": 3620
    },
    {
      "epoch": 1.8016380219643855,
      "grad_norm": 78.85795593261719,
      "learning_rate": 8.206057596822244e-05,
      "loss": 13.3167,
      "step": 3630
    },
    {
      "epoch": 1.8066017248867654,
      "grad_norm": 70.90740966796875,
      "learning_rate": 8.201092353525323e-05,
      "loss": 12.6187,
      "step": 3640
    },
    {
      "epoch": 1.8115654278091458,
      "grad_norm": 49.53068923950195,
      "learning_rate": 8.196127110228402e-05,
      "loss": 13.1131,
      "step": 3650
    },
    {
      "epoch": 1.8165291307315257,
      "grad_norm": 76.26788330078125,
      "learning_rate": 8.19116186693148e-05,
      "loss": 13.2914,
      "step": 3660
    },
    {
      "epoch": 1.8214928336539058,
      "grad_norm": 66.57643127441406,
      "learning_rate": 8.18619662363456e-05,
      "loss": 13.2972,
      "step": 3670
    },
    {
      "epoch": 1.826456536576286,
      "grad_norm": 65.698486328125,
      "learning_rate": 8.181231380337637e-05,
      "loss": 14.3855,
      "step": 3680
    },
    {
      "epoch": 1.831420239498666,
      "grad_norm": 78.72711944580078,
      "learning_rate": 8.176266137040715e-05,
      "loss": 12.113,
      "step": 3690
    },
    {
      "epoch": 1.8363839424210462,
      "grad_norm": 94.91938018798828,
      "learning_rate": 8.171300893743794e-05,
      "loss": 15.3323,
      "step": 3700
    },
    {
      "epoch": 1.8363839424210462,
      "eval_loss": 1.6785472631454468,
      "eval_mae": 0.9201789498329163,
      "eval_mse": 1.6785470247268677,
      "eval_r2": 0.8415263891220093,
      "eval_rmse": 1.2955875210601822,
      "eval_runtime": 146.5331,
      "eval_samples_per_second": 439.942,
      "eval_steps_per_second": 13.751,
      "step": 3700
    },
    {
      "epoch": 1.841347645343426,
      "grad_norm": 59.82639694213867,
      "learning_rate": 8.166335650446872e-05,
      "loss": 12.5925,
      "step": 3710
    },
    {
      "epoch": 1.8463113482658065,
      "grad_norm": 42.901710510253906,
      "learning_rate": 8.161370407149951e-05,
      "loss": 14.1498,
      "step": 3720
    },
    {
      "epoch": 1.8512750511881864,
      "grad_norm": 58.995643615722656,
      "learning_rate": 8.156405163853029e-05,
      "loss": 14.7112,
      "step": 3730
    },
    {
      "epoch": 1.8562387541105665,
      "grad_norm": 40.51900100708008,
      "learning_rate": 8.151439920556107e-05,
      "loss": 13.6827,
      "step": 3740
    },
    {
      "epoch": 1.8612024570329466,
      "grad_norm": 45.392417907714844,
      "learning_rate": 8.146474677259186e-05,
      "loss": 13.3334,
      "step": 3750
    },
    {
      "epoch": 1.8661661599553265,
      "grad_norm": 91.26068115234375,
      "learning_rate": 8.141509433962264e-05,
      "loss": 12.5857,
      "step": 3760
    },
    {
      "epoch": 1.8711298628777069,
      "grad_norm": 48.45599365234375,
      "learning_rate": 8.136544190665343e-05,
      "loss": 12.7697,
      "step": 3770
    },
    {
      "epoch": 1.8760935658000868,
      "grad_norm": 104.29792785644531,
      "learning_rate": 8.131578947368421e-05,
      "loss": 12.9649,
      "step": 3780
    },
    {
      "epoch": 1.881057268722467,
      "grad_norm": 47.31193161010742,
      "learning_rate": 8.1266137040715e-05,
      "loss": 13.0608,
      "step": 3790
    },
    {
      "epoch": 1.886020971644847,
      "grad_norm": 57.70424270629883,
      "learning_rate": 8.121648460774578e-05,
      "loss": 14.9123,
      "step": 3800
    },
    {
      "epoch": 1.886020971644847,
      "eval_loss": 1.6928879022598267,
      "eval_mae": 0.9162580966949463,
      "eval_mse": 1.6928879022598267,
      "eval_r2": 0.8401724696159363,
      "eval_rmse": 1.3011102575338598,
      "eval_runtime": 146.5947,
      "eval_samples_per_second": 439.757,
      "eval_steps_per_second": 13.745,
      "step": 3800
    },
    {
      "epoch": 1.8909846745672272,
      "grad_norm": 63.75088882446289,
      "learning_rate": 8.116683217477656e-05,
      "loss": 14.7867,
      "step": 3810
    },
    {
      "epoch": 1.8959483774896073,
      "grad_norm": 66.48494720458984,
      "learning_rate": 8.111717974180735e-05,
      "loss": 12.8677,
      "step": 3820
    },
    {
      "epoch": 1.9009120804119872,
      "grad_norm": 73.85243225097656,
      "learning_rate": 8.106752730883813e-05,
      "loss": 13.6051,
      "step": 3830
    },
    {
      "epoch": 1.9058757833343676,
      "grad_norm": 78.96932220458984,
      "learning_rate": 8.101787487586892e-05,
      "loss": 13.5728,
      "step": 3840
    },
    {
      "epoch": 1.9108394862567475,
      "grad_norm": 124.75977325439453,
      "learning_rate": 8.096822244289971e-05,
      "loss": 12.8115,
      "step": 3850
    },
    {
      "epoch": 1.9158031891791276,
      "grad_norm": 78.37010192871094,
      "learning_rate": 8.091857000993049e-05,
      "loss": 13.4595,
      "step": 3860
    },
    {
      "epoch": 1.9207668921015078,
      "grad_norm": 348.1007995605469,
      "learning_rate": 8.086891757696128e-05,
      "loss": 13.1534,
      "step": 3870
    },
    {
      "epoch": 1.9257305950238877,
      "grad_norm": 65.94441223144531,
      "learning_rate": 8.081926514399206e-05,
      "loss": 12.7282,
      "step": 3880
    },
    {
      "epoch": 1.930694297946268,
      "grad_norm": 63.913394927978516,
      "learning_rate": 8.076961271102284e-05,
      "loss": 13.2105,
      "step": 3890
    },
    {
      "epoch": 1.935658000868648,
      "grad_norm": 46.626747131347656,
      "learning_rate": 8.071996027805363e-05,
      "loss": 11.1862,
      "step": 3900
    },
    {
      "epoch": 1.935658000868648,
      "eval_loss": 1.5949424505233765,
      "eval_mae": 0.9129864573478699,
      "eval_mse": 1.5949424505233765,
      "eval_r2": 0.8494195938110352,
      "eval_rmse": 1.2629103097700076,
      "eval_runtime": 146.5572,
      "eval_samples_per_second": 439.869,
      "eval_steps_per_second": 13.749,
      "step": 3900
    },
    {
      "epoch": 1.940621703791028,
      "grad_norm": 75.58203887939453,
      "learning_rate": 8.067030784508441e-05,
      "loss": 12.6918,
      "step": 3910
    },
    {
      "epoch": 1.9455854067134082,
      "grad_norm": 144.58822631835938,
      "learning_rate": 8.06206554121152e-05,
      "loss": 13.9106,
      "step": 3920
    },
    {
      "epoch": 1.9505491096357883,
      "grad_norm": 70.77751159667969,
      "learning_rate": 8.057100297914598e-05,
      "loss": 13.8666,
      "step": 3930
    },
    {
      "epoch": 1.9555128125581684,
      "grad_norm": 59.82682418823242,
      "learning_rate": 8.052135054617676e-05,
      "loss": 12.8164,
      "step": 3940
    },
    {
      "epoch": 1.9604765154805484,
      "grad_norm": 32.054752349853516,
      "learning_rate": 8.047169811320755e-05,
      "loss": 12.1576,
      "step": 3950
    },
    {
      "epoch": 1.9654402184029287,
      "grad_norm": 34.04890823364258,
      "learning_rate": 8.042204568023833e-05,
      "loss": 11.7435,
      "step": 3960
    },
    {
      "epoch": 1.9704039213253086,
      "grad_norm": 61.29140853881836,
      "learning_rate": 8.037239324726912e-05,
      "loss": 12.206,
      "step": 3970
    },
    {
      "epoch": 1.9753676242476887,
      "grad_norm": 59.815040588378906,
      "learning_rate": 8.03227408142999e-05,
      "loss": 13.6064,
      "step": 3980
    },
    {
      "epoch": 1.9803313271700689,
      "grad_norm": 38.932167053222656,
      "learning_rate": 8.027308838133069e-05,
      "loss": 12.5225,
      "step": 3990
    },
    {
      "epoch": 1.985295030092449,
      "grad_norm": 62.45685577392578,
      "learning_rate": 8.022343594836147e-05,
      "loss": 12.6459,
      "step": 4000
    },
    {
      "epoch": 1.985295030092449,
      "eval_loss": 1.608939528465271,
      "eval_mae": 0.9008247256278992,
      "eval_mse": 1.6089394092559814,
      "eval_r2": 0.8480981588363647,
      "eval_rmse": 1.2684397538929397,
      "eval_runtime": 146.5618,
      "eval_samples_per_second": 439.855,
      "eval_steps_per_second": 13.748,
      "step": 4000
    },
    {
      "epoch": 1.9902587330148291,
      "grad_norm": 58.00383377075195,
      "learning_rate": 8.017378351539225e-05,
      "loss": 12.6589,
      "step": 4010
    },
    {
      "epoch": 1.995222435937209,
      "grad_norm": 70.72518157958984,
      "learning_rate": 8.012413108242304e-05,
      "loss": 12.5105,
      "step": 4020
    },
    {
      "epoch": 2.0,
      "grad_norm": 59.55937957763672,
      "learning_rate": 8.007447864945383e-05,
      "loss": 11.7053,
      "step": 4030
    },
    {
      "epoch": 2.00496370292238,
      "grad_norm": 49.64543533325195,
      "learning_rate": 8.002482621648461e-05,
      "loss": 14.1934,
      "step": 4040
    },
    {
      "epoch": 2.0099274058447603,
      "grad_norm": 50.7883415222168,
      "learning_rate": 7.99751737835154e-05,
      "loss": 11.8278,
      "step": 4050
    },
    {
      "epoch": 2.01489110876714,
      "grad_norm": 66.30928802490234,
      "learning_rate": 7.992552135054618e-05,
      "loss": 12.8289,
      "step": 4060
    },
    {
      "epoch": 2.0198548116895205,
      "grad_norm": 112.80895233154297,
      "learning_rate": 7.987586891757697e-05,
      "loss": 13.7686,
      "step": 4070
    },
    {
      "epoch": 2.0248185146119004,
      "grad_norm": 63.89946365356445,
      "learning_rate": 7.982621648460775e-05,
      "loss": 12.8542,
      "step": 4080
    },
    {
      "epoch": 2.029782217534281,
      "grad_norm": 51.798885345458984,
      "learning_rate": 7.977656405163853e-05,
      "loss": 12.6199,
      "step": 4090
    },
    {
      "epoch": 2.0347459204566607,
      "grad_norm": 60.81298828125,
      "learning_rate": 7.972691161866932e-05,
      "loss": 11.5207,
      "step": 4100
    },
    {
      "epoch": 2.0347459204566607,
      "eval_loss": 1.6107655763626099,
      "eval_mae": 0.8959567546844482,
      "eval_mse": 1.6107655763626099,
      "eval_r2": 0.8479257225990295,
      "eval_rmse": 1.2691593975394146,
      "eval_runtime": 151.6143,
      "eval_samples_per_second": 425.197,
      "eval_steps_per_second": 13.29,
      "step": 4100
    },
    {
      "epoch": 2.0397096233790406,
      "grad_norm": 81.28732299804688,
      "learning_rate": 7.96772591857001e-05,
      "loss": 12.6224,
      "step": 4110
    },
    {
      "epoch": 2.044673326301421,
      "grad_norm": 236.62074279785156,
      "learning_rate": 7.962760675273089e-05,
      "loss": 12.7148,
      "step": 4120
    },
    {
      "epoch": 2.049637029223801,
      "grad_norm": 37.97932815551758,
      "learning_rate": 7.957795431976167e-05,
      "loss": 11.8939,
      "step": 4130
    },
    {
      "epoch": 2.054600732146181,
      "grad_norm": 73.52912139892578,
      "learning_rate": 7.952830188679246e-05,
      "loss": 12.9837,
      "step": 4140
    },
    {
      "epoch": 2.059564435068561,
      "grad_norm": 90.93047332763672,
      "learning_rate": 7.947864945382324e-05,
      "loss": 12.6063,
      "step": 4150
    },
    {
      "epoch": 2.064528137990941,
      "grad_norm": 77.56683349609375,
      "learning_rate": 7.942899702085402e-05,
      "loss": 11.2365,
      "step": 4160
    },
    {
      "epoch": 2.0694918409133214,
      "grad_norm": 77.62213134765625,
      "learning_rate": 7.937934458788481e-05,
      "loss": 13.5971,
      "step": 4170
    },
    {
      "epoch": 2.0744555438357013,
      "grad_norm": 49.86579513549805,
      "learning_rate": 7.932969215491559e-05,
      "loss": 11.4788,
      "step": 4180
    },
    {
      "epoch": 2.0794192467580817,
      "grad_norm": 70.13431549072266,
      "learning_rate": 7.928003972194638e-05,
      "loss": 12.0963,
      "step": 4190
    },
    {
      "epoch": 2.0843829496804616,
      "grad_norm": 59.27848815917969,
      "learning_rate": 7.923038728897716e-05,
      "loss": 11.457,
      "step": 4200
    },
    {
      "epoch": 2.0843829496804616,
      "eval_loss": 1.6185357570648193,
      "eval_mae": 0.8875289559364319,
      "eval_mse": 1.6185357570648193,
      "eval_r2": 0.8471921682357788,
      "eval_rmse": 1.2722168671515164,
      "eval_runtime": 146.4793,
      "eval_samples_per_second": 440.103,
      "eval_steps_per_second": 13.756,
      "step": 4200
    },
    {
      "epoch": 2.089346652602842,
      "grad_norm": 64.2591781616211,
      "learning_rate": 7.918073485600794e-05,
      "loss": 11.7864,
      "step": 4210
    },
    {
      "epoch": 2.094310355525222,
      "grad_norm": 71.09696197509766,
      "learning_rate": 7.913108242303874e-05,
      "loss": 11.2443,
      "step": 4220
    },
    {
      "epoch": 2.0992740584476017,
      "grad_norm": 47.72580337524414,
      "learning_rate": 7.908142999006952e-05,
      "loss": 12.0278,
      "step": 4230
    },
    {
      "epoch": 2.104237761369982,
      "grad_norm": 162.8499755859375,
      "learning_rate": 7.90317775571003e-05,
      "loss": 11.3353,
      "step": 4240
    },
    {
      "epoch": 2.109201464292362,
      "grad_norm": 92.32726287841797,
      "learning_rate": 7.898212512413109e-05,
      "loss": 12.1347,
      "step": 4250
    },
    {
      "epoch": 2.1141651672147423,
      "grad_norm": 42.335357666015625,
      "learning_rate": 7.893247269116187e-05,
      "loss": 12.8864,
      "step": 4260
    },
    {
      "epoch": 2.1191288701371223,
      "grad_norm": 84.0621109008789,
      "learning_rate": 7.888282025819266e-05,
      "loss": 12.0043,
      "step": 4270
    },
    {
      "epoch": 2.124092573059502,
      "grad_norm": 72.82472229003906,
      "learning_rate": 7.883316782522344e-05,
      "loss": 11.6752,
      "step": 4280
    },
    {
      "epoch": 2.1290562759818825,
      "grad_norm": 60.50132751464844,
      "learning_rate": 7.878351539225423e-05,
      "loss": 11.7867,
      "step": 4290
    },
    {
      "epoch": 2.1340199789042624,
      "grad_norm": 83.00193786621094,
      "learning_rate": 7.873386295928501e-05,
      "loss": 12.4252,
      "step": 4300
    },
    {
      "epoch": 2.1340199789042624,
      "eval_loss": 1.5748621225357056,
      "eval_mae": 0.8930962085723877,
      "eval_mse": 1.5748623609542847,
      "eval_r2": 0.8513153791427612,
      "eval_rmse": 1.2549352018946176,
      "eval_runtime": 146.6516,
      "eval_samples_per_second": 439.586,
      "eval_steps_per_second": 13.74,
      "step": 4300
    },
    {
      "epoch": 2.138983681826643,
      "grad_norm": 103.68859100341797,
      "learning_rate": 7.868421052631579e-05,
      "loss": 12.0448,
      "step": 4310
    },
    {
      "epoch": 2.1439473847490227,
      "grad_norm": 75.7809829711914,
      "learning_rate": 7.863455809334658e-05,
      "loss": 12.1969,
      "step": 4320
    },
    {
      "epoch": 2.148911087671403,
      "grad_norm": 64.45487213134766,
      "learning_rate": 7.858490566037736e-05,
      "loss": 12.2488,
      "step": 4330
    },
    {
      "epoch": 2.153874790593783,
      "grad_norm": 75.07644653320312,
      "learning_rate": 7.853525322740815e-05,
      "loss": 12.6172,
      "step": 4340
    },
    {
      "epoch": 2.158838493516163,
      "grad_norm": 65.90471649169922,
      "learning_rate": 7.848560079443893e-05,
      "loss": 10.6047,
      "step": 4350
    },
    {
      "epoch": 2.163802196438543,
      "grad_norm": 74.09077453613281,
      "learning_rate": 7.843594836146971e-05,
      "loss": 12.3195,
      "step": 4360
    },
    {
      "epoch": 2.168765899360923,
      "grad_norm": 37.3846435546875,
      "learning_rate": 7.83862959285005e-05,
      "loss": 12.0873,
      "step": 4370
    },
    {
      "epoch": 2.1737296022833035,
      "grad_norm": 89.17821502685547,
      "learning_rate": 7.833664349553128e-05,
      "loss": 14.1592,
      "step": 4380
    },
    {
      "epoch": 2.1786933052056834,
      "grad_norm": 86.05933380126953,
      "learning_rate": 7.828699106256207e-05,
      "loss": 12.8464,
      "step": 4390
    },
    {
      "epoch": 2.1836570081280637,
      "grad_norm": 53.17593765258789,
      "learning_rate": 7.823733862959285e-05,
      "loss": 12.1667,
      "step": 4400
    },
    {
      "epoch": 2.1836570081280637,
      "eval_loss": 1.726379632949829,
      "eval_mae": 0.9266560077667236,
      "eval_mse": 1.726379632949829,
      "eval_r2": 0.8370105028152466,
      "eval_rmse": 1.3139176659706762,
      "eval_runtime": 146.9258,
      "eval_samples_per_second": 438.766,
      "eval_steps_per_second": 13.714,
      "step": 4400
    },
    {
      "epoch": 2.1886207110504436,
      "grad_norm": 56.583740234375,
      "learning_rate": 7.818768619662363e-05,
      "loss": 12.677,
      "step": 4410
    },
    {
      "epoch": 2.1935844139728236,
      "grad_norm": 131.07102966308594,
      "learning_rate": 7.813803376365443e-05,
      "loss": 12.9267,
      "step": 4420
    },
    {
      "epoch": 2.198548116895204,
      "grad_norm": 55.94197463989258,
      "learning_rate": 7.808838133068521e-05,
      "loss": 13.4403,
      "step": 4430
    },
    {
      "epoch": 2.203511819817584,
      "grad_norm": 65.0290756225586,
      "learning_rate": 7.8038728897716e-05,
      "loss": 12.6075,
      "step": 4440
    },
    {
      "epoch": 2.208475522739964,
      "grad_norm": 70.8013687133789,
      "learning_rate": 7.798907646474678e-05,
      "loss": 12.1189,
      "step": 4450
    },
    {
      "epoch": 2.213439225662344,
      "grad_norm": 55.691322326660156,
      "learning_rate": 7.793942403177756e-05,
      "loss": 10.5011,
      "step": 4460
    },
    {
      "epoch": 2.218402928584724,
      "grad_norm": 73.12399291992188,
      "learning_rate": 7.788977159880835e-05,
      "loss": 10.9057,
      "step": 4470
    },
    {
      "epoch": 2.2233666315071043,
      "grad_norm": 47.268699645996094,
      "learning_rate": 7.784011916583913e-05,
      "loss": 11.9044,
      "step": 4480
    },
    {
      "epoch": 2.2283303344294842,
      "grad_norm": 57.9570198059082,
      "learning_rate": 7.779046673286992e-05,
      "loss": 11.6792,
      "step": 4490
    },
    {
      "epoch": 2.2332940373518646,
      "grad_norm": 67.10615539550781,
      "learning_rate": 7.77408142999007e-05,
      "loss": 13.7294,
      "step": 4500
    },
    {
      "epoch": 2.2332940373518646,
      "eval_loss": 1.5977652072906494,
      "eval_mae": 0.9144769310951233,
      "eval_mse": 1.5977652072906494,
      "eval_r2": 0.8491531014442444,
      "eval_rmse": 1.264027376005223,
      "eval_runtime": 146.8358,
      "eval_samples_per_second": 439.035,
      "eval_steps_per_second": 13.723,
      "step": 4500
    },
    {
      "epoch": 2.2382577402742445,
      "grad_norm": 120.97985076904297,
      "learning_rate": 7.769116186693148e-05,
      "loss": 13.0258,
      "step": 4510
    },
    {
      "epoch": 2.243221443196625,
      "grad_norm": 97.50346374511719,
      "learning_rate": 7.764150943396227e-05,
      "loss": 13.0839,
      "step": 4520
    },
    {
      "epoch": 2.2481851461190048,
      "grad_norm": 61.05099105834961,
      "learning_rate": 7.759185700099305e-05,
      "loss": 12.5912,
      "step": 4530
    },
    {
      "epoch": 2.2531488490413847,
      "grad_norm": 66.86203002929688,
      "learning_rate": 7.754220456802384e-05,
      "loss": 12.0519,
      "step": 4540
    },
    {
      "epoch": 2.258112551963765,
      "grad_norm": 87.47679901123047,
      "learning_rate": 7.749255213505462e-05,
      "loss": 12.6328,
      "step": 4550
    },
    {
      "epoch": 2.263076254886145,
      "grad_norm": 74.74156951904297,
      "learning_rate": 7.74428997020854e-05,
      "loss": 12.1838,
      "step": 4560
    },
    {
      "epoch": 2.2680399578085253,
      "grad_norm": 71.14108276367188,
      "learning_rate": 7.739324726911619e-05,
      "loss": 12.7252,
      "step": 4570
    },
    {
      "epoch": 2.273003660730905,
      "grad_norm": 54.320133209228516,
      "learning_rate": 7.734359483614697e-05,
      "loss": 12.2164,
      "step": 4580
    },
    {
      "epoch": 2.2779673636532856,
      "grad_norm": 52.970489501953125,
      "learning_rate": 7.729394240317776e-05,
      "loss": 13.0006,
      "step": 4590
    },
    {
      "epoch": 2.2829310665756655,
      "grad_norm": 70.65679931640625,
      "learning_rate": 7.724428997020854e-05,
      "loss": 13.6251,
      "step": 4600
    },
    {
      "epoch": 2.2829310665756655,
      "eval_loss": 1.5954687595367432,
      "eval_mae": 0.8965315222740173,
      "eval_mse": 1.5954687595367432,
      "eval_r2": 0.8493699431419373,
      "eval_rmse": 1.2631186640758434,
      "eval_runtime": 146.8253,
      "eval_samples_per_second": 439.066,
      "eval_steps_per_second": 13.724,
      "step": 4600
    },
    {
      "epoch": 2.2878947694980454,
      "grad_norm": 75.55412292480469,
      "learning_rate": 7.719463753723933e-05,
      "loss": 13.1224,
      "step": 4610
    },
    {
      "epoch": 2.2928584724204257,
      "grad_norm": 91.63888549804688,
      "learning_rate": 7.714498510427012e-05,
      "loss": 12.339,
      "step": 4620
    },
    {
      "epoch": 2.2978221753428056,
      "grad_norm": 84.39246368408203,
      "learning_rate": 7.70953326713009e-05,
      "loss": 13.668,
      "step": 4630
    },
    {
      "epoch": 2.302785878265186,
      "grad_norm": 58.44693374633789,
      "learning_rate": 7.704568023833169e-05,
      "loss": 13.2423,
      "step": 4640
    },
    {
      "epoch": 2.307749581187566,
      "grad_norm": 76.57628631591797,
      "learning_rate": 7.699602780536247e-05,
      "loss": 12.3735,
      "step": 4650
    },
    {
      "epoch": 2.312713284109946,
      "grad_norm": 85.2988052368164,
      "learning_rate": 7.694637537239325e-05,
      "loss": 11.742,
      "step": 4660
    },
    {
      "epoch": 2.317676987032326,
      "grad_norm": 61.26756286621094,
      "learning_rate": 7.689672293942404e-05,
      "loss": 11.7997,
      "step": 4670
    },
    {
      "epoch": 2.322640689954706,
      "grad_norm": 42.729190826416016,
      "learning_rate": 7.684707050645482e-05,
      "loss": 11.9273,
      "step": 4680
    },
    {
      "epoch": 2.3276043928770864,
      "grad_norm": 96.67977142333984,
      "learning_rate": 7.679741807348561e-05,
      "loss": 14.2492,
      "step": 4690
    },
    {
      "epoch": 2.3325680957994663,
      "grad_norm": 51.335819244384766,
      "learning_rate": 7.674776564051639e-05,
      "loss": 10.572,
      "step": 4700
    },
    {
      "epoch": 2.3325680957994663,
      "eval_loss": 1.596628189086914,
      "eval_mae": 0.9153479337692261,
      "eval_mse": 1.596628189086914,
      "eval_r2": 0.8492604494094849,
      "eval_rmse": 1.263577535842939,
      "eval_runtime": 146.7945,
      "eval_samples_per_second": 439.158,
      "eval_steps_per_second": 13.727,
      "step": 4700
    },
    {
      "epoch": 2.3375317987218467,
      "grad_norm": 37.60879898071289,
      "learning_rate": 7.669811320754717e-05,
      "loss": 12.6817,
      "step": 4710
    },
    {
      "epoch": 2.3424955016442266,
      "grad_norm": 63.036399841308594,
      "learning_rate": 7.664846077457796e-05,
      "loss": 12.5637,
      "step": 4720
    },
    {
      "epoch": 2.3474592045666065,
      "grad_norm": 43.978153228759766,
      "learning_rate": 7.659880834160874e-05,
      "loss": 12.4114,
      "step": 4730
    },
    {
      "epoch": 2.352422907488987,
      "grad_norm": 69.17261505126953,
      "learning_rate": 7.654915590863953e-05,
      "loss": 12.6906,
      "step": 4740
    },
    {
      "epoch": 2.3573866104113668,
      "grad_norm": 62.188167572021484,
      "learning_rate": 7.649950347567031e-05,
      "loss": 10.8688,
      "step": 4750
    },
    {
      "epoch": 2.362350313333747,
      "grad_norm": 61.117679595947266,
      "learning_rate": 7.644985104270109e-05,
      "loss": 12.6435,
      "step": 4760
    },
    {
      "epoch": 2.367314016256127,
      "grad_norm": 59.659576416015625,
      "learning_rate": 7.640019860973188e-05,
      "loss": 11.1085,
      "step": 4770
    },
    {
      "epoch": 2.3722777191785074,
      "grad_norm": 63.58375549316406,
      "learning_rate": 7.635054617676266e-05,
      "loss": 13.0706,
      "step": 4780
    },
    {
      "epoch": 2.3772414221008873,
      "grad_norm": 59.30558395385742,
      "learning_rate": 7.630089374379345e-05,
      "loss": 13.3176,
      "step": 4790
    },
    {
      "epoch": 2.382205125023267,
      "grad_norm": 64.6144790649414,
      "learning_rate": 7.625124131082423e-05,
      "loss": 12.2113,
      "step": 4800
    },
    {
      "epoch": 2.382205125023267,
      "eval_loss": 1.541804313659668,
      "eval_mae": 0.8861570358276367,
      "eval_mse": 1.541804313659668,
      "eval_r2": 0.854436457157135,
      "eval_rmse": 1.2416941304764504,
      "eval_runtime": 146.8349,
      "eval_samples_per_second": 439.037,
      "eval_steps_per_second": 13.723,
      "step": 4800
    },
    {
      "epoch": 2.3871688279456476,
      "grad_norm": 92.15030670166016,
      "learning_rate": 7.620158887785502e-05,
      "loss": 12.7177,
      "step": 4810
    },
    {
      "epoch": 2.3921325308680275,
      "grad_norm": 47.52568054199219,
      "learning_rate": 7.615193644488581e-05,
      "loss": 11.641,
      "step": 4820
    },
    {
      "epoch": 2.397096233790408,
      "grad_norm": 76.09058380126953,
      "learning_rate": 7.610228401191659e-05,
      "loss": 12.3193,
      "step": 4830
    },
    {
      "epoch": 2.4020599367127877,
      "grad_norm": 68.47075653076172,
      "learning_rate": 7.605263157894738e-05,
      "loss": 11.6813,
      "step": 4840
    },
    {
      "epoch": 2.4070236396351676,
      "grad_norm": 36.87013244628906,
      "learning_rate": 7.600297914597816e-05,
      "loss": 12.0362,
      "step": 4850
    },
    {
      "epoch": 2.411987342557548,
      "grad_norm": 72.7490005493164,
      "learning_rate": 7.595332671300894e-05,
      "loss": 10.7645,
      "step": 4860
    },
    {
      "epoch": 2.416951045479928,
      "grad_norm": 76.23822784423828,
      "learning_rate": 7.590367428003973e-05,
      "loss": 13.1081,
      "step": 4870
    },
    {
      "epoch": 2.4219147484023082,
      "grad_norm": 49.850162506103516,
      "learning_rate": 7.585402184707051e-05,
      "loss": 11.8861,
      "step": 4880
    },
    {
      "epoch": 2.426878451324688,
      "grad_norm": 58.87692642211914,
      "learning_rate": 7.58043694141013e-05,
      "loss": 12.2516,
      "step": 4890
    },
    {
      "epoch": 2.431842154247068,
      "grad_norm": 56.86946487426758,
      "learning_rate": 7.575471698113208e-05,
      "loss": 13.3012,
      "step": 4900
    },
    {
      "epoch": 2.431842154247068,
      "eval_loss": 1.5879918336868286,
      "eval_mae": 0.8798125982284546,
      "eval_mse": 1.5879918336868286,
      "eval_r2": 0.8500758409500122,
      "eval_rmse": 1.2601554799654004,
      "eval_runtime": 146.9245,
      "eval_samples_per_second": 438.769,
      "eval_steps_per_second": 13.715,
      "step": 4900
    },
    {
      "epoch": 2.4368058571694484,
      "grad_norm": 103.6297378540039,
      "learning_rate": 7.570506454816286e-05,
      "loss": 12.2198,
      "step": 4910
    },
    {
      "epoch": 2.4417695600918283,
      "grad_norm": 153.68218994140625,
      "learning_rate": 7.565541211519365e-05,
      "loss": 12.6097,
      "step": 4920
    },
    {
      "epoch": 2.4467332630142087,
      "grad_norm": 70.0709228515625,
      "learning_rate": 7.560575968222443e-05,
      "loss": 12.3258,
      "step": 4930
    },
    {
      "epoch": 2.4516969659365886,
      "grad_norm": 53.54524612426758,
      "learning_rate": 7.555610724925522e-05,
      "loss": 11.7103,
      "step": 4940
    },
    {
      "epoch": 2.456660668858969,
      "grad_norm": 58.715354919433594,
      "learning_rate": 7.5506454816286e-05,
      "loss": 12.8173,
      "step": 4950
    },
    {
      "epoch": 2.461624371781349,
      "grad_norm": 51.369659423828125,
      "learning_rate": 7.545680238331679e-05,
      "loss": 12.1842,
      "step": 4960
    },
    {
      "epoch": 2.466588074703729,
      "grad_norm": 53.81957244873047,
      "learning_rate": 7.540714995034757e-05,
      "loss": 13.2481,
      "step": 4970
    },
    {
      "epoch": 2.471551777626109,
      "grad_norm": 95.44286346435547,
      "learning_rate": 7.535749751737835e-05,
      "loss": 10.7913,
      "step": 4980
    },
    {
      "epoch": 2.476515480548489,
      "grad_norm": 64.32722473144531,
      "learning_rate": 7.530784508440914e-05,
      "loss": 12.0366,
      "step": 4990
    },
    {
      "epoch": 2.4814791834708694,
      "grad_norm": 97.8261489868164,
      "learning_rate": 7.525819265143993e-05,
      "loss": 11.3645,
      "step": 5000
    },
    {
      "epoch": 2.4814791834708694,
      "eval_loss": 1.6540255546569824,
      "eval_mae": 0.9151679873466492,
      "eval_mse": 1.6540255546569824,
      "eval_r2": 0.8438414931297302,
      "eval_rmse": 1.2860892483249295,
      "eval_runtime": 146.8428,
      "eval_samples_per_second": 439.014,
      "eval_steps_per_second": 13.722,
      "step": 5000
    },
    {
      "epoch": 2.4864428863932493,
      "grad_norm": 86.31371307373047,
      "learning_rate": 7.520854021847071e-05,
      "loss": 13.1074,
      "step": 5010
    },
    {
      "epoch": 2.4914065893156296,
      "grad_norm": 71.93214416503906,
      "learning_rate": 7.51588877855015e-05,
      "loss": 11.422,
      "step": 5020
    },
    {
      "epoch": 2.4963702922380095,
      "grad_norm": 65.33635711669922,
      "learning_rate": 7.510923535253228e-05,
      "loss": 12.349,
      "step": 5030
    },
    {
      "epoch": 2.5013339951603895,
      "grad_norm": 66.06398010253906,
      "learning_rate": 7.505958291956307e-05,
      "loss": 11.2231,
      "step": 5040
    },
    {
      "epoch": 2.50629769808277,
      "grad_norm": 46.4970588684082,
      "learning_rate": 7.500993048659385e-05,
      "loss": 12.2965,
      "step": 5050
    },
    {
      "epoch": 2.5112614010051497,
      "grad_norm": 98.57791137695312,
      "learning_rate": 7.496027805362463e-05,
      "loss": 12.4289,
      "step": 5060
    },
    {
      "epoch": 2.51622510392753,
      "grad_norm": 73.961669921875,
      "learning_rate": 7.491062562065542e-05,
      "loss": 12.9898,
      "step": 5070
    },
    {
      "epoch": 2.52118880684991,
      "grad_norm": 141.65452575683594,
      "learning_rate": 7.48609731876862e-05,
      "loss": 11.2525,
      "step": 5080
    },
    {
      "epoch": 2.52615250977229,
      "grad_norm": 81.93217468261719,
      "learning_rate": 7.481132075471699e-05,
      "loss": 11.634,
      "step": 5090
    },
    {
      "epoch": 2.5311162126946702,
      "grad_norm": 75.69659423828125,
      "learning_rate": 7.476166832174777e-05,
      "loss": 12.5848,
      "step": 5100
    },
    {
      "epoch": 2.5311162126946702,
      "eval_loss": 1.5655322074890137,
      "eval_mae": 0.885785698890686,
      "eval_mse": 1.5655322074890137,
      "eval_r2": 0.8521962761878967,
      "eval_rmse": 1.2512122951318108,
      "eval_runtime": 146.8903,
      "eval_samples_per_second": 438.872,
      "eval_steps_per_second": 13.718,
      "step": 5100
    },
    {
      "epoch": 2.5360799156170506,
      "grad_norm": 86.57411193847656,
      "learning_rate": 7.471201588877855e-05,
      "loss": 11.9968,
      "step": 5110
    },
    {
      "epoch": 2.5410436185394305,
      "grad_norm": 105.89598083496094,
      "learning_rate": 7.466236345580934e-05,
      "loss": 12.4241,
      "step": 5120
    },
    {
      "epoch": 2.5460073214618104,
      "grad_norm": 82.91976165771484,
      "learning_rate": 7.461271102284012e-05,
      "loss": 12.9219,
      "step": 5130
    },
    {
      "epoch": 2.5509710243841908,
      "grad_norm": 85.91191864013672,
      "learning_rate": 7.456305858987091e-05,
      "loss": 12.3402,
      "step": 5140
    },
    {
      "epoch": 2.5559347273065707,
      "grad_norm": 99.19143676757812,
      "learning_rate": 7.451340615690169e-05,
      "loss": 11.9572,
      "step": 5150
    },
    {
      "epoch": 2.560898430228951,
      "grad_norm": 79.1840591430664,
      "learning_rate": 7.446375372393248e-05,
      "loss": 11.866,
      "step": 5160
    },
    {
      "epoch": 2.565862133151331,
      "grad_norm": 51.89103317260742,
      "learning_rate": 7.441410129096326e-05,
      "loss": 11.6787,
      "step": 5170
    },
    {
      "epoch": 2.570825836073711,
      "grad_norm": 42.75297546386719,
      "learning_rate": 7.436444885799404e-05,
      "loss": 10.7514,
      "step": 5180
    },
    {
      "epoch": 2.575789538996091,
      "grad_norm": 113.77267456054688,
      "learning_rate": 7.431479642502484e-05,
      "loss": 12.8215,
      "step": 5190
    },
    {
      "epoch": 2.580753241918471,
      "grad_norm": 65.63829803466797,
      "learning_rate": 7.426514399205562e-05,
      "loss": 12.3603,
      "step": 5200
    },
    {
      "epoch": 2.580753241918471,
      "eval_loss": 1.5384594202041626,
      "eval_mae": 0.8813359141349792,
      "eval_mse": 1.5384594202041626,
      "eval_r2": 0.854752242565155,
      "eval_rmse": 1.2403464919949436,
      "eval_runtime": 147.0185,
      "eval_samples_per_second": 438.489,
      "eval_steps_per_second": 13.706,
      "step": 5200
    },
    {
      "epoch": 2.5857169448408515,
      "grad_norm": 59.65629196166992,
      "learning_rate": 7.42154915590864e-05,
      "loss": 11.7394,
      "step": 5210
    },
    {
      "epoch": 2.5906806477632314,
      "grad_norm": 56.733646392822266,
      "learning_rate": 7.416583912611719e-05,
      "loss": 12.9592,
      "step": 5220
    },
    {
      "epoch": 2.5956443506856113,
      "grad_norm": 68.12521362304688,
      "learning_rate": 7.411618669314797e-05,
      "loss": 12.2402,
      "step": 5230
    },
    {
      "epoch": 2.6006080536079916,
      "grad_norm": 91.87518310546875,
      "learning_rate": 7.406653426017876e-05,
      "loss": 12.3254,
      "step": 5240
    },
    {
      "epoch": 2.6055717565303715,
      "grad_norm": 44.52957534790039,
      "learning_rate": 7.401688182720954e-05,
      "loss": 12.5521,
      "step": 5250
    },
    {
      "epoch": 2.610535459452752,
      "grad_norm": 68.53253936767578,
      "learning_rate": 7.396722939424032e-05,
      "loss": 12.1973,
      "step": 5260
    },
    {
      "epoch": 2.615499162375132,
      "grad_norm": 37.776397705078125,
      "learning_rate": 7.391757696127111e-05,
      "loss": 13.622,
      "step": 5270
    },
    {
      "epoch": 2.6204628652975117,
      "grad_norm": 50.98539733886719,
      "learning_rate": 7.386792452830189e-05,
      "loss": 10.8181,
      "step": 5280
    },
    {
      "epoch": 2.625426568219892,
      "grad_norm": 67.67218780517578,
      "learning_rate": 7.381827209533268e-05,
      "loss": 11.7115,
      "step": 5290
    },
    {
      "epoch": 2.630390271142272,
      "grad_norm": 71.54822540283203,
      "learning_rate": 7.376861966236346e-05,
      "loss": 12.3755,
      "step": 5300
    },
    {
      "epoch": 2.630390271142272,
      "eval_loss": 1.5943740606307983,
      "eval_mae": 0.9133182168006897,
      "eval_mse": 1.5943740606307983,
      "eval_r2": 0.849473237991333,
      "eval_rmse": 1.2626852579446701,
      "eval_runtime": 146.8702,
      "eval_samples_per_second": 438.932,
      "eval_steps_per_second": 13.72,
      "step": 5300
    },
    {
      "epoch": 2.6353539740646523,
      "grad_norm": 53.49824905395508,
      "learning_rate": 7.371896722939425e-05,
      "loss": 11.3752,
      "step": 5310
    },
    {
      "epoch": 2.6403176769870322,
      "grad_norm": 49.513427734375,
      "learning_rate": 7.366931479642503e-05,
      "loss": 12.4041,
      "step": 5320
    },
    {
      "epoch": 2.645281379909412,
      "grad_norm": 49.501407623291016,
      "learning_rate": 7.36196623634558e-05,
      "loss": 10.282,
      "step": 5330
    },
    {
      "epoch": 2.6502450828317925,
      "grad_norm": 47.69108963012695,
      "learning_rate": 7.35700099304866e-05,
      "loss": 10.9658,
      "step": 5340
    },
    {
      "epoch": 2.655208785754173,
      "grad_norm": 49.11861801147461,
      "learning_rate": 7.352035749751738e-05,
      "loss": 10.4291,
      "step": 5350
    },
    {
      "epoch": 2.6601724886765528,
      "grad_norm": 57.04035186767578,
      "learning_rate": 7.347070506454817e-05,
      "loss": 13.0419,
      "step": 5360
    },
    {
      "epoch": 2.6651361915989327,
      "grad_norm": 63.23331832885742,
      "learning_rate": 7.342105263157895e-05,
      "loss": 11.932,
      "step": 5370
    },
    {
      "epoch": 2.670099894521313,
      "grad_norm": 48.768402099609375,
      "learning_rate": 7.337140019860972e-05,
      "loss": 13.0057,
      "step": 5380
    },
    {
      "epoch": 2.675063597443693,
      "grad_norm": 51.65582275390625,
      "learning_rate": 7.332174776564053e-05,
      "loss": 12.6302,
      "step": 5390
    },
    {
      "epoch": 2.6800273003660733,
      "grad_norm": 44.7509765625,
      "learning_rate": 7.327209533267131e-05,
      "loss": 13.8308,
      "step": 5400
    },
    {
      "epoch": 2.6800273003660733,
      "eval_loss": 1.5956414937973022,
      "eval_mae": 0.9299055933952332,
      "eval_mse": 1.5956416130065918,
      "eval_r2": 0.8493536114692688,
      "eval_rmse": 1.2631870855129068,
      "eval_runtime": 146.9065,
      "eval_samples_per_second": 438.823,
      "eval_steps_per_second": 13.716,
      "step": 5400
    },
    {
      "epoch": 2.684991003288453,
      "grad_norm": 88.87438201904297,
      "learning_rate": 7.322244289970209e-05,
      "loss": 12.9339,
      "step": 5410
    },
    {
      "epoch": 2.689954706210833,
      "grad_norm": 49.22016906738281,
      "learning_rate": 7.317279046673288e-05,
      "loss": 12.5882,
      "step": 5420
    },
    {
      "epoch": 2.6949184091332135,
      "grad_norm": 74.65138244628906,
      "learning_rate": 7.312313803376366e-05,
      "loss": 11.6403,
      "step": 5430
    },
    {
      "epoch": 2.6998821120555934,
      "grad_norm": 36.30611038208008,
      "learning_rate": 7.307348560079445e-05,
      "loss": 12.3558,
      "step": 5440
    },
    {
      "epoch": 2.7048458149779737,
      "grad_norm": 44.75594711303711,
      "learning_rate": 7.302383316782523e-05,
      "loss": 12.4164,
      "step": 5450
    },
    {
      "epoch": 2.7098095179003536,
      "grad_norm": 77.24008178710938,
      "learning_rate": 7.297418073485602e-05,
      "loss": 12.2941,
      "step": 5460
    },
    {
      "epoch": 2.7147732208227335,
      "grad_norm": 57.719261169433594,
      "learning_rate": 7.29245283018868e-05,
      "loss": 12.6216,
      "step": 5470
    },
    {
      "epoch": 2.719736923745114,
      "grad_norm": 85.81318664550781,
      "learning_rate": 7.287487586891758e-05,
      "loss": 13.0268,
      "step": 5480
    },
    {
      "epoch": 2.724700626667494,
      "grad_norm": 91.11064910888672,
      "learning_rate": 7.282522343594837e-05,
      "loss": 11.9606,
      "step": 5490
    },
    {
      "epoch": 2.729664329589874,
      "grad_norm": 90.60807037353516,
      "learning_rate": 7.277557100297915e-05,
      "loss": 11.3389,
      "step": 5500
    },
    {
      "epoch": 2.729664329589874,
      "eval_loss": 1.5520015954971313,
      "eval_mae": 0.8814630508422852,
      "eval_mse": 1.5520015954971313,
      "eval_r2": 0.8534737229347229,
      "eval_rmse": 1.2457935605456996,
      "eval_runtime": 146.9955,
      "eval_samples_per_second": 438.558,
      "eval_steps_per_second": 13.708,
      "step": 5500
    },
    {
      "epoch": 2.734628032512254,
      "grad_norm": 80.8116683959961,
      "learning_rate": 7.272591857000994e-05,
      "loss": 12.5657,
      "step": 5510
    },
    {
      "epoch": 2.739591735434634,
      "grad_norm": 80.424072265625,
      "learning_rate": 7.267626613704072e-05,
      "loss": 12.1413,
      "step": 5520
    },
    {
      "epoch": 2.7445554383570143,
      "grad_norm": 93.23699951171875,
      "learning_rate": 7.26266137040715e-05,
      "loss": 13.6397,
      "step": 5530
    },
    {
      "epoch": 2.7495191412793947,
      "grad_norm": 88.9753646850586,
      "learning_rate": 7.257696127110229e-05,
      "loss": 13.6947,
      "step": 5540
    },
    {
      "epoch": 2.7544828442017746,
      "grad_norm": 79.49935150146484,
      "learning_rate": 7.252730883813306e-05,
      "loss": 11.7643,
      "step": 5550
    },
    {
      "epoch": 2.7594465471241545,
      "grad_norm": 72.3076400756836,
      "learning_rate": 7.247765640516386e-05,
      "loss": 11.5958,
      "step": 5560
    },
    {
      "epoch": 2.764410250046535,
      "grad_norm": 51.969017028808594,
      "learning_rate": 7.242800397219464e-05,
      "loss": 11.2887,
      "step": 5570
    },
    {
      "epoch": 2.7693739529689148,
      "grad_norm": 78.81314849853516,
      "learning_rate": 7.237835153922543e-05,
      "loss": 11.809,
      "step": 5580
    },
    {
      "epoch": 2.774337655891295,
      "grad_norm": 43.12546157836914,
      "learning_rate": 7.232869910625622e-05,
      "loss": 11.2859,
      "step": 5590
    },
    {
      "epoch": 2.779301358813675,
      "grad_norm": 75.42510986328125,
      "learning_rate": 7.2279046673287e-05,
      "loss": 12.674,
      "step": 5600
    },
    {
      "epoch": 2.779301358813675,
      "eval_loss": 1.57261061668396,
      "eval_mae": 0.8981996178627014,
      "eval_mse": 1.5726107358932495,
      "eval_r2": 0.851527988910675,
      "eval_rmse": 1.2540377729132601,
      "eval_runtime": 146.8713,
      "eval_samples_per_second": 438.928,
      "eval_steps_per_second": 13.719,
      "step": 5600
    },
    {
      "epoch": 2.784265061736055,
      "grad_norm": 63.31315612792969,
      "learning_rate": 7.222939424031779e-05,
      "loss": 11.4902,
      "step": 5610
    },
    {
      "epoch": 2.7892287646584353,
      "grad_norm": 115.24614715576172,
      "learning_rate": 7.217974180734857e-05,
      "loss": 11.0578,
      "step": 5620
    },
    {
      "epoch": 2.794192467580815,
      "grad_norm": 55.38489532470703,
      "learning_rate": 7.213008937437935e-05,
      "loss": 12.7043,
      "step": 5630
    },
    {
      "epoch": 2.7991561705031955,
      "grad_norm": 124.8062744140625,
      "learning_rate": 7.208043694141014e-05,
      "loss": 13.544,
      "step": 5640
    },
    {
      "epoch": 2.8041198734255754,
      "grad_norm": 55.58981704711914,
      "learning_rate": 7.203078450844092e-05,
      "loss": 12.6221,
      "step": 5650
    },
    {
      "epoch": 2.8090835763479554,
      "grad_norm": 38.66619110107422,
      "learning_rate": 7.198113207547171e-05,
      "loss": 11.8872,
      "step": 5660
    },
    {
      "epoch": 2.8140472792703357,
      "grad_norm": 43.01041793823242,
      "learning_rate": 7.193147964250249e-05,
      "loss": 12.573,
      "step": 5670
    },
    {
      "epoch": 2.8190109821927156,
      "grad_norm": 65.99849700927734,
      "learning_rate": 7.188182720953326e-05,
      "loss": 12.2199,
      "step": 5680
    },
    {
      "epoch": 2.823974685115096,
      "grad_norm": 80.83030700683594,
      "learning_rate": 7.183217477656406e-05,
      "loss": 11.8631,
      "step": 5690
    },
    {
      "epoch": 2.828938388037476,
      "grad_norm": 73.30097961425781,
      "learning_rate": 7.178252234359484e-05,
      "loss": 12.0423,
      "step": 5700
    },
    {
      "epoch": 2.828938388037476,
      "eval_loss": 1.5319241285324097,
      "eval_mae": 0.8848175406455994,
      "eval_mse": 1.5319241285324097,
      "eval_r2": 0.8553692698478699,
      "eval_rmse": 1.2377092261643725,
      "eval_runtime": 146.8521,
      "eval_samples_per_second": 438.986,
      "eval_steps_per_second": 13.721,
      "step": 5700
    },
    {
      "epoch": 2.833902090959856,
      "grad_norm": 50.50069046020508,
      "learning_rate": 7.173286991062563e-05,
      "loss": 12.7199,
      "step": 5710
    },
    {
      "epoch": 2.838865793882236,
      "grad_norm": 95.3262710571289,
      "learning_rate": 7.16832174776564e-05,
      "loss": 12.7447,
      "step": 5720
    },
    {
      "epoch": 2.8438294968046165,
      "grad_norm": 54.12080764770508,
      "learning_rate": 7.163356504468718e-05,
      "loss": 10.7705,
      "step": 5730
    },
    {
      "epoch": 2.8487931997269964,
      "grad_norm": 59.58828353881836,
      "learning_rate": 7.158391261171798e-05,
      "loss": 12.6608,
      "step": 5740
    },
    {
      "epoch": 2.8537569026493763,
      "grad_norm": 77.01054382324219,
      "learning_rate": 7.153426017874875e-05,
      "loss": 12.8133,
      "step": 5750
    },
    {
      "epoch": 2.8587206055717567,
      "grad_norm": 61.4662971496582,
      "learning_rate": 7.148460774577955e-05,
      "loss": 11.3879,
      "step": 5760
    },
    {
      "epoch": 2.8636843084941366,
      "grad_norm": 62.43897247314453,
      "learning_rate": 7.143495531281034e-05,
      "loss": 11.7292,
      "step": 5770
    },
    {
      "epoch": 2.868648011416517,
      "grad_norm": 39.36894607543945,
      "learning_rate": 7.138530287984112e-05,
      "loss": 11.9919,
      "step": 5780
    },
    {
      "epoch": 2.873611714338897,
      "grad_norm": 83.94544219970703,
      "learning_rate": 7.133565044687191e-05,
      "loss": 11.9173,
      "step": 5790
    },
    {
      "epoch": 2.8785754172612767,
      "grad_norm": 110.97883605957031,
      "learning_rate": 7.128599801390269e-05,
      "loss": 11.7813,
      "step": 5800
    },
    {
      "epoch": 2.8785754172612767,
      "eval_loss": 1.5366203784942627,
      "eval_mae": 0.8812452554702759,
      "eval_mse": 1.5366203784942627,
      "eval_r2": 0.8549258708953857,
      "eval_rmse": 1.2396049283922126,
      "eval_runtime": 146.9934,
      "eval_samples_per_second": 438.564,
      "eval_steps_per_second": 13.708,
      "step": 5800
    },
    {
      "epoch": 2.883539120183657,
      "grad_norm": 72.22583770751953,
      "learning_rate": 7.123634558093348e-05,
      "loss": 11.8679,
      "step": 5810
    },
    {
      "epoch": 2.888502823106037,
      "grad_norm": 56.63289260864258,
      "learning_rate": 7.118669314796426e-05,
      "loss": 12.1765,
      "step": 5820
    },
    {
      "epoch": 2.8934665260284174,
      "grad_norm": 64.43170928955078,
      "learning_rate": 7.113704071499504e-05,
      "loss": 13.0154,
      "step": 5830
    },
    {
      "epoch": 2.8984302289507973,
      "grad_norm": 59.818416595458984,
      "learning_rate": 7.108738828202583e-05,
      "loss": 11.5372,
      "step": 5840
    },
    {
      "epoch": 2.903393931873177,
      "grad_norm": 50.94635772705078,
      "learning_rate": 7.10377358490566e-05,
      "loss": 12.516,
      "step": 5850
    },
    {
      "epoch": 2.9083576347955575,
      "grad_norm": 58.63889694213867,
      "learning_rate": 7.09880834160874e-05,
      "loss": 12.2285,
      "step": 5860
    },
    {
      "epoch": 2.9133213377179374,
      "grad_norm": 40.00448226928711,
      "learning_rate": 7.093843098311818e-05,
      "loss": 11.7882,
      "step": 5870
    },
    {
      "epoch": 2.918285040640318,
      "grad_norm": 52.39839172363281,
      "learning_rate": 7.088877855014895e-05,
      "loss": 11.9657,
      "step": 5880
    },
    {
      "epoch": 2.9232487435626977,
      "grad_norm": 67.43534851074219,
      "learning_rate": 7.083912611717975e-05,
      "loss": 12.1729,
      "step": 5890
    },
    {
      "epoch": 2.9282124464850776,
      "grad_norm": 58.212005615234375,
      "learning_rate": 7.078947368421052e-05,
      "loss": 12.4252,
      "step": 5900
    },
    {
      "epoch": 2.9282124464850776,
      "eval_loss": 1.5300345420837402,
      "eval_mae": 0.8853180408477783,
      "eval_mse": 1.5300345420837402,
      "eval_r2": 0.8555476665496826,
      "eval_rmse": 1.2369456504162744,
      "eval_runtime": 146.9798,
      "eval_samples_per_second": 438.604,
      "eval_steps_per_second": 13.709,
      "step": 5900
    },
    {
      "epoch": 2.933176149407458,
      "grad_norm": 92.10102081298828,
      "learning_rate": 7.073982125124132e-05,
      "loss": 12.6295,
      "step": 5910
    },
    {
      "epoch": 2.9381398523298383,
      "grad_norm": 60.66476058959961,
      "learning_rate": 7.06901688182721e-05,
      "loss": 12.2167,
      "step": 5920
    },
    {
      "epoch": 2.9431035552522182,
      "grad_norm": 40.73552703857422,
      "learning_rate": 7.064051638530287e-05,
      "loss": 12.0605,
      "step": 5930
    },
    {
      "epoch": 2.948067258174598,
      "grad_norm": 43.226951599121094,
      "learning_rate": 7.059086395233366e-05,
      "loss": 12.0052,
      "step": 5940
    },
    {
      "epoch": 2.9530309610969785,
      "grad_norm": 55.111083984375,
      "learning_rate": 7.054121151936444e-05,
      "loss": 11.9749,
      "step": 5950
    },
    {
      "epoch": 2.9579946640193584,
      "grad_norm": 83.26902770996094,
      "learning_rate": 7.049155908639524e-05,
      "loss": 11.3995,
      "step": 5960
    },
    {
      "epoch": 2.9629583669417388,
      "grad_norm": 50.63743591308594,
      "learning_rate": 7.044190665342603e-05,
      "loss": 10.9589,
      "step": 5970
    },
    {
      "epoch": 2.9679220698641187,
      "grad_norm": 88.6436996459961,
      "learning_rate": 7.03922542204568e-05,
      "loss": 12.4905,
      "step": 5980
    },
    {
      "epoch": 2.9728857727864986,
      "grad_norm": 53.76018142700195,
      "learning_rate": 7.03426017874876e-05,
      "loss": 11.6224,
      "step": 5990
    },
    {
      "epoch": 2.977849475708879,
      "grad_norm": 54.936920166015625,
      "learning_rate": 7.029294935451838e-05,
      "loss": 11.9324,
      "step": 6000
    },
    {
      "epoch": 2.977849475708879,
      "eval_loss": 1.5306521654129028,
      "eval_mae": 0.8760424852371216,
      "eval_mse": 1.5306521654129028,
      "eval_r2": 0.8554893732070923,
      "eval_rmse": 1.2371952818423222,
      "eval_runtime": 146.8632,
      "eval_samples_per_second": 438.953,
      "eval_steps_per_second": 13.72,
      "step": 6000
    },
    {
      "epoch": 2.982813178631259,
      "grad_norm": 52.9351692199707,
      "learning_rate": 7.024329692154917e-05,
      "loss": 12.2634,
      "step": 6010
    },
    {
      "epoch": 2.987776881553639,
      "grad_norm": 42.31161117553711,
      "learning_rate": 7.019364448857995e-05,
      "loss": 12.9504,
      "step": 6020
    },
    {
      "epoch": 2.992740584476019,
      "grad_norm": 59.343116760253906,
      "learning_rate": 7.014399205561072e-05,
      "loss": 12.565,
      "step": 6030
    },
    {
      "epoch": 2.997704287398399,
      "grad_norm": 77.64395141601562,
      "learning_rate": 7.009433962264152e-05,
      "loss": 11.5432,
      "step": 6040
    },
    {
      "epoch": 3.00248185146119,
      "grad_norm": 79.19306945800781,
      "learning_rate": 7.00446871896723e-05,
      "loss": 11.799,
      "step": 6050
    },
    {
      "epoch": 3.0074455543835703,
      "grad_norm": 80.65361785888672,
      "learning_rate": 6.999503475670309e-05,
      "loss": 10.9649,
      "step": 6060
    },
    {
      "epoch": 3.01240925730595,
      "grad_norm": 69.4201431274414,
      "learning_rate": 6.994538232373386e-05,
      "loss": 11.4581,
      "step": 6070
    },
    {
      "epoch": 3.01737296022833,
      "grad_norm": 45.291683197021484,
      "learning_rate": 6.989572989076464e-05,
      "loss": 11.1951,
      "step": 6080
    },
    {
      "epoch": 3.0223366631507105,
      "grad_norm": 85.54551696777344,
      "learning_rate": 6.984607745779544e-05,
      "loss": 11.387,
      "step": 6090
    },
    {
      "epoch": 3.0273003660730904,
      "grad_norm": 60.81813049316406,
      "learning_rate": 6.979642502482621e-05,
      "loss": 10.7862,
      "step": 6100
    },
    {
      "epoch": 3.0273003660730904,
      "eval_loss": 1.5808401107788086,
      "eval_mae": 0.8928642272949219,
      "eval_mse": 1.5808401107788086,
      "eval_r2": 0.8507510423660278,
      "eval_rmse": 1.2573146427123199,
      "eval_runtime": 152.16,
      "eval_samples_per_second": 423.672,
      "eval_steps_per_second": 13.243,
      "step": 6100
    },
    {
      "epoch": 3.0322640689954707,
      "grad_norm": 89.63016510009766,
      "learning_rate": 6.9746772591857e-05,
      "loss": 11.5422,
      "step": 6110
    },
    {
      "epoch": 3.0372277719178506,
      "grad_norm": 48.68921661376953,
      "learning_rate": 6.969712015888778e-05,
      "loss": 10.8831,
      "step": 6120
    },
    {
      "epoch": 3.042191474840231,
      "grad_norm": 71.73976135253906,
      "learning_rate": 6.964746772591858e-05,
      "loss": 11.252,
      "step": 6130
    },
    {
      "epoch": 3.047155177762611,
      "grad_norm": 74.37395477294922,
      "learning_rate": 6.959781529294935e-05,
      "loss": 10.6829,
      "step": 6140
    },
    {
      "epoch": 3.052118880684991,
      "grad_norm": 125.89048767089844,
      "learning_rate": 6.954816285998013e-05,
      "loss": 12.0251,
      "step": 6150
    },
    {
      "epoch": 3.057082583607371,
      "grad_norm": 50.28409194946289,
      "learning_rate": 6.949851042701094e-05,
      "loss": 10.4873,
      "step": 6160
    },
    {
      "epoch": 3.062046286529751,
      "grad_norm": 73.53691101074219,
      "learning_rate": 6.944885799404172e-05,
      "loss": 11.2548,
      "step": 6170
    },
    {
      "epoch": 3.0670099894521314,
      "grad_norm": 93.8890609741211,
      "learning_rate": 6.93992055610725e-05,
      "loss": 11.0249,
      "step": 6180
    },
    {
      "epoch": 3.0719736923745113,
      "grad_norm": 113.94137573242188,
      "learning_rate": 6.934955312810329e-05,
      "loss": 10.6306,
      "step": 6190
    },
    {
      "epoch": 3.0769373952968913,
      "grad_norm": 60.58743667602539,
      "learning_rate": 6.929990069513406e-05,
      "loss": 12.0044,
      "step": 6200
    },
    {
      "epoch": 3.0769373952968913,
      "eval_loss": 1.5609980821609497,
      "eval_mae": 0.903002917766571,
      "eval_mse": 1.5609980821609497,
      "eval_r2": 0.8526243567466736,
      "eval_rmse": 1.2493990884264923,
      "eval_runtime": 146.8221,
      "eval_samples_per_second": 439.075,
      "eval_steps_per_second": 13.724,
      "step": 6200
    },
    {
      "epoch": 3.0819010982192716,
      "grad_norm": 75.46822357177734,
      "learning_rate": 6.925024826216486e-05,
      "loss": 10.3316,
      "step": 6210
    },
    {
      "epoch": 3.0868648011416515,
      "grad_norm": 84.00418090820312,
      "learning_rate": 6.920059582919564e-05,
      "loss": 12.3615,
      "step": 6220
    },
    {
      "epoch": 3.091828504064032,
      "grad_norm": 53.756019592285156,
      "learning_rate": 6.915094339622641e-05,
      "loss": 11.138,
      "step": 6230
    },
    {
      "epoch": 3.0967922069864118,
      "grad_norm": 88.82494354248047,
      "learning_rate": 6.91012909632572e-05,
      "loss": 11.7074,
      "step": 6240
    },
    {
      "epoch": 3.101755909908792,
      "grad_norm": 76.33318328857422,
      "learning_rate": 6.905163853028798e-05,
      "loss": 12.127,
      "step": 6250
    },
    {
      "epoch": 3.106719612831172,
      "grad_norm": 78.2719955444336,
      "learning_rate": 6.900198609731878e-05,
      "loss": 10.6497,
      "step": 6260
    },
    {
      "epoch": 3.111683315753552,
      "grad_norm": 69.25009155273438,
      "learning_rate": 6.895233366434955e-05,
      "loss": 11.3473,
      "step": 6270
    },
    {
      "epoch": 3.1166470186759323,
      "grad_norm": 44.47358322143555,
      "learning_rate": 6.890268123138035e-05,
      "loss": 10.3036,
      "step": 6280
    },
    {
      "epoch": 3.121610721598312,
      "grad_norm": 44.15256881713867,
      "learning_rate": 6.885302879841112e-05,
      "loss": 11.3023,
      "step": 6290
    },
    {
      "epoch": 3.1265744245206926,
      "grad_norm": 67.9056396484375,
      "learning_rate": 6.88033763654419e-05,
      "loss": 10.682,
      "step": 6300
    },
    {
      "epoch": 3.1265744245206926,
      "eval_loss": 1.581884503364563,
      "eval_mae": 0.8927565813064575,
      "eval_mse": 1.581884503364563,
      "eval_r2": 0.8506524562835693,
      "eval_rmse": 1.2577299007992786,
      "eval_runtime": 146.8217,
      "eval_samples_per_second": 439.077,
      "eval_steps_per_second": 13.724,
      "step": 6300
    },
    {
      "epoch": 3.1315381274430725,
      "grad_norm": 53.8990592956543,
      "learning_rate": 6.87537239324727e-05,
      "loss": 11.844,
      "step": 6310
    },
    {
      "epoch": 3.136501830365453,
      "grad_norm": 51.79169845581055,
      "learning_rate": 6.870407149950347e-05,
      "loss": 10.1743,
      "step": 6320
    },
    {
      "epoch": 3.1414655332878327,
      "grad_norm": 53.56820297241211,
      "learning_rate": 6.865441906653427e-05,
      "loss": 11.6024,
      "step": 6330
    },
    {
      "epoch": 3.1464292362102126,
      "grad_norm": 65.20221710205078,
      "learning_rate": 6.860476663356504e-05,
      "loss": 11.3023,
      "step": 6340
    },
    {
      "epoch": 3.151392939132593,
      "grad_norm": 53.801002502441406,
      "learning_rate": 6.855511420059584e-05,
      "loss": 12.0049,
      "step": 6350
    },
    {
      "epoch": 3.156356642054973,
      "grad_norm": 56.87130355834961,
      "learning_rate": 6.850546176762663e-05,
      "loss": 11.6496,
      "step": 6360
    },
    {
      "epoch": 3.1613203449773533,
      "grad_norm": 72.34941101074219,
      "learning_rate": 6.84558093346574e-05,
      "loss": 10.1733,
      "step": 6370
    },
    {
      "epoch": 3.166284047899733,
      "grad_norm": 93.76914978027344,
      "learning_rate": 6.840615690168818e-05,
      "loss": 12.1692,
      "step": 6380
    },
    {
      "epoch": 3.171247750822113,
      "grad_norm": 79.63026428222656,
      "learning_rate": 6.835650446871898e-05,
      "loss": 10.4339,
      "step": 6390
    },
    {
      "epoch": 3.1762114537444934,
      "grad_norm": 72.27365112304688,
      "learning_rate": 6.830685203574975e-05,
      "loss": 11.3535,
      "step": 6400
    },
    {
      "epoch": 3.1762114537444934,
      "eval_loss": 1.5302127599716187,
      "eval_mae": 0.8711727261543274,
      "eval_mse": 1.5302127599716187,
      "eval_r2": 0.855530858039856,
      "eval_rmse": 1.2370176878167987,
      "eval_runtime": 146.7254,
      "eval_samples_per_second": 439.365,
      "eval_steps_per_second": 13.733,
      "step": 6400
    },
    {
      "epoch": 3.1811751566668733,
      "grad_norm": 52.96539306640625,
      "learning_rate": 6.825719960278055e-05,
      "loss": 10.8922,
      "step": 6410
    },
    {
      "epoch": 3.1861388595892537,
      "grad_norm": 78.00062561035156,
      "learning_rate": 6.820754716981132e-05,
      "loss": 12.0912,
      "step": 6420
    },
    {
      "epoch": 3.1911025625116336,
      "grad_norm": 51.26862716674805,
      "learning_rate": 6.81578947368421e-05,
      "loss": 11.0534,
      "step": 6430
    },
    {
      "epoch": 3.196066265434014,
      "grad_norm": 58.51119613647461,
      "learning_rate": 6.81082423038729e-05,
      "loss": 10.7008,
      "step": 6440
    },
    {
      "epoch": 3.201029968356394,
      "grad_norm": 71.32809448242188,
      "learning_rate": 6.805858987090367e-05,
      "loss": 10.7964,
      "step": 6450
    },
    {
      "epoch": 3.2059936712787738,
      "grad_norm": 63.654441833496094,
      "learning_rate": 6.800893743793447e-05,
      "loss": 10.8937,
      "step": 6460
    },
    {
      "epoch": 3.210957374201154,
      "grad_norm": 110.77032470703125,
      "learning_rate": 6.795928500496524e-05,
      "loss": 11.7344,
      "step": 6470
    },
    {
      "epoch": 3.215921077123534,
      "grad_norm": 74.25996398925781,
      "learning_rate": 6.790963257199604e-05,
      "loss": 9.9968,
      "step": 6480
    },
    {
      "epoch": 3.2208847800459144,
      "grad_norm": 39.50099182128906,
      "learning_rate": 6.785998013902681e-05,
      "loss": 12.0828,
      "step": 6490
    },
    {
      "epoch": 3.2258484829682943,
      "grad_norm": 68.35538482666016,
      "learning_rate": 6.781032770605759e-05,
      "loss": 9.7301,
      "step": 6500
    },
    {
      "epoch": 3.2258484829682943,
      "eval_loss": 1.522459864616394,
      "eval_mae": 0.8681066036224365,
      "eval_mse": 1.5224597454071045,
      "eval_r2": 0.8562628030776978,
      "eval_rmse": 1.233879955833267,
      "eval_runtime": 153.2206,
      "eval_samples_per_second": 420.74,
      "eval_steps_per_second": 13.151,
      "step": 6500
    },
    {
      "epoch": 3.2308121858906746,
      "grad_norm": 52.85828399658203,
      "learning_rate": 6.776067527308838e-05,
      "loss": 10.5883,
      "step": 6510
    },
    {
      "epoch": 3.2357758888130546,
      "grad_norm": 76.89254760742188,
      "learning_rate": 6.771102284011916e-05,
      "loss": 12.8294,
      "step": 6520
    },
    {
      "epoch": 3.2407395917354345,
      "grad_norm": 39.969581604003906,
      "learning_rate": 6.766137040714995e-05,
      "loss": 10.842,
      "step": 6530
    },
    {
      "epoch": 3.245703294657815,
      "grad_norm": 54.4583625793457,
      "learning_rate": 6.761171797418073e-05,
      "loss": 12.7135,
      "step": 6540
    },
    {
      "epoch": 3.2506669975801947,
      "grad_norm": 61.79138946533203,
      "learning_rate": 6.756206554121152e-05,
      "loss": 11.5359,
      "step": 6550
    },
    {
      "epoch": 3.255630700502575,
      "grad_norm": 40.092262268066406,
      "learning_rate": 6.751241310824232e-05,
      "loss": 10.8847,
      "step": 6560
    },
    {
      "epoch": 3.260594403424955,
      "grad_norm": 94.48747253417969,
      "learning_rate": 6.74627606752731e-05,
      "loss": 11.1229,
      "step": 6570
    },
    {
      "epoch": 3.265558106347335,
      "grad_norm": 77.90184020996094,
      "learning_rate": 6.741310824230387e-05,
      "loss": 12.5866,
      "step": 6580
    },
    {
      "epoch": 3.2705218092697153,
      "grad_norm": 50.05617141723633,
      "learning_rate": 6.736345580933467e-05,
      "loss": 11.2932,
      "step": 6590
    },
    {
      "epoch": 3.275485512192095,
      "grad_norm": 88.83089447021484,
      "learning_rate": 6.731380337636544e-05,
      "loss": 11.2369,
      "step": 6600
    },
    {
      "epoch": 3.275485512192095,
      "eval_loss": 1.534713625907898,
      "eval_mae": 0.8870218992233276,
      "eval_mse": 1.534713625907898,
      "eval_r2": 0.8551058769226074,
      "eval_rmse": 1.238835592767619,
      "eval_runtime": 146.8111,
      "eval_samples_per_second": 439.109,
      "eval_steps_per_second": 13.725,
      "step": 6600
    },
    {
      "epoch": 3.2804492151144755,
      "grad_norm": 65.99602508544922,
      "learning_rate": 6.726415094339624e-05,
      "loss": 11.0741,
      "step": 6610
    },
    {
      "epoch": 3.2854129180368554,
      "grad_norm": 86.2686996459961,
      "learning_rate": 6.721449851042701e-05,
      "loss": 11.8296,
      "step": 6620
    },
    {
      "epoch": 3.2903766209592358,
      "grad_norm": 72.26882934570312,
      "learning_rate": 6.71648460774578e-05,
      "loss": 11.3683,
      "step": 6630
    },
    {
      "epoch": 3.2953403238816157,
      "grad_norm": 70.79994201660156,
      "learning_rate": 6.711519364448858e-05,
      "loss": 10.6025,
      "step": 6640
    },
    {
      "epoch": 3.3003040268039956,
      "grad_norm": 48.48634719848633,
      "learning_rate": 6.706554121151936e-05,
      "loss": 11.6892,
      "step": 6650
    },
    {
      "epoch": 3.305267729726376,
      "grad_norm": 63.78589630126953,
      "learning_rate": 6.701588877855015e-05,
      "loss": 10.8729,
      "step": 6660
    },
    {
      "epoch": 3.310231432648756,
      "grad_norm": 54.770408630371094,
      "learning_rate": 6.696623634558093e-05,
      "loss": 11.4783,
      "step": 6670
    },
    {
      "epoch": 3.315195135571136,
      "grad_norm": 53.84545135498047,
      "learning_rate": 6.691658391261172e-05,
      "loss": 10.9036,
      "step": 6680
    },
    {
      "epoch": 3.320158838493516,
      "grad_norm": 140.23324584960938,
      "learning_rate": 6.68669314796425e-05,
      "loss": 11.063,
      "step": 6690
    },
    {
      "epoch": 3.3251225414158965,
      "grad_norm": 84.15265655517578,
      "learning_rate": 6.681727904667328e-05,
      "loss": 11.7407,
      "step": 6700
    },
    {
      "epoch": 3.3251225414158965,
      "eval_loss": 1.603819489479065,
      "eval_mae": 0.908318817615509,
      "eval_mse": 1.6038193702697754,
      "eval_r2": 0.8485815525054932,
      "eval_rmse": 1.266419902824405,
      "eval_runtime": 146.6849,
      "eval_samples_per_second": 439.486,
      "eval_steps_per_second": 13.737,
      "step": 6700
    },
    {
      "epoch": 3.3300862443382764,
      "grad_norm": 44.570823669433594,
      "learning_rate": 6.676762661370407e-05,
      "loss": 12.8894,
      "step": 6710
    },
    {
      "epoch": 3.3350499472606563,
      "grad_norm": 80.78355407714844,
      "learning_rate": 6.671797418073485e-05,
      "loss": 10.7104,
      "step": 6720
    },
    {
      "epoch": 3.3400136501830366,
      "grad_norm": 91.736083984375,
      "learning_rate": 6.666832174776564e-05,
      "loss": 11.7471,
      "step": 6730
    },
    {
      "epoch": 3.3449773531054166,
      "grad_norm": 67.71784210205078,
      "learning_rate": 6.661866931479644e-05,
      "loss": 12.1018,
      "step": 6740
    },
    {
      "epoch": 3.349941056027797,
      "grad_norm": 53.44343566894531,
      "learning_rate": 6.656901688182721e-05,
      "loss": 10.9607,
      "step": 6750
    },
    {
      "epoch": 3.354904758950177,
      "grad_norm": 81.41277313232422,
      "learning_rate": 6.6519364448858e-05,
      "loss": 11.4052,
      "step": 6760
    },
    {
      "epoch": 3.3598684618725567,
      "grad_norm": 66.50511169433594,
      "learning_rate": 6.646971201588878e-05,
      "loss": 11.9581,
      "step": 6770
    },
    {
      "epoch": 3.364832164794937,
      "grad_norm": 79.66434478759766,
      "learning_rate": 6.642005958291958e-05,
      "loss": 11.1511,
      "step": 6780
    },
    {
      "epoch": 3.369795867717317,
      "grad_norm": 55.31717300415039,
      "learning_rate": 6.637040714995035e-05,
      "loss": 12.0962,
      "step": 6790
    },
    {
      "epoch": 3.3747595706396973,
      "grad_norm": 47.24248123168945,
      "learning_rate": 6.632075471698113e-05,
      "loss": 11.962,
      "step": 6800
    },
    {
      "epoch": 3.3747595706396973,
      "eval_loss": 1.47723388671875,
      "eval_mae": 0.8569304943084717,
      "eval_mse": 1.47723388671875,
      "eval_r2": 0.8605326414108276,
      "eval_rmse": 1.215415108807995,
      "eval_runtime": 146.6964,
      "eval_samples_per_second": 439.452,
      "eval_steps_per_second": 13.736,
      "step": 6800
    },
    {
      "epoch": 3.3797232735620772,
      "grad_norm": 77.24710083007812,
      "learning_rate": 6.627110228401192e-05,
      "loss": 10.72,
      "step": 6810
    },
    {
      "epoch": 3.3846869764844576,
      "grad_norm": 71.01884460449219,
      "learning_rate": 6.62214498510427e-05,
      "loss": 11.3365,
      "step": 6820
    },
    {
      "epoch": 3.3896506794068375,
      "grad_norm": 51.051395416259766,
      "learning_rate": 6.61717974180735e-05,
      "loss": 11.1336,
      "step": 6830
    },
    {
      "epoch": 3.3946143823292174,
      "grad_norm": 48.830902099609375,
      "learning_rate": 6.612214498510427e-05,
      "loss": 10.7758,
      "step": 6840
    },
    {
      "epoch": 3.3995780852515978,
      "grad_norm": 43.39303970336914,
      "learning_rate": 6.607249255213505e-05,
      "loss": 12.2641,
      "step": 6850
    },
    {
      "epoch": 3.4045417881739777,
      "grad_norm": 81.2172622680664,
      "learning_rate": 6.602284011916584e-05,
      "loss": 12.6977,
      "step": 6860
    },
    {
      "epoch": 3.409505491096358,
      "grad_norm": 68.395263671875,
      "learning_rate": 6.597318768619662e-05,
      "loss": 9.8743,
      "step": 6870
    },
    {
      "epoch": 3.414469194018738,
      "grad_norm": 54.03865051269531,
      "learning_rate": 6.592353525322741e-05,
      "loss": 10.9283,
      "step": 6880
    },
    {
      "epoch": 3.4194328969411183,
      "grad_norm": 47.51728820800781,
      "learning_rate": 6.587388282025819e-05,
      "loss": 11.8217,
      "step": 6890
    },
    {
      "epoch": 3.424396599863498,
      "grad_norm": 44.05774688720703,
      "learning_rate": 6.582423038728897e-05,
      "loss": 10.9224,
      "step": 6900
    },
    {
      "epoch": 3.424396599863498,
      "eval_loss": 1.5646220445632935,
      "eval_mae": 0.8869459629058838,
      "eval_mse": 1.5646220445632935,
      "eval_r2": 0.8522822260856628,
      "eval_rmse": 1.2508485298241723,
      "eval_runtime": 151.8805,
      "eval_samples_per_second": 424.452,
      "eval_steps_per_second": 13.267,
      "step": 6900
    },
    {
      "epoch": 3.429360302785878,
      "grad_norm": 54.236480712890625,
      "learning_rate": 6.577457795431976e-05,
      "loss": 12.1473,
      "step": 6910
    },
    {
      "epoch": 3.4343240057082585,
      "grad_norm": 43.76079559326172,
      "learning_rate": 6.572492552135054e-05,
      "loss": 12.6226,
      "step": 6920
    },
    {
      "epoch": 3.4392877086306384,
      "grad_norm": 70.71941375732422,
      "learning_rate": 6.567527308838133e-05,
      "loss": 11.9731,
      "step": 6930
    },
    {
      "epoch": 3.4442514115530187,
      "grad_norm": 43.129817962646484,
      "learning_rate": 6.562562065541212e-05,
      "loss": 11.9062,
      "step": 6940
    },
    {
      "epoch": 3.4492151144753986,
      "grad_norm": 72.4215316772461,
      "learning_rate": 6.55759682224429e-05,
      "loss": 12.0521,
      "step": 6950
    },
    {
      "epoch": 3.4541788173977785,
      "grad_norm": 56.546630859375,
      "learning_rate": 6.55263157894737e-05,
      "loss": 10.6357,
      "step": 6960
    },
    {
      "epoch": 3.459142520320159,
      "grad_norm": 53.8701057434082,
      "learning_rate": 6.547666335650447e-05,
      "loss": 10.318,
      "step": 6970
    },
    {
      "epoch": 3.464106223242539,
      "grad_norm": 93.34071350097656,
      "learning_rate": 6.542701092353527e-05,
      "loss": 12.3739,
      "step": 6980
    },
    {
      "epoch": 3.469069926164919,
      "grad_norm": 55.268333435058594,
      "learning_rate": 6.537735849056604e-05,
      "loss": 11.1584,
      "step": 6990
    },
    {
      "epoch": 3.474033629087299,
      "grad_norm": 65.20649719238281,
      "learning_rate": 6.532770605759682e-05,
      "loss": 11.9384,
      "step": 7000
    },
    {
      "epoch": 3.474033629087299,
      "eval_loss": 1.5481023788452148,
      "eval_mae": 0.8699204921722412,
      "eval_mse": 1.5481023788452148,
      "eval_r2": 0.8538418412208557,
      "eval_rmse": 1.2442276234054663,
      "eval_runtime": 146.9321,
      "eval_samples_per_second": 438.747,
      "eval_steps_per_second": 13.714,
      "step": 7000
    },
    {
      "epoch": 3.478997332009679,
      "grad_norm": 81.19302368164062,
      "learning_rate": 6.527805362462761e-05,
      "loss": 11.5399,
      "step": 7010
    },
    {
      "epoch": 3.4839610349320593,
      "grad_norm": 62.16340255737305,
      "learning_rate": 6.522840119165839e-05,
      "loss": 12.7882,
      "step": 7020
    },
    {
      "epoch": 3.4889247378544392,
      "grad_norm": 48.23785400390625,
      "learning_rate": 6.517874875868918e-05,
      "loss": 10.375,
      "step": 7030
    },
    {
      "epoch": 3.4938884407768196,
      "grad_norm": 55.33434295654297,
      "learning_rate": 6.512909632571996e-05,
      "loss": 11.6717,
      "step": 7040
    },
    {
      "epoch": 3.4988521436991995,
      "grad_norm": 99.6656265258789,
      "learning_rate": 6.507944389275074e-05,
      "loss": 10.6818,
      "step": 7050
    },
    {
      "epoch": 3.50381584662158,
      "grad_norm": 67.10639190673828,
      "learning_rate": 6.502979145978153e-05,
      "loss": 11.0366,
      "step": 7060
    },
    {
      "epoch": 3.5087795495439598,
      "grad_norm": 69.01255798339844,
      "learning_rate": 6.498013902681231e-05,
      "loss": 11.7793,
      "step": 7070
    },
    {
      "epoch": 3.51374325246634,
      "grad_norm": 50.21714401245117,
      "learning_rate": 6.49304865938431e-05,
      "loss": 11.4068,
      "step": 7080
    },
    {
      "epoch": 3.51870695538872,
      "grad_norm": 80.29196166992188,
      "learning_rate": 6.488083416087388e-05,
      "loss": 10.5444,
      "step": 7090
    },
    {
      "epoch": 3.5236706583111,
      "grad_norm": 41.57991027832031,
      "learning_rate": 6.483118172790466e-05,
      "loss": 10.728,
      "step": 7100
    },
    {
      "epoch": 3.5236706583111,
      "eval_loss": 1.5368503332138062,
      "eval_mae": 0.8692735433578491,
      "eval_mse": 1.5368503332138062,
      "eval_r2": 0.8549041748046875,
      "eval_rmse": 1.2396976781513331,
      "eval_runtime": 147.1074,
      "eval_samples_per_second": 438.224,
      "eval_steps_per_second": 13.697,
      "step": 7100
    },
    {
      "epoch": 3.5286343612334803,
      "grad_norm": 66.71540069580078,
      "learning_rate": 6.478152929493545e-05,
      "loss": 11.9778,
      "step": 7110
    },
    {
      "epoch": 3.53359806415586,
      "grad_norm": 52.992130279541016,
      "learning_rate": 6.473187686196623e-05,
      "loss": 12.7821,
      "step": 7120
    },
    {
      "epoch": 3.5385617670782405,
      "grad_norm": 40.48688507080078,
      "learning_rate": 6.468222442899704e-05,
      "loss": 10.3783,
      "step": 7130
    },
    {
      "epoch": 3.5435254700006205,
      "grad_norm": 90.31352996826172,
      "learning_rate": 6.463257199602781e-05,
      "loss": 11.6604,
      "step": 7140
    },
    {
      "epoch": 3.5484891729230004,
      "grad_norm": 81.02082824707031,
      "learning_rate": 6.458291956305859e-05,
      "loss": 11.643,
      "step": 7150
    },
    {
      "epoch": 3.5534528758453807,
      "grad_norm": 60.77838897705078,
      "learning_rate": 6.453326713008938e-05,
      "loss": 11.8966,
      "step": 7160
    },
    {
      "epoch": 3.5584165787677606,
      "grad_norm": 67.5031509399414,
      "learning_rate": 6.448361469712016e-05,
      "loss": 10.2705,
      "step": 7170
    },
    {
      "epoch": 3.563380281690141,
      "grad_norm": 74.3614730834961,
      "learning_rate": 6.443396226415095e-05,
      "loss": 11.5566,
      "step": 7180
    },
    {
      "epoch": 3.568343984612521,
      "grad_norm": 69.07927703857422,
      "learning_rate": 6.438430983118173e-05,
      "loss": 10.6836,
      "step": 7190
    },
    {
      "epoch": 3.573307687534901,
      "grad_norm": 43.84175491333008,
      "learning_rate": 6.433465739821251e-05,
      "loss": 12.8061,
      "step": 7200
    },
    {
      "epoch": 3.573307687534901,
      "eval_loss": 1.5226645469665527,
      "eval_mae": 0.870483934879303,
      "eval_mse": 1.5226645469665527,
      "eval_r2": 0.8562434911727905,
      "eval_rmse": 1.2339629439195299,
      "eval_runtime": 146.7364,
      "eval_samples_per_second": 439.332,
      "eval_steps_per_second": 13.732,
      "step": 7200
    },
    {
      "epoch": 3.578271390457281,
      "grad_norm": 76.61288452148438,
      "learning_rate": 6.42850049652433e-05,
      "loss": 11.4081,
      "step": 7210
    },
    {
      "epoch": 3.583235093379661,
      "grad_norm": 77.5562973022461,
      "learning_rate": 6.423535253227408e-05,
      "loss": 11.7339,
      "step": 7220
    },
    {
      "epoch": 3.5881987963020414,
      "grad_norm": 61.54240036010742,
      "learning_rate": 6.418570009930487e-05,
      "loss": 11.995,
      "step": 7230
    },
    {
      "epoch": 3.5931624992244213,
      "grad_norm": 75.71812438964844,
      "learning_rate": 6.413604766633565e-05,
      "loss": 12.1773,
      "step": 7240
    },
    {
      "epoch": 3.5981262021468017,
      "grad_norm": 48.99155044555664,
      "learning_rate": 6.408639523336643e-05,
      "loss": 11.8654,
      "step": 7250
    },
    {
      "epoch": 3.6030899050691816,
      "grad_norm": 72.23048400878906,
      "learning_rate": 6.403674280039722e-05,
      "loss": 11.4407,
      "step": 7260
    },
    {
      "epoch": 3.608053607991562,
      "grad_norm": 68.00642395019531,
      "learning_rate": 6.3987090367428e-05,
      "loss": 10.9772,
      "step": 7270
    },
    {
      "epoch": 3.613017310913942,
      "grad_norm": 91.28589630126953,
      "learning_rate": 6.393743793445879e-05,
      "loss": 12.4513,
      "step": 7280
    },
    {
      "epoch": 3.6179810138363218,
      "grad_norm": 68.96882629394531,
      "learning_rate": 6.388778550148957e-05,
      "loss": 11.3637,
      "step": 7290
    },
    {
      "epoch": 3.622944716758702,
      "grad_norm": 117.31755828857422,
      "learning_rate": 6.383813306852036e-05,
      "loss": 12.7564,
      "step": 7300
    },
    {
      "epoch": 3.622944716758702,
      "eval_loss": 1.5006401538848877,
      "eval_mae": 0.866215169429779,
      "eval_mse": 1.5006402730941772,
      "eval_r2": 0.85832279920578,
      "eval_rmse": 1.2250062339001289,
      "eval_runtime": 152.5291,
      "eval_samples_per_second": 422.647,
      "eval_steps_per_second": 13.211,
      "step": 7300
    },
    {
      "epoch": 3.627908419681082,
      "grad_norm": 55.78215789794922,
      "learning_rate": 6.378848063555114e-05,
      "loss": 11.4568,
      "step": 7310
    },
    {
      "epoch": 3.6328721226034624,
      "grad_norm": 76.31739044189453,
      "learning_rate": 6.373882820258193e-05,
      "loss": 11.1315,
      "step": 7320
    },
    {
      "epoch": 3.6378358255258423,
      "grad_norm": 67.0278091430664,
      "learning_rate": 6.368917576961272e-05,
      "loss": 11.5612,
      "step": 7330
    },
    {
      "epoch": 3.642799528448222,
      "grad_norm": 89.98259735107422,
      "learning_rate": 6.36395233366435e-05,
      "loss": 9.6616,
      "step": 7340
    },
    {
      "epoch": 3.6477632313706025,
      "grad_norm": 75.64797973632812,
      "learning_rate": 6.358987090367428e-05,
      "loss": 11.4016,
      "step": 7350
    },
    {
      "epoch": 3.6527269342929825,
      "grad_norm": 68.64459228515625,
      "learning_rate": 6.354021847070507e-05,
      "loss": 12.5282,
      "step": 7360
    },
    {
      "epoch": 3.657690637215363,
      "grad_norm": 74.20467376708984,
      "learning_rate": 6.349056603773585e-05,
      "loss": 11.673,
      "step": 7370
    },
    {
      "epoch": 3.6626543401377427,
      "grad_norm": 71.13544464111328,
      "learning_rate": 6.344091360476664e-05,
      "loss": 12.0428,
      "step": 7380
    },
    {
      "epoch": 3.6676180430601226,
      "grad_norm": 77.03509521484375,
      "learning_rate": 6.339126117179742e-05,
      "loss": 12.568,
      "step": 7390
    },
    {
      "epoch": 3.672581745982503,
      "grad_norm": 57.729496002197266,
      "learning_rate": 6.33416087388282e-05,
      "loss": 11.1998,
      "step": 7400
    },
    {
      "epoch": 3.672581745982503,
      "eval_loss": 1.5618280172348022,
      "eval_mae": 0.896821141242981,
      "eval_mse": 1.5618281364440918,
      "eval_r2": 0.852545976638794,
      "eval_rmse": 1.249731225681783,
      "eval_runtime": 147.1742,
      "eval_samples_per_second": 438.025,
      "eval_steps_per_second": 13.691,
      "step": 7400
    },
    {
      "epoch": 3.677545448904883,
      "grad_norm": 88.6106948852539,
      "learning_rate": 6.329195630585899e-05,
      "loss": 11.5879,
      "step": 7410
    },
    {
      "epoch": 3.6825091518272632,
      "grad_norm": 50.5363655090332,
      "learning_rate": 6.324230387288977e-05,
      "loss": 11.381,
      "step": 7420
    },
    {
      "epoch": 3.687472854749643,
      "grad_norm": 94.41655731201172,
      "learning_rate": 6.319265143992056e-05,
      "loss": 11.967,
      "step": 7430
    },
    {
      "epoch": 3.692436557672023,
      "grad_norm": 55.3565673828125,
      "learning_rate": 6.314299900695134e-05,
      "loss": 11.1913,
      "step": 7440
    },
    {
      "epoch": 3.6974002605944034,
      "grad_norm": 42.13603210449219,
      "learning_rate": 6.309334657398213e-05,
      "loss": 10.5208,
      "step": 7450
    },
    {
      "epoch": 3.7023639635167838,
      "grad_norm": 69.17401123046875,
      "learning_rate": 6.304369414101291e-05,
      "loss": 10.2878,
      "step": 7460
    },
    {
      "epoch": 3.7073276664391637,
      "grad_norm": 42.355751037597656,
      "learning_rate": 6.299404170804369e-05,
      "loss": 10.5347,
      "step": 7470
    },
    {
      "epoch": 3.7122913693615436,
      "grad_norm": 60.814144134521484,
      "learning_rate": 6.294438927507448e-05,
      "loss": 12.2888,
      "step": 7480
    },
    {
      "epoch": 3.717255072283924,
      "grad_norm": 58.652652740478516,
      "learning_rate": 6.289473684210526e-05,
      "loss": 11.1078,
      "step": 7490
    },
    {
      "epoch": 3.722218775206304,
      "grad_norm": 61.152923583984375,
      "learning_rate": 6.284508440913605e-05,
      "loss": 10.7709,
      "step": 7500
    },
    {
      "epoch": 3.722218775206304,
      "eval_loss": 1.5611413717269897,
      "eval_mae": 0.8802394270896912,
      "eval_mse": 1.5611413717269897,
      "eval_r2": 0.8526108264923096,
      "eval_rmse": 1.249456430503677,
      "eval_runtime": 146.5558,
      "eval_samples_per_second": 439.873,
      "eval_steps_per_second": 13.749,
      "step": 7500
    },
    {
      "epoch": 3.727182478128684,
      "grad_norm": 51.83650207519531,
      "learning_rate": 6.279543197616683e-05,
      "loss": 10.9881,
      "step": 7510
    },
    {
      "epoch": 3.732146181051064,
      "grad_norm": 48.51201248168945,
      "learning_rate": 6.274577954319762e-05,
      "loss": 10.3469,
      "step": 7520
    },
    {
      "epoch": 3.737109883973444,
      "grad_norm": 62.5496826171875,
      "learning_rate": 6.269612711022841e-05,
      "loss": 11.9175,
      "step": 7530
    },
    {
      "epoch": 3.7420735868958244,
      "grad_norm": 42.444217681884766,
      "learning_rate": 6.264647467725919e-05,
      "loss": 12.4198,
      "step": 7540
    },
    {
      "epoch": 3.7470372898182043,
      "grad_norm": 97.47110748291016,
      "learning_rate": 6.259682224428997e-05,
      "loss": 9.6629,
      "step": 7550
    },
    {
      "epoch": 3.7520009927405846,
      "grad_norm": 103.5311508178711,
      "learning_rate": 6.254716981132076e-05,
      "loss": 10.1027,
      "step": 7560
    },
    {
      "epoch": 3.7569646956629645,
      "grad_norm": 41.92542266845703,
      "learning_rate": 6.250248262164846e-05,
      "loss": 12.0281,
      "step": 7570
    },
    {
      "epoch": 3.7619283985853444,
      "grad_norm": 57.772186279296875,
      "learning_rate": 6.245283018867924e-05,
      "loss": 10.5807,
      "step": 7580
    },
    {
      "epoch": 3.766892101507725,
      "grad_norm": 60.56010437011719,
      "learning_rate": 6.240317775571003e-05,
      "loss": 11.3602,
      "step": 7590
    },
    {
      "epoch": 3.7718558044301047,
      "grad_norm": 60.243980407714844,
      "learning_rate": 6.235352532274081e-05,
      "loss": 10.6716,
      "step": 7600
    },
    {
      "epoch": 3.7718558044301047,
      "eval_loss": 1.504143238067627,
      "eval_mae": 0.8681591153144836,
      "eval_mse": 1.504143238067627,
      "eval_r2": 0.8579920530319214,
      "eval_rmse": 1.22643517483299,
      "eval_runtime": 146.6674,
      "eval_samples_per_second": 439.539,
      "eval_steps_per_second": 13.739,
      "step": 7600
    },
    {
      "epoch": 3.776819507352485,
      "grad_norm": 59.577144622802734,
      "learning_rate": 6.23038728897716e-05,
      "loss": 10.4994,
      "step": 7610
    },
    {
      "epoch": 3.781783210274865,
      "grad_norm": 56.67313003540039,
      "learning_rate": 6.225422045680238e-05,
      "loss": 11.2901,
      "step": 7620
    },
    {
      "epoch": 3.786746913197245,
      "grad_norm": 62.14545440673828,
      "learning_rate": 6.220456802383317e-05,
      "loss": 11.1684,
      "step": 7630
    },
    {
      "epoch": 3.7917106161196252,
      "grad_norm": 88.31233215332031,
      "learning_rate": 6.215491559086396e-05,
      "loss": 10.8635,
      "step": 7640
    },
    {
      "epoch": 3.7966743190420056,
      "grad_norm": 46.204383850097656,
      "learning_rate": 6.210526315789474e-05,
      "loss": 11.6539,
      "step": 7650
    },
    {
      "epoch": 3.8016380219643855,
      "grad_norm": 69.25279235839844,
      "learning_rate": 6.205561072492553e-05,
      "loss": 10.2851,
      "step": 7660
    },
    {
      "epoch": 3.8066017248867654,
      "grad_norm": 46.33351516723633,
      "learning_rate": 6.200595829195631e-05,
      "loss": 11.4453,
      "step": 7670
    },
    {
      "epoch": 3.8115654278091458,
      "grad_norm": 66.80290985107422,
      "learning_rate": 6.195630585898709e-05,
      "loss": 11.2591,
      "step": 7680
    },
    {
      "epoch": 3.8165291307315257,
      "grad_norm": 82.8341064453125,
      "learning_rate": 6.190665342601788e-05,
      "loss": 11.221,
      "step": 7690
    },
    {
      "epoch": 3.821492833653906,
      "grad_norm": 71.66574096679688,
      "learning_rate": 6.185700099304866e-05,
      "loss": 10.6366,
      "step": 7700
    },
    {
      "epoch": 3.821492833653906,
      "eval_loss": 1.49295175075531,
      "eval_mae": 0.8628165125846863,
      "eval_mse": 1.49295175075531,
      "eval_r2": 0.8590486645698547,
      "eval_rmse": 1.2218640475745697,
      "eval_runtime": 151.6181,
      "eval_samples_per_second": 425.187,
      "eval_steps_per_second": 13.29,
      "step": 7700
    },
    {
      "epoch": 3.826456536576286,
      "grad_norm": 60.920501708984375,
      "learning_rate": 6.180734856007945e-05,
      "loss": 10.7779,
      "step": 7710
    },
    {
      "epoch": 3.831420239498666,
      "grad_norm": 47.779945373535156,
      "learning_rate": 6.175769612711023e-05,
      "loss": 11.5451,
      "step": 7720
    },
    {
      "epoch": 3.836383942421046,
      "grad_norm": 79.55598449707031,
      "learning_rate": 6.170804369414101e-05,
      "loss": 11.8621,
      "step": 7730
    },
    {
      "epoch": 3.841347645343426,
      "grad_norm": 57.43125534057617,
      "learning_rate": 6.16583912611718e-05,
      "loss": 11.5723,
      "step": 7740
    },
    {
      "epoch": 3.8463113482658065,
      "grad_norm": 82.95564270019531,
      "learning_rate": 6.160873882820258e-05,
      "loss": 11.3332,
      "step": 7750
    },
    {
      "epoch": 3.8512750511881864,
      "grad_norm": 61.17070007324219,
      "learning_rate": 6.155908639523337e-05,
      "loss": 11.5238,
      "step": 7760
    },
    {
      "epoch": 3.8562387541105663,
      "grad_norm": 52.725337982177734,
      "learning_rate": 6.150943396226415e-05,
      "loss": 10.8758,
      "step": 7770
    },
    {
      "epoch": 3.8612024570329466,
      "grad_norm": 70.29222106933594,
      "learning_rate": 6.145978152929493e-05,
      "loss": 11.468,
      "step": 7780
    },
    {
      "epoch": 3.8661661599553265,
      "grad_norm": 75.6836929321289,
      "learning_rate": 6.141012909632572e-05,
      "loss": 11.1466,
      "step": 7790
    },
    {
      "epoch": 3.871129862877707,
      "grad_norm": 58.08283615112305,
      "learning_rate": 6.13604766633565e-05,
      "loss": 12.0829,
      "step": 7800
    },
    {
      "epoch": 3.871129862877707,
      "eval_loss": 1.4956976175308228,
      "eval_mae": 0.8543285727500916,
      "eval_mse": 1.4956976175308228,
      "eval_r2": 0.8587894439697266,
      "eval_rmse": 1.2229871698144763,
      "eval_runtime": 146.6734,
      "eval_samples_per_second": 439.521,
      "eval_steps_per_second": 13.738,
      "step": 7800
    },
    {
      "epoch": 3.876093565800087,
      "grad_norm": 75.2778549194336,
      "learning_rate": 6.131082423038729e-05,
      "loss": 10.5492,
      "step": 7810
    },
    {
      "epoch": 3.8810572687224667,
      "grad_norm": 84.34344482421875,
      "learning_rate": 6.126117179741807e-05,
      "loss": 12.2583,
      "step": 7820
    },
    {
      "epoch": 3.886020971644847,
      "grad_norm": 77.5077896118164,
      "learning_rate": 6.121151936444886e-05,
      "loss": 11.7701,
      "step": 7830
    },
    {
      "epoch": 3.8909846745672274,
      "grad_norm": 54.832515716552734,
      "learning_rate": 6.116186693147965e-05,
      "loss": 11.0267,
      "step": 7840
    },
    {
      "epoch": 3.8959483774896073,
      "grad_norm": 72.70972442626953,
      "learning_rate": 6.111221449851043e-05,
      "loss": 10.6569,
      "step": 7850
    },
    {
      "epoch": 3.9009120804119872,
      "grad_norm": 43.88291549682617,
      "learning_rate": 6.106256206554122e-05,
      "loss": 10.5977,
      "step": 7860
    },
    {
      "epoch": 3.9058757833343676,
      "grad_norm": 78.34693145751953,
      "learning_rate": 6.1012909632572e-05,
      "loss": 11.6183,
      "step": 7870
    },
    {
      "epoch": 3.9108394862567475,
      "grad_norm": 60.342281341552734,
      "learning_rate": 6.096325719960279e-05,
      "loss": 11.08,
      "step": 7880
    },
    {
      "epoch": 3.915803189179128,
      "grad_norm": 78.9676742553711,
      "learning_rate": 6.091360476663357e-05,
      "loss": 12.1454,
      "step": 7890
    },
    {
      "epoch": 3.9207668921015078,
      "grad_norm": 57.04158401489258,
      "learning_rate": 6.086395233366435e-05,
      "loss": 11.9342,
      "step": 7900
    },
    {
      "epoch": 3.9207668921015078,
      "eval_loss": 1.4937061071395874,
      "eval_mae": 0.858582615852356,
      "eval_mse": 1.4937061071395874,
      "eval_r2": 0.8589774370193481,
      "eval_rmse": 1.222172699392188,
      "eval_runtime": 146.7123,
      "eval_samples_per_second": 439.404,
      "eval_steps_per_second": 13.734,
      "step": 7900
    },
    {
      "epoch": 3.9257305950238877,
      "grad_norm": 65.44908142089844,
      "learning_rate": 6.0814299900695136e-05,
      "loss": 11.3102,
      "step": 7910
    },
    {
      "epoch": 3.930694297946268,
      "grad_norm": 44.80575180053711,
      "learning_rate": 6.076464746772592e-05,
      "loss": 11.5524,
      "step": 7920
    },
    {
      "epoch": 3.935658000868648,
      "grad_norm": 62.65153884887695,
      "learning_rate": 6.0714995034756706e-05,
      "loss": 10.5344,
      "step": 7930
    },
    {
      "epoch": 3.9406217037910283,
      "grad_norm": 55.526023864746094,
      "learning_rate": 6.066534260178749e-05,
      "loss": 10.4129,
      "step": 7940
    },
    {
      "epoch": 3.945585406713408,
      "grad_norm": 92.73334503173828,
      "learning_rate": 6.061569016881827e-05,
      "loss": 11.273,
      "step": 7950
    },
    {
      "epoch": 3.950549109635788,
      "grad_norm": 94.45683288574219,
      "learning_rate": 6.0566037735849055e-05,
      "loss": 11.1561,
      "step": 7960
    },
    {
      "epoch": 3.9555128125581684,
      "grad_norm": 60.91526412963867,
      "learning_rate": 6.051638530287984e-05,
      "loss": 10.7436,
      "step": 7970
    },
    {
      "epoch": 3.9604765154805484,
      "grad_norm": 52.456504821777344,
      "learning_rate": 6.0466732869910625e-05,
      "loss": 10.4945,
      "step": 7980
    },
    {
      "epoch": 3.9654402184029287,
      "grad_norm": 51.19057846069336,
      "learning_rate": 6.041708043694141e-05,
      "loss": 10.9778,
      "step": 7990
    },
    {
      "epoch": 3.9704039213253086,
      "grad_norm": 36.20245361328125,
      "learning_rate": 6.0367428003972196e-05,
      "loss": 10.7687,
      "step": 8000
    },
    {
      "epoch": 3.9704039213253086,
      "eval_loss": 1.4640523195266724,
      "eval_mae": 0.8534781336784363,
      "eval_mse": 1.4640523195266724,
      "eval_r2": 0.861777126789093,
      "eval_rmse": 1.2099802971646574,
      "eval_runtime": 146.4926,
      "eval_samples_per_second": 440.063,
      "eval_steps_per_second": 13.755,
      "step": 8000
    },
    {
      "epoch": 3.9753676242476885,
      "grad_norm": 68.87925720214844,
      "learning_rate": 6.0317775571002974e-05,
      "loss": 11.0871,
      "step": 8010
    },
    {
      "epoch": 3.980331327170069,
      "grad_norm": 55.62593460083008,
      "learning_rate": 6.026812313803377e-05,
      "loss": 12.0543,
      "step": 8020
    },
    {
      "epoch": 3.9852950300924492,
      "grad_norm": 41.923789978027344,
      "learning_rate": 6.021847070506456e-05,
      "loss": 10.4144,
      "step": 8030
    },
    {
      "epoch": 3.990258733014829,
      "grad_norm": 41.83448791503906,
      "learning_rate": 6.016881827209534e-05,
      "loss": 11.0521,
      "step": 8040
    },
    {
      "epoch": 3.995222435937209,
      "grad_norm": 60.66201400756836,
      "learning_rate": 6.011916583912612e-05,
      "loss": 12.084,
      "step": 8050
    },
    {
      "epoch": 4.0,
      "grad_norm": 87.51103210449219,
      "learning_rate": 6.0069513406156906e-05,
      "loss": 11.2756,
      "step": 8060
    },
    {
      "epoch": 4.00496370292238,
      "grad_norm": 67.20590209960938,
      "learning_rate": 6.001986097318769e-05,
      "loss": 10.5859,
      "step": 8070
    },
    {
      "epoch": 4.00992740584476,
      "grad_norm": 58.298797607421875,
      "learning_rate": 5.997020854021848e-05,
      "loss": 10.8111,
      "step": 8080
    },
    {
      "epoch": 4.014891108767141,
      "grad_norm": 59.7813606262207,
      "learning_rate": 5.992055610724926e-05,
      "loss": 9.7836,
      "step": 8090
    },
    {
      "epoch": 4.0198548116895205,
      "grad_norm": 51.06648635864258,
      "learning_rate": 5.987090367428004e-05,
      "loss": 10.6773,
      "step": 8100
    },
    {
      "epoch": 4.0198548116895205,
      "eval_loss": 1.508853793144226,
      "eval_mae": 0.8561567664146423,
      "eval_mse": 1.508853793144226,
      "eval_r2": 0.8575473427772522,
      "eval_rmse": 1.2283540992499786,
      "eval_runtime": 151.5731,
      "eval_samples_per_second": 425.313,
      "eval_steps_per_second": 13.294,
      "step": 8100
    },
    {
      "epoch": 4.0248185146119,
      "grad_norm": 65.02644348144531,
      "learning_rate": 5.9821251241310825e-05,
      "loss": 11.1408,
      "step": 8110
    },
    {
      "epoch": 4.02978221753428,
      "grad_norm": 52.355628967285156,
      "learning_rate": 5.977159880834161e-05,
      "loss": 9.4692,
      "step": 8120
    },
    {
      "epoch": 4.03474592045666,
      "grad_norm": 36.98919677734375,
      "learning_rate": 5.9721946375372396e-05,
      "loss": 9.2047,
      "step": 8130
    },
    {
      "epoch": 4.039709623379041,
      "grad_norm": 45.06448745727539,
      "learning_rate": 5.967229394240318e-05,
      "loss": 9.9999,
      "step": 8140
    },
    {
      "epoch": 4.044673326301421,
      "grad_norm": 88.04428100585938,
      "learning_rate": 5.9622641509433966e-05,
      "loss": 10.3465,
      "step": 8150
    },
    {
      "epoch": 4.049637029223801,
      "grad_norm": 49.94113540649414,
      "learning_rate": 5.9572989076464744e-05,
      "loss": 11.5879,
      "step": 8160
    },
    {
      "epoch": 4.054600732146181,
      "grad_norm": 75.70448303222656,
      "learning_rate": 5.952333664349553e-05,
      "loss": 11.0052,
      "step": 8170
    },
    {
      "epoch": 4.059564435068562,
      "grad_norm": 42.217567443847656,
      "learning_rate": 5.9473684210526315e-05,
      "loss": 10.2911,
      "step": 8180
    },
    {
      "epoch": 4.0645281379909415,
      "grad_norm": 55.20320129394531,
      "learning_rate": 5.94240317775571e-05,
      "loss": 9.855,
      "step": 8190
    },
    {
      "epoch": 4.069491840913321,
      "grad_norm": 42.636444091796875,
      "learning_rate": 5.9374379344587885e-05,
      "loss": 9.0103,
      "step": 8200
    },
    {
      "epoch": 4.069491840913321,
      "eval_loss": 1.491890549659729,
      "eval_mae": 0.8617779612541199,
      "eval_mse": 1.4918904304504395,
      "eval_r2": 0.8591488599777222,
      "eval_rmse": 1.2214296665999396,
      "eval_runtime": 146.4107,
      "eval_samples_per_second": 440.309,
      "eval_steps_per_second": 13.763,
      "step": 8200
    },
    {
      "epoch": 4.074455543835701,
      "grad_norm": 57.95125198364258,
      "learning_rate": 5.932472691161868e-05,
      "loss": 10.086,
      "step": 8210
    },
    {
      "epoch": 4.079419246758081,
      "grad_norm": 70.37091827392578,
      "learning_rate": 5.927507447864946e-05,
      "loss": 10.7323,
      "step": 8220
    },
    {
      "epoch": 4.084382949680462,
      "grad_norm": 63.05991744995117,
      "learning_rate": 5.922542204568025e-05,
      "loss": 9.7337,
      "step": 8230
    },
    {
      "epoch": 4.089346652602842,
      "grad_norm": 91.72505187988281,
      "learning_rate": 5.917576961271103e-05,
      "loss": 11.0282,
      "step": 8240
    },
    {
      "epoch": 4.094310355525222,
      "grad_norm": 70.32555389404297,
      "learning_rate": 5.912611717974181e-05,
      "loss": 10.5886,
      "step": 8250
    },
    {
      "epoch": 4.099274058447602,
      "grad_norm": 72.05035400390625,
      "learning_rate": 5.9076464746772596e-05,
      "loss": 10.6289,
      "step": 8260
    },
    {
      "epoch": 4.104237761369982,
      "grad_norm": 59.78653335571289,
      "learning_rate": 5.902681231380338e-05,
      "loss": 11.6369,
      "step": 8270
    },
    {
      "epoch": 4.109201464292362,
      "grad_norm": 84.8874282836914,
      "learning_rate": 5.8977159880834166e-05,
      "loss": 10.3656,
      "step": 8280
    },
    {
      "epoch": 4.114165167214742,
      "grad_norm": 49.44620895385742,
      "learning_rate": 5.892750744786495e-05,
      "loss": 10.6529,
      "step": 8290
    },
    {
      "epoch": 4.119128870137122,
      "grad_norm": 43.97091293334961,
      "learning_rate": 5.8877855014895736e-05,
      "loss": 11.3398,
      "step": 8300
    },
    {
      "epoch": 4.119128870137122,
      "eval_loss": 1.4952553510665894,
      "eval_mae": 0.8591101169586182,
      "eval_mse": 1.4952553510665894,
      "eval_r2": 0.8588311672210693,
      "eval_rmse": 1.2228063424216402,
      "eval_runtime": 146.3787,
      "eval_samples_per_second": 440.406,
      "eval_steps_per_second": 13.766,
      "step": 8300
    },
    {
      "epoch": 4.124092573059502,
      "grad_norm": 76.25397491455078,
      "learning_rate": 5.8828202581926515e-05,
      "loss": 11.0548,
      "step": 8310
    },
    {
      "epoch": 4.129056275981882,
      "grad_norm": 69.31294250488281,
      "learning_rate": 5.87785501489573e-05,
      "loss": 9.9664,
      "step": 8320
    },
    {
      "epoch": 4.134019978904263,
      "grad_norm": 50.75872039794922,
      "learning_rate": 5.8728897715988085e-05,
      "loss": 10.7091,
      "step": 8330
    },
    {
      "epoch": 4.138983681826643,
      "grad_norm": 69.10009765625,
      "learning_rate": 5.867924528301887e-05,
      "loss": 10.5893,
      "step": 8340
    },
    {
      "epoch": 4.143947384749023,
      "grad_norm": 76.62115478515625,
      "learning_rate": 5.8629592850049655e-05,
      "loss": 9.9486,
      "step": 8350
    },
    {
      "epoch": 4.148911087671403,
      "grad_norm": 63.213253021240234,
      "learning_rate": 5.8579940417080433e-05,
      "loss": 10.2663,
      "step": 8360
    },
    {
      "epoch": 4.1538747905937825,
      "grad_norm": 88.5728988647461,
      "learning_rate": 5.853028798411122e-05,
      "loss": 9.7884,
      "step": 8370
    },
    {
      "epoch": 4.158838493516163,
      "grad_norm": 86.73068237304688,
      "learning_rate": 5.8480635551142004e-05,
      "loss": 10.4526,
      "step": 8380
    },
    {
      "epoch": 4.163802196438543,
      "grad_norm": 71.61772918701172,
      "learning_rate": 5.843098311817279e-05,
      "loss": 10.4812,
      "step": 8390
    },
    {
      "epoch": 4.168765899360923,
      "grad_norm": 64.08692169189453,
      "learning_rate": 5.8381330685203574e-05,
      "loss": 10.7434,
      "step": 8400
    },
    {
      "epoch": 4.168765899360923,
      "eval_loss": 1.5081826448440552,
      "eval_mae": 0.8788392543792725,
      "eval_mse": 1.5081826448440552,
      "eval_r2": 0.8576107025146484,
      "eval_rmse": 1.2280808787877349,
      "eval_runtime": 146.6048,
      "eval_samples_per_second": 439.726,
      "eval_steps_per_second": 13.744,
      "step": 8400
    },
    {
      "epoch": 4.173729602283303,
      "grad_norm": 66.92066192626953,
      "learning_rate": 5.8331678252234366e-05,
      "loss": 10.8362,
      "step": 8410
    },
    {
      "epoch": 4.178693305205684,
      "grad_norm": 59.4576530456543,
      "learning_rate": 5.828202581926515e-05,
      "loss": 9.9507,
      "step": 8420
    },
    {
      "epoch": 4.183657008128064,
      "grad_norm": 53.45500564575195,
      "learning_rate": 5.8232373386295936e-05,
      "loss": 10.0752,
      "step": 8430
    },
    {
      "epoch": 4.188620711050444,
      "grad_norm": 79.4935302734375,
      "learning_rate": 5.818272095332672e-05,
      "loss": 8.9692,
      "step": 8440
    },
    {
      "epoch": 4.1935844139728236,
      "grad_norm": 51.369659423828125,
      "learning_rate": 5.8133068520357506e-05,
      "loss": 10.0326,
      "step": 8450
    },
    {
      "epoch": 4.1985481168952035,
      "grad_norm": 78.29034423828125,
      "learning_rate": 5.8083416087388285e-05,
      "loss": 10.2049,
      "step": 8460
    },
    {
      "epoch": 4.203511819817584,
      "grad_norm": 64.25582122802734,
      "learning_rate": 5.803376365441907e-05,
      "loss": 9.1159,
      "step": 8470
    },
    {
      "epoch": 4.208475522739964,
      "grad_norm": 53.01753234863281,
      "learning_rate": 5.7984111221449855e-05,
      "loss": 11.1701,
      "step": 8480
    },
    {
      "epoch": 4.213439225662344,
      "grad_norm": 45.05665588378906,
      "learning_rate": 5.793445878848064e-05,
      "loss": 10.0135,
      "step": 8490
    },
    {
      "epoch": 4.218402928584724,
      "grad_norm": 51.806941986083984,
      "learning_rate": 5.7884806355511425e-05,
      "loss": 10.3006,
      "step": 8500
    },
    {
      "epoch": 4.218402928584724,
      "eval_loss": 1.4951519966125488,
      "eval_mae": 0.8654415011405945,
      "eval_mse": 1.4951519966125488,
      "eval_r2": 0.8588409423828125,
      "eval_rmse": 1.2227640805210744,
      "eval_runtime": 146.7701,
      "eval_samples_per_second": 439.231,
      "eval_steps_per_second": 13.729,
      "step": 8500
    },
    {
      "epoch": 4.223366631507104,
      "grad_norm": 68.7381362915039,
      "learning_rate": 5.7835153922542204e-05,
      "loss": 9.4525,
      "step": 8510
    },
    {
      "epoch": 4.228330334429485,
      "grad_norm": 59.20415115356445,
      "learning_rate": 5.778550148957299e-05,
      "loss": 9.8418,
      "step": 8520
    },
    {
      "epoch": 4.233294037351865,
      "grad_norm": 101.13027954101562,
      "learning_rate": 5.7735849056603774e-05,
      "loss": 9.9888,
      "step": 8530
    },
    {
      "epoch": 4.2382577402742445,
      "grad_norm": 65.73504638671875,
      "learning_rate": 5.768619662363456e-05,
      "loss": 10.3553,
      "step": 8540
    },
    {
      "epoch": 4.243221443196624,
      "grad_norm": 58.32448196411133,
      "learning_rate": 5.7636544190665344e-05,
      "loss": 11.122,
      "step": 8550
    },
    {
      "epoch": 4.248185146119004,
      "grad_norm": 80.9457778930664,
      "learning_rate": 5.758689175769613e-05,
      "loss": 9.5756,
      "step": 8560
    },
    {
      "epoch": 4.253148849041385,
      "grad_norm": 106.31857299804688,
      "learning_rate": 5.753723932472691e-05,
      "loss": 9.765,
      "step": 8570
    },
    {
      "epoch": 4.258112551963765,
      "grad_norm": 77.76757049560547,
      "learning_rate": 5.748758689175769e-05,
      "loss": 10.2436,
      "step": 8580
    },
    {
      "epoch": 4.263076254886145,
      "grad_norm": 81.30583953857422,
      "learning_rate": 5.743793445878848e-05,
      "loss": 10.5208,
      "step": 8590
    },
    {
      "epoch": 4.268039957808525,
      "grad_norm": 37.1951789855957,
      "learning_rate": 5.738828202581927e-05,
      "loss": 10.8647,
      "step": 8600
    },
    {
      "epoch": 4.268039957808525,
      "eval_loss": 1.5143613815307617,
      "eval_mae": 0.8574768304824829,
      "eval_mse": 1.5143613815307617,
      "eval_r2": 0.8570273518562317,
      "eval_rmse": 1.2305939141450204,
      "eval_runtime": 146.7301,
      "eval_samples_per_second": 439.351,
      "eval_steps_per_second": 13.733,
      "step": 8600
    },
    {
      "epoch": 4.273003660730906,
      "grad_norm": 93.05622100830078,
      "learning_rate": 5.7338629592850055e-05,
      "loss": 10.4739,
      "step": 8610
    },
    {
      "epoch": 4.277967363653286,
      "grad_norm": 63.45174789428711,
      "learning_rate": 5.728897715988084e-05,
      "loss": 10.1726,
      "step": 8620
    },
    {
      "epoch": 4.2829310665756655,
      "grad_norm": 78.59230041503906,
      "learning_rate": 5.7239324726911625e-05,
      "loss": 11.5526,
      "step": 8630
    },
    {
      "epoch": 4.287894769498045,
      "grad_norm": 61.04353713989258,
      "learning_rate": 5.718967229394241e-05,
      "loss": 12.722,
      "step": 8640
    },
    {
      "epoch": 4.292858472420425,
      "grad_norm": 61.44926834106445,
      "learning_rate": 5.7140019860973196e-05,
      "loss": 11.2683,
      "step": 8650
    },
    {
      "epoch": 4.297822175342806,
      "grad_norm": 90.29993438720703,
      "learning_rate": 5.7090367428003974e-05,
      "loss": 10.9479,
      "step": 8660
    },
    {
      "epoch": 4.302785878265186,
      "grad_norm": 64.4736099243164,
      "learning_rate": 5.704071499503476e-05,
      "loss": 10.4927,
      "step": 8670
    },
    {
      "epoch": 4.307749581187566,
      "grad_norm": 51.963539123535156,
      "learning_rate": 5.6991062562065544e-05,
      "loss": 10.2416,
      "step": 8680
    },
    {
      "epoch": 4.312713284109946,
      "grad_norm": 81.27403259277344,
      "learning_rate": 5.694141012909633e-05,
      "loss": 10.8095,
      "step": 8690
    },
    {
      "epoch": 4.317676987032326,
      "grad_norm": 50.74321746826172,
      "learning_rate": 5.6891757696127115e-05,
      "loss": 10.4744,
      "step": 8700
    },
    {
      "epoch": 4.317676987032326,
      "eval_loss": 1.506023645401001,
      "eval_mae": 0.8512143492698669,
      "eval_mse": 1.506023645401001,
      "eval_r2": 0.8578145503997803,
      "eval_rmse": 1.2272015504394544,
      "eval_runtime": 146.7345,
      "eval_samples_per_second": 439.338,
      "eval_steps_per_second": 13.732,
      "step": 8700
    },
    {
      "epoch": 4.3226406899547065,
      "grad_norm": 60.56897735595703,
      "learning_rate": 5.68421052631579e-05,
      "loss": 10.3874,
      "step": 8710
    },
    {
      "epoch": 4.327604392877086,
      "grad_norm": 80.0265121459961,
      "learning_rate": 5.679245283018868e-05,
      "loss": 12.0826,
      "step": 8720
    },
    {
      "epoch": 4.332568095799466,
      "grad_norm": 77.45830535888672,
      "learning_rate": 5.674280039721946e-05,
      "loss": 11.0191,
      "step": 8730
    },
    {
      "epoch": 4.337531798721846,
      "grad_norm": 92.56195068359375,
      "learning_rate": 5.669314796425025e-05,
      "loss": 8.8227,
      "step": 8740
    },
    {
      "epoch": 4.342495501644226,
      "grad_norm": 57.237770080566406,
      "learning_rate": 5.6643495531281034e-05,
      "loss": 10.6976,
      "step": 8750
    },
    {
      "epoch": 4.347459204566607,
      "grad_norm": 44.47883605957031,
      "learning_rate": 5.659384309831182e-05,
      "loss": 9.9423,
      "step": 8760
    },
    {
      "epoch": 4.352422907488987,
      "grad_norm": 121.62387084960938,
      "learning_rate": 5.65441906653426e-05,
      "loss": 10.1299,
      "step": 8770
    },
    {
      "epoch": 4.357386610411367,
      "grad_norm": 59.88237762451172,
      "learning_rate": 5.649453823237338e-05,
      "loss": 10.8768,
      "step": 8780
    },
    {
      "epoch": 4.362350313333747,
      "grad_norm": 55.2440071105957,
      "learning_rate": 5.644488579940417e-05,
      "loss": 9.7976,
      "step": 8790
    },
    {
      "epoch": 4.3673140162561275,
      "grad_norm": 46.747520446777344,
      "learning_rate": 5.6395233366434966e-05,
      "loss": 10.1545,
      "step": 8800
    },
    {
      "epoch": 4.3673140162561275,
      "eval_loss": 1.4666343927383423,
      "eval_mae": 0.8536733388900757,
      "eval_mse": 1.4666345119476318,
      "eval_r2": 0.8615332841873169,
      "eval_rmse": 1.2110468661235336,
      "eval_runtime": 146.5585,
      "eval_samples_per_second": 439.865,
      "eval_steps_per_second": 13.749,
      "step": 8800
    },
    {
      "epoch": 4.372277719178507,
      "grad_norm": 37.28325653076172,
      "learning_rate": 5.6345580933465744e-05,
      "loss": 9.6991,
      "step": 8810
    },
    {
      "epoch": 4.377241422100887,
      "grad_norm": 62.401512145996094,
      "learning_rate": 5.629592850049653e-05,
      "loss": 10.4021,
      "step": 8820
    },
    {
      "epoch": 4.382205125023267,
      "grad_norm": 68.46512603759766,
      "learning_rate": 5.6246276067527315e-05,
      "loss": 10.7445,
      "step": 8830
    },
    {
      "epoch": 4.387168827945647,
      "grad_norm": 37.301002502441406,
      "learning_rate": 5.61966236345581e-05,
      "loss": 10.6946,
      "step": 8840
    },
    {
      "epoch": 4.392132530868028,
      "grad_norm": 107.24311065673828,
      "learning_rate": 5.6146971201588885e-05,
      "loss": 9.6839,
      "step": 8850
    },
    {
      "epoch": 4.397096233790408,
      "grad_norm": 161.5217742919922,
      "learning_rate": 5.609731876861966e-05,
      "loss": 10.8886,
      "step": 8860
    },
    {
      "epoch": 4.402059936712788,
      "grad_norm": 62.86272048950195,
      "learning_rate": 5.604766633565045e-05,
      "loss": 9.4213,
      "step": 8870
    },
    {
      "epoch": 4.407023639635168,
      "grad_norm": 48.82473373413086,
      "learning_rate": 5.5998013902681234e-05,
      "loss": 10.9908,
      "step": 8880
    },
    {
      "epoch": 4.4119873425575475,
      "grad_norm": 76.9342041015625,
      "learning_rate": 5.594836146971202e-05,
      "loss": 10.1723,
      "step": 8890
    },
    {
      "epoch": 4.416951045479928,
      "grad_norm": 79.34600830078125,
      "learning_rate": 5.5898709036742804e-05,
      "loss": 9.8179,
      "step": 8900
    },
    {
      "epoch": 4.416951045479928,
      "eval_loss": 1.5258606672286987,
      "eval_mae": 0.8583753108978271,
      "eval_mse": 1.5258605480194092,
      "eval_r2": 0.8559417128562927,
      "eval_rmse": 1.2352572800916453,
      "eval_runtime": 146.8181,
      "eval_samples_per_second": 439.087,
      "eval_steps_per_second": 13.724,
      "step": 8900
    },
    {
      "epoch": 4.421914748402308,
      "grad_norm": 53.53020477294922,
      "learning_rate": 5.584905660377359e-05,
      "loss": 9.9162,
      "step": 8910
    },
    {
      "epoch": 4.426878451324688,
      "grad_norm": 52.215309143066406,
      "learning_rate": 5.579940417080437e-05,
      "loss": 10.3277,
      "step": 8920
    },
    {
      "epoch": 4.431842154247068,
      "grad_norm": 61.28252029418945,
      "learning_rate": 5.574975173783515e-05,
      "loss": 10.4337,
      "step": 8930
    },
    {
      "epoch": 4.436805857169448,
      "grad_norm": 68.06216430664062,
      "learning_rate": 5.570009930486594e-05,
      "loss": 10.5134,
      "step": 8940
    },
    {
      "epoch": 4.441769560091829,
      "grad_norm": 52.7397575378418,
      "learning_rate": 5.565044687189672e-05,
      "loss": 11.2583,
      "step": 8950
    },
    {
      "epoch": 4.446733263014209,
      "grad_norm": 56.19472122192383,
      "learning_rate": 5.560079443892751e-05,
      "loss": 10.3506,
      "step": 8960
    },
    {
      "epoch": 4.451696965936589,
      "grad_norm": 84.20823669433594,
      "learning_rate": 5.555114200595829e-05,
      "loss": 10.8742,
      "step": 8970
    },
    {
      "epoch": 4.4566606688589685,
      "grad_norm": 54.19925308227539,
      "learning_rate": 5.550148957298907e-05,
      "loss": 11.3384,
      "step": 8980
    },
    {
      "epoch": 4.461624371781349,
      "grad_norm": 75.5963134765625,
      "learning_rate": 5.545183714001987e-05,
      "loss": 9.7721,
      "step": 8990
    },
    {
      "epoch": 4.466588074703729,
      "grad_norm": 72.82492065429688,
      "learning_rate": 5.5402184707050655e-05,
      "loss": 11.0464,
      "step": 9000
    },
    {
      "epoch": 4.466588074703729,
      "eval_loss": 1.4746887683868408,
      "eval_mae": 0.8566573858261108,
      "eval_mse": 1.4746887683868408,
      "eval_r2": 0.8607729077339172,
      "eval_rmse": 1.2143676413618905,
      "eval_runtime": 146.7168,
      "eval_samples_per_second": 439.391,
      "eval_steps_per_second": 13.734,
      "step": 9000
    },
    {
      "epoch": 4.471551777626109,
      "grad_norm": 96.77120208740234,
      "learning_rate": 5.5352532274081434e-05,
      "loss": 10.4206,
      "step": 9010
    },
    {
      "epoch": 4.476515480548489,
      "grad_norm": 54.48046112060547,
      "learning_rate": 5.530287984111222e-05,
      "loss": 9.9397,
      "step": 9020
    },
    {
      "epoch": 4.481479183470869,
      "grad_norm": 56.28141784667969,
      "learning_rate": 5.5253227408143004e-05,
      "loss": 9.5209,
      "step": 9030
    },
    {
      "epoch": 4.48644288639325,
      "grad_norm": 132.83148193359375,
      "learning_rate": 5.520357497517379e-05,
      "loss": 10.8112,
      "step": 9040
    },
    {
      "epoch": 4.49140658931563,
      "grad_norm": 57.9708251953125,
      "learning_rate": 5.5153922542204574e-05,
      "loss": 10.8752,
      "step": 9050
    },
    {
      "epoch": 4.4963702922380095,
      "grad_norm": 69.29522705078125,
      "learning_rate": 5.510427010923536e-05,
      "loss": 10.8605,
      "step": 9060
    },
    {
      "epoch": 4.5013339951603895,
      "grad_norm": 63.72130584716797,
      "learning_rate": 5.505461767626614e-05,
      "loss": 9.68,
      "step": 9070
    },
    {
      "epoch": 4.506297698082769,
      "grad_norm": 53.55223846435547,
      "learning_rate": 5.500496524329692e-05,
      "loss": 10.9055,
      "step": 9080
    },
    {
      "epoch": 4.51126140100515,
      "grad_norm": 67.83570861816406,
      "learning_rate": 5.495531281032771e-05,
      "loss": 10.3269,
      "step": 9090
    },
    {
      "epoch": 4.51622510392753,
      "grad_norm": 67.69475555419922,
      "learning_rate": 5.490566037735849e-05,
      "loss": 11.2571,
      "step": 9100
    },
    {
      "epoch": 4.51622510392753,
      "eval_loss": 1.4736363887786865,
      "eval_mae": 0.8500277996063232,
      "eval_mse": 1.4736363887786865,
      "eval_r2": 0.8608722686767578,
      "eval_rmse": 1.2139342604847623,
      "eval_runtime": 146.5231,
      "eval_samples_per_second": 439.972,
      "eval_steps_per_second": 13.752,
      "step": 9100
    },
    {
      "epoch": 4.52118880684991,
      "grad_norm": 51.92658996582031,
      "learning_rate": 5.485600794438928e-05,
      "loss": 10.4071,
      "step": 9110
    },
    {
      "epoch": 4.52615250977229,
      "grad_norm": 59.01580810546875,
      "learning_rate": 5.480635551142006e-05,
      "loss": 10.6067,
      "step": 9120
    },
    {
      "epoch": 4.53111621269467,
      "grad_norm": 59.258968353271484,
      "learning_rate": 5.475670307845084e-05,
      "loss": 10.66,
      "step": 9130
    },
    {
      "epoch": 4.536079915617051,
      "grad_norm": 94.20096588134766,
      "learning_rate": 5.470705064548163e-05,
      "loss": 10.6103,
      "step": 9140
    },
    {
      "epoch": 4.5410436185394305,
      "grad_norm": 86.38329315185547,
      "learning_rate": 5.465739821251241e-05,
      "loss": 10.4375,
      "step": 9150
    },
    {
      "epoch": 4.54600732146181,
      "grad_norm": 66.6545639038086,
      "learning_rate": 5.46077457795432e-05,
      "loss": 9.8647,
      "step": 9160
    },
    {
      "epoch": 4.55097102438419,
      "grad_norm": 107.00550079345703,
      "learning_rate": 5.455809334657398e-05,
      "loss": 10.3059,
      "step": 9170
    },
    {
      "epoch": 4.555934727306571,
      "grad_norm": 59.652366638183594,
      "learning_rate": 5.4508440913604774e-05,
      "loss": 9.863,
      "step": 9180
    },
    {
      "epoch": 4.560898430228951,
      "grad_norm": 61.431034088134766,
      "learning_rate": 5.445878848063556e-05,
      "loss": 10.5451,
      "step": 9190
    },
    {
      "epoch": 4.565862133151331,
      "grad_norm": 61.79647445678711,
      "learning_rate": 5.4409136047666344e-05,
      "loss": 10.4026,
      "step": 9200
    },
    {
      "epoch": 4.565862133151331,
      "eval_loss": 1.5395464897155762,
      "eval_mae": 0.8693844676017761,
      "eval_mse": 1.5395464897155762,
      "eval_r2": 0.8546496033668518,
      "eval_rmse": 1.2407846266437927,
      "eval_runtime": 146.7645,
      "eval_samples_per_second": 439.248,
      "eval_steps_per_second": 13.729,
      "step": 9200
    },
    {
      "epoch": 4.570825836073711,
      "grad_norm": 90.1386947631836,
      "learning_rate": 5.435948361469713e-05,
      "loss": 11.5241,
      "step": 9210
    },
    {
      "epoch": 4.575789538996091,
      "grad_norm": 44.79798126220703,
      "learning_rate": 5.430983118172791e-05,
      "loss": 11.6603,
      "step": 9220
    },
    {
      "epoch": 4.5807532419184716,
      "grad_norm": 75.75567626953125,
      "learning_rate": 5.426017874875869e-05,
      "loss": 10.7589,
      "step": 9230
    },
    {
      "epoch": 4.5857169448408515,
      "grad_norm": 57.318870544433594,
      "learning_rate": 5.421052631578948e-05,
      "loss": 9.5411,
      "step": 9240
    },
    {
      "epoch": 4.590680647763231,
      "grad_norm": 68.33568572998047,
      "learning_rate": 5.416087388282026e-05,
      "loss": 10.5053,
      "step": 9250
    },
    {
      "epoch": 4.595644350685611,
      "grad_norm": 102.6717529296875,
      "learning_rate": 5.411122144985105e-05,
      "loss": 9.5436,
      "step": 9260
    },
    {
      "epoch": 4.600608053607991,
      "grad_norm": 81.5915756225586,
      "learning_rate": 5.406156901688183e-05,
      "loss": 10.6045,
      "step": 9270
    },
    {
      "epoch": 4.605571756530372,
      "grad_norm": 108.30286407470703,
      "learning_rate": 5.401191658391261e-05,
      "loss": 10.4419,
      "step": 9280
    },
    {
      "epoch": 4.610535459452752,
      "grad_norm": 58.75410461425781,
      "learning_rate": 5.39622641509434e-05,
      "loss": 11.6616,
      "step": 9290
    },
    {
      "epoch": 4.615499162375132,
      "grad_norm": 71.61466979980469,
      "learning_rate": 5.391261171797418e-05,
      "loss": 10.1303,
      "step": 9300
    },
    {
      "epoch": 4.615499162375132,
      "eval_loss": 1.4885298013687134,
      "eval_mae": 0.8541843295097351,
      "eval_mse": 1.4885298013687134,
      "eval_r2": 0.8594661951065063,
      "eval_rmse": 1.2200531961224943,
      "eval_runtime": 146.7983,
      "eval_samples_per_second": 439.147,
      "eval_steps_per_second": 13.726,
      "step": 9300
    },
    {
      "epoch": 4.620462865297512,
      "grad_norm": 48.689239501953125,
      "learning_rate": 5.386295928500497e-05,
      "loss": 10.186,
      "step": 9310
    },
    {
      "epoch": 4.625426568219892,
      "grad_norm": 66.43769073486328,
      "learning_rate": 5.381330685203575e-05,
      "loss": 11.3598,
      "step": 9320
    },
    {
      "epoch": 4.630390271142272,
      "grad_norm": 94.36994171142578,
      "learning_rate": 5.376365441906653e-05,
      "loss": 11.1948,
      "step": 9330
    },
    {
      "epoch": 4.635353974064652,
      "grad_norm": 99.23149871826172,
      "learning_rate": 5.3714001986097316e-05,
      "loss": 10.2684,
      "step": 9340
    },
    {
      "epoch": 4.640317676987032,
      "grad_norm": 98.61572265625,
      "learning_rate": 5.36643495531281e-05,
      "loss": 10.4142,
      "step": 9350
    },
    {
      "epoch": 4.645281379909412,
      "grad_norm": 55.32149887084961,
      "learning_rate": 5.3614697120158886e-05,
      "loss": 11.0912,
      "step": 9360
    },
    {
      "epoch": 4.650245082831793,
      "grad_norm": 73.96113586425781,
      "learning_rate": 5.356504468718967e-05,
      "loss": 9.315,
      "step": 9370
    },
    {
      "epoch": 4.655208785754173,
      "grad_norm": 46.09849548339844,
      "learning_rate": 5.351539225422046e-05,
      "loss": 10.8399,
      "step": 9380
    },
    {
      "epoch": 4.660172488676553,
      "grad_norm": 40.007694244384766,
      "learning_rate": 5.346573982125125e-05,
      "loss": 10.256,
      "step": 9390
    },
    {
      "epoch": 4.665136191598933,
      "grad_norm": 59.28144454956055,
      "learning_rate": 5.3416087388282034e-05,
      "loss": 11.3438,
      "step": 9400
    },
    {
      "epoch": 4.665136191598933,
      "eval_loss": 1.4656181335449219,
      "eval_mae": 0.8535903692245483,
      "eval_mse": 1.4656181335449219,
      "eval_r2": 0.8616292476654053,
      "eval_rmse": 1.2106271653754188,
      "eval_runtime": 146.4931,
      "eval_samples_per_second": 440.062,
      "eval_steps_per_second": 13.755,
      "step": 9400
    },
    {
      "epoch": 4.670099894521313,
      "grad_norm": 71.75639343261719,
      "learning_rate": 5.336643495531282e-05,
      "loss": 11.3993,
      "step": 9410
    },
    {
      "epoch": 4.675063597443693,
      "grad_norm": 81.0575180053711,
      "learning_rate": 5.33167825223436e-05,
      "loss": 9.7452,
      "step": 9420
    },
    {
      "epoch": 4.680027300366073,
      "grad_norm": 56.28976821899414,
      "learning_rate": 5.326713008937438e-05,
      "loss": 9.7233,
      "step": 9430
    },
    {
      "epoch": 4.684991003288453,
      "grad_norm": 138.52281188964844,
      "learning_rate": 5.321747765640517e-05,
      "loss": 10.4337,
      "step": 9440
    },
    {
      "epoch": 4.689954706210833,
      "grad_norm": 99.44104766845703,
      "learning_rate": 5.316782522343595e-05,
      "loss": 11.0102,
      "step": 9450
    },
    {
      "epoch": 4.694918409133213,
      "grad_norm": 83.45003509521484,
      "learning_rate": 5.311817279046674e-05,
      "loss": 11.0074,
      "step": 9460
    },
    {
      "epoch": 4.699882112055594,
      "grad_norm": 71.23601531982422,
      "learning_rate": 5.306852035749752e-05,
      "loss": 10.6161,
      "step": 9470
    },
    {
      "epoch": 4.704845814977974,
      "grad_norm": 49.91227340698242,
      "learning_rate": 5.30188679245283e-05,
      "loss": 10.291,
      "step": 9480
    },
    {
      "epoch": 4.709809517900354,
      "grad_norm": 81.80486297607422,
      "learning_rate": 5.2969215491559086e-05,
      "loss": 10.2842,
      "step": 9490
    },
    {
      "epoch": 4.7147732208227335,
      "grad_norm": 59.73945617675781,
      "learning_rate": 5.291956305858987e-05,
      "loss": 11.5635,
      "step": 9500
    },
    {
      "epoch": 4.7147732208227335,
      "eval_loss": 1.466421127319336,
      "eval_mae": 0.8569082021713257,
      "eval_mse": 1.466421127319336,
      "eval_r2": 0.861553430557251,
      "eval_rmse": 1.2109587636741954,
      "eval_runtime": 146.5043,
      "eval_samples_per_second": 440.028,
      "eval_steps_per_second": 13.754,
      "step": 9500
    },
    {
      "epoch": 4.719736923745113,
      "grad_norm": 72.09568786621094,
      "learning_rate": 5.286991062562066e-05,
      "loss": 9.1486,
      "step": 9510
    },
    {
      "epoch": 4.724700626667494,
      "grad_norm": 86.28076171875,
      "learning_rate": 5.282025819265144e-05,
      "loss": 9.8958,
      "step": 9520
    },
    {
      "epoch": 4.729664329589874,
      "grad_norm": 59.19017791748047,
      "learning_rate": 5.277060575968222e-05,
      "loss": 10.1374,
      "step": 9530
    },
    {
      "epoch": 4.734628032512254,
      "grad_norm": 40.09236526489258,
      "learning_rate": 5.2720953326713005e-05,
      "loss": 9.8389,
      "step": 9540
    },
    {
      "epoch": 4.739591735434634,
      "grad_norm": 47.12287139892578,
      "learning_rate": 5.267130089374379e-05,
      "loss": 9.9389,
      "step": 9550
    },
    {
      "epoch": 4.744555438357015,
      "grad_norm": 58.46262741088867,
      "learning_rate": 5.2621648460774576e-05,
      "loss": 9.7921,
      "step": 9560
    },
    {
      "epoch": 4.749519141279395,
      "grad_norm": 58.841636657714844,
      "learning_rate": 5.257199602780537e-05,
      "loss": 9.7408,
      "step": 9570
    },
    {
      "epoch": 4.754482844201775,
      "grad_norm": 71.62889862060547,
      "learning_rate": 5.252234359483615e-05,
      "loss": 10.4651,
      "step": 9580
    },
    {
      "epoch": 4.7594465471241545,
      "grad_norm": 77.48648071289062,
      "learning_rate": 5.247269116186694e-05,
      "loss": 9.6066,
      "step": 9590
    },
    {
      "epoch": 4.764410250046534,
      "grad_norm": 84.00504302978516,
      "learning_rate": 5.242303872889772e-05,
      "loss": 10.3938,
      "step": 9600
    },
    {
      "epoch": 4.764410250046534,
      "eval_loss": 1.4749257564544678,
      "eval_mae": 0.8593215346336365,
      "eval_mse": 1.4749256372451782,
      "eval_r2": 0.8607505559921265,
      "eval_rmse": 1.2144651651015677,
      "eval_runtime": 146.508,
      "eval_samples_per_second": 440.017,
      "eval_steps_per_second": 13.754,
      "step": 9600
    },
    {
      "epoch": 4.769373952968915,
      "grad_norm": 55.97425079345703,
      "learning_rate": 5.237338629592851e-05,
      "loss": 9.795,
      "step": 9610
    },
    {
      "epoch": 4.774337655891295,
      "grad_norm": 75.7782211303711,
      "learning_rate": 5.232373386295929e-05,
      "loss": 10.5767,
      "step": 9620
    },
    {
      "epoch": 4.779301358813675,
      "grad_norm": 96.78599548339844,
      "learning_rate": 5.227408142999007e-05,
      "loss": 9.4914,
      "step": 9630
    },
    {
      "epoch": 4.784265061736055,
      "grad_norm": 95.81238555908203,
      "learning_rate": 5.222442899702086e-05,
      "loss": 9.1957,
      "step": 9640
    },
    {
      "epoch": 4.789228764658435,
      "grad_norm": 57.42506408691406,
      "learning_rate": 5.217477656405164e-05,
      "loss": 10.9226,
      "step": 9650
    },
    {
      "epoch": 4.794192467580816,
      "grad_norm": 85.11742401123047,
      "learning_rate": 5.212512413108243e-05,
      "loss": 10.0491,
      "step": 9660
    },
    {
      "epoch": 4.7991561705031955,
      "grad_norm": 81.66332244873047,
      "learning_rate": 5.207547169811321e-05,
      "loss": 10.5664,
      "step": 9670
    },
    {
      "epoch": 4.8041198734255754,
      "grad_norm": 60.12204360961914,
      "learning_rate": 5.202581926514399e-05,
      "loss": 9.9399,
      "step": 9680
    },
    {
      "epoch": 4.809083576347955,
      "grad_norm": 89.16259765625,
      "learning_rate": 5.1976166832174776e-05,
      "loss": 11.7103,
      "step": 9690
    },
    {
      "epoch": 4.814047279270335,
      "grad_norm": 61.469390869140625,
      "learning_rate": 5.192651439920556e-05,
      "loss": 10.5057,
      "step": 9700
    },
    {
      "epoch": 4.814047279270335,
      "eval_loss": 1.4753825664520264,
      "eval_mae": 0.8541988730430603,
      "eval_mse": 1.4753825664520264,
      "eval_r2": 0.8607074022293091,
      "eval_rmse": 1.2146532700536505,
      "eval_runtime": 146.4854,
      "eval_samples_per_second": 440.085,
      "eval_steps_per_second": 13.756,
      "step": 9700
    },
    {
      "epoch": 4.819010982192716,
      "grad_norm": 57.941959381103516,
      "learning_rate": 5.1876861966236346e-05,
      "loss": 11.4297,
      "step": 9710
    },
    {
      "epoch": 4.823974685115096,
      "grad_norm": 69.7400131225586,
      "learning_rate": 5.182720953326713e-05,
      "loss": 9.7882,
      "step": 9720
    },
    {
      "epoch": 4.828938388037476,
      "grad_norm": 72.06029510498047,
      "learning_rate": 5.1777557100297916e-05,
      "loss": 9.5075,
      "step": 9730
    },
    {
      "epoch": 4.833902090959856,
      "grad_norm": 45.888587951660156,
      "learning_rate": 5.1727904667328694e-05,
      "loss": 10.1079,
      "step": 9740
    },
    {
      "epoch": 4.838865793882237,
      "grad_norm": 68.69652557373047,
      "learning_rate": 5.167825223435948e-05,
      "loss": 9.9561,
      "step": 9750
    },
    {
      "epoch": 4.8438294968046165,
      "grad_norm": 58.25396728515625,
      "learning_rate": 5.162859980139028e-05,
      "loss": 10.1071,
      "step": 9760
    },
    {
      "epoch": 4.848793199726996,
      "grad_norm": 38.33574295043945,
      "learning_rate": 5.157894736842106e-05,
      "loss": 10.2878,
      "step": 9770
    },
    {
      "epoch": 4.853756902649376,
      "grad_norm": 55.09553909301758,
      "learning_rate": 5.152929493545184e-05,
      "loss": 10.7517,
      "step": 9780
    },
    {
      "epoch": 4.858720605571756,
      "grad_norm": 85.81828308105469,
      "learning_rate": 5.147964250248263e-05,
      "loss": 10.003,
      "step": 9790
    },
    {
      "epoch": 4.863684308494136,
      "grad_norm": 66.96443939208984,
      "learning_rate": 5.142999006951341e-05,
      "loss": 11.0884,
      "step": 9800
    },
    {
      "epoch": 4.863684308494136,
      "eval_loss": 1.4537826776504517,
      "eval_mae": 0.8475974798202515,
      "eval_mse": 1.4537827968597412,
      "eval_r2": 0.8627466559410095,
      "eval_rmse": 1.2057291556812173,
      "eval_runtime": 146.5126,
      "eval_samples_per_second": 440.003,
      "eval_steps_per_second": 13.753,
      "step": 9800
    },
    {
      "epoch": 4.868648011416517,
      "grad_norm": 94.89701080322266,
      "learning_rate": 5.138530287984111e-05,
      "loss": 9.5905,
      "step": 9810
    },
    {
      "epoch": 4.873611714338897,
      "grad_norm": 63.92554473876953,
      "learning_rate": 5.1335650446871896e-05,
      "loss": 10.1745,
      "step": 9820
    },
    {
      "epoch": 4.878575417261277,
      "grad_norm": 145.072021484375,
      "learning_rate": 5.128599801390268e-05,
      "loss": 10.2172,
      "step": 9830
    },
    {
      "epoch": 4.883539120183657,
      "grad_norm": 56.88829803466797,
      "learning_rate": 5.123634558093347e-05,
      "loss": 10.6657,
      "step": 9840
    },
    {
      "epoch": 4.8885028231060375,
      "grad_norm": 66.93452453613281,
      "learning_rate": 5.118669314796425e-05,
      "loss": 10.9026,
      "step": 9850
    },
    {
      "epoch": 4.893466526028417,
      "grad_norm": 127.08045196533203,
      "learning_rate": 5.113704071499503e-05,
      "loss": 9.5568,
      "step": 9860
    },
    {
      "epoch": 4.898430228950797,
      "grad_norm": 111.29273986816406,
      "learning_rate": 5.1087388282025815e-05,
      "loss": 8.8853,
      "step": 9870
    },
    {
      "epoch": 4.903393931873177,
      "grad_norm": 75.51541900634766,
      "learning_rate": 5.1037735849056614e-05,
      "loss": 9.1912,
      "step": 9880
    },
    {
      "epoch": 4.908357634795557,
      "grad_norm": 75.41455078125,
      "learning_rate": 5.098808341608739e-05,
      "loss": 10.4504,
      "step": 9890
    },
    {
      "epoch": 4.913321337717938,
      "grad_norm": 56.64579772949219,
      "learning_rate": 5.093843098311818e-05,
      "loss": 10.1399,
      "step": 9900
    },
    {
      "epoch": 4.913321337717938,
      "eval_loss": 1.4603943824768066,
      "eval_mae": 0.8451768159866333,
      "eval_mse": 1.4603943824768066,
      "eval_r2": 0.8621224761009216,
      "eval_rmse": 1.2084677829701571,
      "eval_runtime": 146.5097,
      "eval_samples_per_second": 440.012,
      "eval_steps_per_second": 13.753,
      "step": 9900
    },
    {
      "epoch": 4.918285040640318,
      "grad_norm": 65.44600677490234,
      "learning_rate": 5.088877855014896e-05,
      "loss": 10.5494,
      "step": 9910
    },
    {
      "epoch": 4.923248743562698,
      "grad_norm": 36.89986038208008,
      "learning_rate": 5.083912611717975e-05,
      "loss": 9.0748,
      "step": 9920
    },
    {
      "epoch": 4.928212446485078,
      "grad_norm": 46.6331672668457,
      "learning_rate": 5.078947368421053e-05,
      "loss": 10.7448,
      "step": 9930
    },
    {
      "epoch": 4.933176149407458,
      "grad_norm": 83.70471954345703,
      "learning_rate": 5.073982125124132e-05,
      "loss": 10.728,
      "step": 9940
    },
    {
      "epoch": 4.938139852329838,
      "grad_norm": 94.29365539550781,
      "learning_rate": 5.0690168818272096e-05,
      "loss": 10.6672,
      "step": 9950
    },
    {
      "epoch": 4.943103555252218,
      "grad_norm": 62.11189270019531,
      "learning_rate": 5.064051638530288e-05,
      "loss": 10.7049,
      "step": 9960
    },
    {
      "epoch": 4.948067258174598,
      "grad_norm": 42.51054000854492,
      "learning_rate": 5.059086395233367e-05,
      "loss": 10.8035,
      "step": 9970
    },
    {
      "epoch": 4.953030961096978,
      "grad_norm": 56.332942962646484,
      "learning_rate": 5.054121151936445e-05,
      "loss": 11.3907,
      "step": 9980
    },
    {
      "epoch": 4.957994664019358,
      "grad_norm": 55.499000549316406,
      "learning_rate": 5.049155908639524e-05,
      "loss": 10.2033,
      "step": 9990
    },
    {
      "epoch": 4.962958366941739,
      "grad_norm": 106.0565185546875,
      "learning_rate": 5.044190665342602e-05,
      "loss": 9.436,
      "step": 10000
    },
    {
      "epoch": 4.962958366941739,
      "eval_loss": 1.5057473182678223,
      "eval_mae": 0.858081579208374,
      "eval_mse": 1.5057473182678223,
      "eval_r2": 0.8578406572341919,
      "eval_rmse": 1.2270889610243514,
      "eval_runtime": 146.5803,
      "eval_samples_per_second": 439.8,
      "eval_steps_per_second": 13.747,
      "step": 10000
    },
    {
      "epoch": 4.967922069864119,
      "grad_norm": 71.62730407714844,
      "learning_rate": 5.03922542204568e-05,
      "loss": 10.8149,
      "step": 10010
    },
    {
      "epoch": 4.972885772786499,
      "grad_norm": 95.00248718261719,
      "learning_rate": 5.0342601787487586e-05,
      "loss": 11.9153,
      "step": 10020
    },
    {
      "epoch": 4.9778494757088785,
      "grad_norm": 83.47127532958984,
      "learning_rate": 5.029294935451837e-05,
      "loss": 10.9717,
      "step": 10030
    },
    {
      "epoch": 4.982813178631259,
      "grad_norm": 61.34076690673828,
      "learning_rate": 5.0243296921549156e-05,
      "loss": 9.6223,
      "step": 10040
    },
    {
      "epoch": 4.987776881553639,
      "grad_norm": 57.267704010009766,
      "learning_rate": 5.019364448857994e-05,
      "loss": 10.7865,
      "step": 10050
    },
    {
      "epoch": 4.992740584476019,
      "grad_norm": 46.78579330444336,
      "learning_rate": 5.014399205561072e-05,
      "loss": 9.4447,
      "step": 10060
    },
    {
      "epoch": 4.997704287398399,
      "grad_norm": 48.80435562133789,
      "learning_rate": 5.009433962264152e-05,
      "loss": 11.5568,
      "step": 10070
    },
    {
      "epoch": 5.00248185146119,
      "grad_norm": 49.73468017578125,
      "learning_rate": 5.00446871896723e-05,
      "loss": 9.35,
      "step": 10080
    },
    {
      "epoch": 5.00744555438357,
      "grad_norm": 63.22768783569336,
      "learning_rate": 4.999503475670308e-05,
      "loss": 9.1302,
      "step": 10090
    },
    {
      "epoch": 5.012409257305951,
      "grad_norm": 49.40092086791992,
      "learning_rate": 4.994538232373387e-05,
      "loss": 8.7967,
      "step": 10100
    },
    {
      "epoch": 5.012409257305951,
      "eval_loss": 1.4753779172897339,
      "eval_mae": 0.8517408967018127,
      "eval_mse": 1.4753779172897339,
      "eval_r2": 0.8607078790664673,
      "eval_rmse": 1.214651356270487,
      "eval_runtime": 146.645,
      "eval_samples_per_second": 439.606,
      "eval_steps_per_second": 13.741,
      "step": 10100
    },
    {
      "epoch": 5.017372960228331,
      "grad_norm": 51.310081481933594,
      "learning_rate": 4.9895729890764645e-05,
      "loss": 10.9979,
      "step": 10110
    },
    {
      "epoch": 5.0223366631507105,
      "grad_norm": 48.09805679321289,
      "learning_rate": 4.984607745779544e-05,
      "loss": 9.6361,
      "step": 10120
    },
    {
      "epoch": 5.02730036607309,
      "grad_norm": 72.95726776123047,
      "learning_rate": 4.979642502482622e-05,
      "loss": 9.8643,
      "step": 10130
    },
    {
      "epoch": 5.03226406899547,
      "grad_norm": 43.42412567138672,
      "learning_rate": 4.974677259185701e-05,
      "loss": 8.9626,
      "step": 10140
    },
    {
      "epoch": 5.037227771917851,
      "grad_norm": 74.48527526855469,
      "learning_rate": 4.9697120158887786e-05,
      "loss": 9.5116,
      "step": 10150
    },
    {
      "epoch": 5.042191474840231,
      "grad_norm": 61.10124969482422,
      "learning_rate": 4.964746772591857e-05,
      "loss": 9.3021,
      "step": 10160
    },
    {
      "epoch": 5.047155177762611,
      "grad_norm": 45.41643524169922,
      "learning_rate": 4.9597815292949356e-05,
      "loss": 8.8722,
      "step": 10170
    },
    {
      "epoch": 5.052118880684991,
      "grad_norm": 48.424285888671875,
      "learning_rate": 4.954816285998014e-05,
      "loss": 8.5112,
      "step": 10180
    },
    {
      "epoch": 5.057082583607371,
      "grad_norm": 65.62107849121094,
      "learning_rate": 4.9498510427010926e-05,
      "loss": 9.4698,
      "step": 10190
    },
    {
      "epoch": 5.0620462865297515,
      "grad_norm": 107.51091003417969,
      "learning_rate": 4.944885799404171e-05,
      "loss": 9.272,
      "step": 10200
    },
    {
      "epoch": 5.0620462865297515,
      "eval_loss": 1.471572756767273,
      "eval_mae": 0.8524013757705688,
      "eval_mse": 1.471572756767273,
      "eval_r2": 0.8610671162605286,
      "eval_rmse": 1.2130839858671258,
      "eval_runtime": 146.7028,
      "eval_samples_per_second": 439.433,
      "eval_steps_per_second": 13.735,
      "step": 10200
    },
    {
      "epoch": 5.067009989452131,
      "grad_norm": 95.13920593261719,
      "learning_rate": 4.939920556107249e-05,
      "loss": 9.2321,
      "step": 10210
    },
    {
      "epoch": 5.071973692374511,
      "grad_norm": 68.78782653808594,
      "learning_rate": 4.934955312810328e-05,
      "loss": 9.0415,
      "step": 10220
    },
    {
      "epoch": 5.076937395296891,
      "grad_norm": 64.9661865234375,
      "learning_rate": 4.929990069513407e-05,
      "loss": 8.2493,
      "step": 10230
    },
    {
      "epoch": 5.081901098219271,
      "grad_norm": 71.71595764160156,
      "learning_rate": 4.925024826216485e-05,
      "loss": 9.2704,
      "step": 10240
    },
    {
      "epoch": 5.086864801141652,
      "grad_norm": 44.07422637939453,
      "learning_rate": 4.920059582919564e-05,
      "loss": 9.7019,
      "step": 10250
    },
    {
      "epoch": 5.091828504064032,
      "grad_norm": 60.82016372680664,
      "learning_rate": 4.9150943396226415e-05,
      "loss": 9.452,
      "step": 10260
    },
    {
      "epoch": 5.096792206986412,
      "grad_norm": 83.39762878417969,
      "learning_rate": 4.91012909632572e-05,
      "loss": 8.9765,
      "step": 10270
    },
    {
      "epoch": 5.101755909908792,
      "grad_norm": 48.030059814453125,
      "learning_rate": 4.9051638530287986e-05,
      "loss": 9.8504,
      "step": 10280
    },
    {
      "epoch": 5.1067196128311725,
      "grad_norm": 69.26765441894531,
      "learning_rate": 4.900198609731877e-05,
      "loss": 9.978,
      "step": 10290
    },
    {
      "epoch": 5.111683315753552,
      "grad_norm": 50.698429107666016,
      "learning_rate": 4.8952333664349556e-05,
      "loss": 9.5568,
      "step": 10300
    },
    {
      "epoch": 5.111683315753552,
      "eval_loss": 1.5031993389129639,
      "eval_mae": 0.86568683385849,
      "eval_mse": 1.5031993389129639,
      "eval_r2": 0.8580812215805054,
      "eval_rmse": 1.2260503003192667,
      "eval_runtime": 146.7372,
      "eval_samples_per_second": 439.33,
      "eval_steps_per_second": 13.732,
      "step": 10300
    },
    {
      "epoch": 5.116647018675932,
      "grad_norm": 65.71620178222656,
      "learning_rate": 4.8902681231380334e-05,
      "loss": 9.0682,
      "step": 10310
    },
    {
      "epoch": 5.121610721598312,
      "grad_norm": 42.59342575073242,
      "learning_rate": 4.8853028798411126e-05,
      "loss": 10.6423,
      "step": 10320
    },
    {
      "epoch": 5.126574424520692,
      "grad_norm": 73.35334014892578,
      "learning_rate": 4.880337636544191e-05,
      "loss": 8.8749,
      "step": 10330
    },
    {
      "epoch": 5.131538127443073,
      "grad_norm": 50.424461364746094,
      "learning_rate": 4.8753723932472697e-05,
      "loss": 9.061,
      "step": 10340
    },
    {
      "epoch": 5.136501830365453,
      "grad_norm": 97.65087127685547,
      "learning_rate": 4.870407149950348e-05,
      "loss": 9.9282,
      "step": 10350
    },
    {
      "epoch": 5.141465533287833,
      "grad_norm": 77.6725082397461,
      "learning_rate": 4.865441906653426e-05,
      "loss": 10.7515,
      "step": 10360
    },
    {
      "epoch": 5.146429236210213,
      "grad_norm": 81.79844665527344,
      "learning_rate": 4.8604766633565045e-05,
      "loss": 9.3969,
      "step": 10370
    },
    {
      "epoch": 5.1513929391325926,
      "grad_norm": 50.91446304321289,
      "learning_rate": 4.855511420059583e-05,
      "loss": 9.7504,
      "step": 10380
    },
    {
      "epoch": 5.156356642054973,
      "grad_norm": 56.51261520385742,
      "learning_rate": 4.8505461767626615e-05,
      "loss": 9.7943,
      "step": 10390
    },
    {
      "epoch": 5.161320344977353,
      "grad_norm": 60.676448822021484,
      "learning_rate": 4.84558093346574e-05,
      "loss": 9.8087,
      "step": 10400
    },
    {
      "epoch": 5.161320344977353,
      "eval_loss": 1.4546347856521606,
      "eval_mae": 0.8493998646736145,
      "eval_mse": 1.4546347856521606,
      "eval_r2": 0.8626662492752075,
      "eval_rmse": 1.2060824124628302,
      "eval_runtime": 146.5008,
      "eval_samples_per_second": 440.039,
      "eval_steps_per_second": 13.754,
      "step": 10400
    },
    {
      "epoch": 5.166284047899733,
      "grad_norm": 63.049095153808594,
      "learning_rate": 4.8406156901688186e-05,
      "loss": 9.3194,
      "step": 10410
    },
    {
      "epoch": 5.171247750822113,
      "grad_norm": 53.06412124633789,
      "learning_rate": 4.835650446871897e-05,
      "loss": 9.4745,
      "step": 10420
    },
    {
      "epoch": 5.176211453744493,
      "grad_norm": 66.2212905883789,
      "learning_rate": 4.8306852035749756e-05,
      "loss": 9.9375,
      "step": 10430
    },
    {
      "epoch": 5.181175156666874,
      "grad_norm": 139.41879272460938,
      "learning_rate": 4.825719960278054e-05,
      "loss": 10.5203,
      "step": 10440
    },
    {
      "epoch": 5.186138859589254,
      "grad_norm": 51.146820068359375,
      "learning_rate": 4.8207547169811326e-05,
      "loss": 9.7656,
      "step": 10450
    },
    {
      "epoch": 5.191102562511634,
      "grad_norm": 58.173072814941406,
      "learning_rate": 4.8157894736842105e-05,
      "loss": 9.1489,
      "step": 10460
    },
    {
      "epoch": 5.1960662654340135,
      "grad_norm": 59.159542083740234,
      "learning_rate": 4.810824230387289e-05,
      "loss": 9.7115,
      "step": 10470
    },
    {
      "epoch": 5.201029968356394,
      "grad_norm": 63.105712890625,
      "learning_rate": 4.8058589870903675e-05,
      "loss": 9.9292,
      "step": 10480
    },
    {
      "epoch": 5.205993671278774,
      "grad_norm": 69.92256164550781,
      "learning_rate": 4.800893743793446e-05,
      "loss": 9.3659,
      "step": 10490
    },
    {
      "epoch": 5.210957374201154,
      "grad_norm": 65.76730346679688,
      "learning_rate": 4.7959285004965245e-05,
      "loss": 9.181,
      "step": 10500
    },
    {
      "epoch": 5.210957374201154,
      "eval_loss": 1.4527097940444946,
      "eval_mae": 0.8469572067260742,
      "eval_mse": 1.4527099132537842,
      "eval_r2": 0.8628479242324829,
      "eval_rmse": 1.205284162865249,
      "eval_runtime": 151.7438,
      "eval_samples_per_second": 424.834,
      "eval_steps_per_second": 13.279,
      "step": 10500
    },
    {
      "epoch": 5.215921077123534,
      "grad_norm": 71.84196472167969,
      "learning_rate": 4.790963257199603e-05,
      "loss": 10.0916,
      "step": 10510
    },
    {
      "epoch": 5.220884780045914,
      "grad_norm": 109.32532501220703,
      "learning_rate": 4.7859980139026815e-05,
      "loss": 9.8519,
      "step": 10520
    },
    {
      "epoch": 5.225848482968295,
      "grad_norm": 53.48523712158203,
      "learning_rate": 4.78103277060576e-05,
      "loss": 9.5861,
      "step": 10530
    },
    {
      "epoch": 5.230812185890675,
      "grad_norm": 65.50826263427734,
      "learning_rate": 4.7760675273088386e-05,
      "loss": 9.8199,
      "step": 10540
    },
    {
      "epoch": 5.235775888813055,
      "grad_norm": 70.03134155273438,
      "learning_rate": 4.771102284011917e-05,
      "loss": 9.1083,
      "step": 10550
    },
    {
      "epoch": 5.2407395917354345,
      "grad_norm": 63.409523010253906,
      "learning_rate": 4.766137040714995e-05,
      "loss": 8.9617,
      "step": 10560
    },
    {
      "epoch": 5.245703294657814,
      "grad_norm": 49.09843063354492,
      "learning_rate": 4.7611717974180734e-05,
      "loss": 10.2968,
      "step": 10570
    },
    {
      "epoch": 5.250666997580195,
      "grad_norm": 69.2657699584961,
      "learning_rate": 4.756206554121152e-05,
      "loss": 8.7306,
      "step": 10580
    },
    {
      "epoch": 5.255630700502575,
      "grad_norm": 43.55912780761719,
      "learning_rate": 4.7512413108242305e-05,
      "loss": 9.1684,
      "step": 10590
    },
    {
      "epoch": 5.260594403424955,
      "grad_norm": 60.76081848144531,
      "learning_rate": 4.746276067527309e-05,
      "loss": 9.5343,
      "step": 10600
    },
    {
      "epoch": 5.260594403424955,
      "eval_loss": 1.5015548467636108,
      "eval_mae": 0.8772497773170471,
      "eval_mse": 1.5015548467636108,
      "eval_r2": 0.8582364320755005,
      "eval_rmse": 1.2253794705166277,
      "eval_runtime": 146.8058,
      "eval_samples_per_second": 439.124,
      "eval_steps_per_second": 13.726,
      "step": 10600
    },
    {
      "epoch": 5.265558106347335,
      "grad_norm": 80.2584228515625,
      "learning_rate": 4.7413108242303875e-05,
      "loss": 10.0787,
      "step": 10610
    },
    {
      "epoch": 5.270521809269715,
      "grad_norm": 64.90628814697266,
      "learning_rate": 4.736345580933466e-05,
      "loss": 9.8875,
      "step": 10620
    },
    {
      "epoch": 5.275485512192096,
      "grad_norm": 106.19879913330078,
      "learning_rate": 4.7313803376365445e-05,
      "loss": 10.6844,
      "step": 10630
    },
    {
      "epoch": 5.2804492151144755,
      "grad_norm": 54.32612991333008,
      "learning_rate": 4.726415094339623e-05,
      "loss": 9.9454,
      "step": 10640
    },
    {
      "epoch": 5.285412918036855,
      "grad_norm": 45.751976013183594,
      "learning_rate": 4.7214498510427015e-05,
      "loss": 9.3398,
      "step": 10650
    },
    {
      "epoch": 5.290376620959235,
      "grad_norm": 56.25741195678711,
      "learning_rate": 4.7164846077457794e-05,
      "loss": 8.9934,
      "step": 10660
    },
    {
      "epoch": 5.295340323881616,
      "grad_norm": 74.90616607666016,
      "learning_rate": 4.711519364448858e-05,
      "loss": 9.7518,
      "step": 10670
    },
    {
      "epoch": 5.300304026803996,
      "grad_norm": 71.84417724609375,
      "learning_rate": 4.7065541211519364e-05,
      "loss": 10.169,
      "step": 10680
    },
    {
      "epoch": 5.305267729726376,
      "grad_norm": 53.971134185791016,
      "learning_rate": 4.701588877855015e-05,
      "loss": 8.7047,
      "step": 10690
    },
    {
      "epoch": 5.310231432648756,
      "grad_norm": 85.45195770263672,
      "learning_rate": 4.696623634558094e-05,
      "loss": 9.6499,
      "step": 10700
    },
    {
      "epoch": 5.310231432648756,
      "eval_loss": 1.455529808998108,
      "eval_mae": 0.8492380380630493,
      "eval_mse": 1.4555296897888184,
      "eval_r2": 0.862581729888916,
      "eval_rmse": 1.2064533516836937,
      "eval_runtime": 146.8876,
      "eval_samples_per_second": 438.88,
      "eval_steps_per_second": 13.718,
      "step": 10700
    },
    {
      "epoch": 5.315195135571136,
      "grad_norm": 52.27240753173828,
      "learning_rate": 4.691658391261172e-05,
      "loss": 9.3854,
      "step": 10710
    },
    {
      "epoch": 5.320158838493517,
      "grad_norm": 73.34962463378906,
      "learning_rate": 4.6866931479642505e-05,
      "loss": 9.7269,
      "step": 10720
    },
    {
      "epoch": 5.3251225414158965,
      "grad_norm": 76.74736785888672,
      "learning_rate": 4.681727904667329e-05,
      "loss": 10.5079,
      "step": 10730
    },
    {
      "epoch": 5.330086244338276,
      "grad_norm": 107.70308685302734,
      "learning_rate": 4.6767626613704075e-05,
      "loss": 9.5368,
      "step": 10740
    },
    {
      "epoch": 5.335049947260656,
      "grad_norm": 86.51866149902344,
      "learning_rate": 4.671797418073486e-05,
      "loss": 9.6114,
      "step": 10750
    },
    {
      "epoch": 5.340013650183036,
      "grad_norm": 45.24788284301758,
      "learning_rate": 4.6668321747765645e-05,
      "loss": 10.1343,
      "step": 10760
    },
    {
      "epoch": 5.344977353105417,
      "grad_norm": 49.78900146484375,
      "learning_rate": 4.6618669314796424e-05,
      "loss": 9.0959,
      "step": 10770
    },
    {
      "epoch": 5.349941056027797,
      "grad_norm": 68.6293716430664,
      "learning_rate": 4.656901688182721e-05,
      "loss": 9.8931,
      "step": 10780
    },
    {
      "epoch": 5.354904758950177,
      "grad_norm": 50.577274322509766,
      "learning_rate": 4.6519364448857994e-05,
      "loss": 9.858,
      "step": 10790
    },
    {
      "epoch": 5.359868461872557,
      "grad_norm": 86.10836791992188,
      "learning_rate": 4.6469712015888786e-05,
      "loss": 9.3727,
      "step": 10800
    },
    {
      "epoch": 5.359868461872557,
      "eval_loss": 1.4800472259521484,
      "eval_mae": 0.8560757040977478,
      "eval_mse": 1.4800469875335693,
      "eval_r2": 0.8602670431137085,
      "eval_rmse": 1.2165718176637044,
      "eval_runtime": 146.6635,
      "eval_samples_per_second": 439.55,
      "eval_steps_per_second": 13.739,
      "step": 10800
    },
    {
      "epoch": 5.364832164794937,
      "grad_norm": 43.03383255004883,
      "learning_rate": 4.6420059582919564e-05,
      "loss": 11.6921,
      "step": 10810
    },
    {
      "epoch": 5.369795867717317,
      "grad_norm": 64.09725952148438,
      "learning_rate": 4.637040714995035e-05,
      "loss": 8.883,
      "step": 10820
    },
    {
      "epoch": 5.374759570639697,
      "grad_norm": 66.41040802001953,
      "learning_rate": 4.6320754716981134e-05,
      "loss": 9.725,
      "step": 10830
    },
    {
      "epoch": 5.379723273562077,
      "grad_norm": 57.972713470458984,
      "learning_rate": 4.627110228401192e-05,
      "loss": 8.9292,
      "step": 10840
    },
    {
      "epoch": 5.384686976484457,
      "grad_norm": 58.791664123535156,
      "learning_rate": 4.6221449851042705e-05,
      "loss": 9.3708,
      "step": 10850
    },
    {
      "epoch": 5.389650679406838,
      "grad_norm": 70.09688568115234,
      "learning_rate": 4.617179741807349e-05,
      "loss": 10.1929,
      "step": 10860
    },
    {
      "epoch": 5.394614382329218,
      "grad_norm": 62.92474365234375,
      "learning_rate": 4.612214498510427e-05,
      "loss": 9.1715,
      "step": 10870
    },
    {
      "epoch": 5.399578085251598,
      "grad_norm": 68.28961944580078,
      "learning_rate": 4.607249255213505e-05,
      "loss": 9.7041,
      "step": 10880
    },
    {
      "epoch": 5.404541788173978,
      "grad_norm": 113.0374755859375,
      "learning_rate": 4.602284011916584e-05,
      "loss": 9.5719,
      "step": 10890
    },
    {
      "epoch": 5.409505491096358,
      "grad_norm": 71.95372009277344,
      "learning_rate": 4.597318768619663e-05,
      "loss": 9.9918,
      "step": 10900
    },
    {
      "epoch": 5.409505491096358,
      "eval_loss": 1.4532158374786377,
      "eval_mae": 0.8498884439468384,
      "eval_mse": 1.4532157182693481,
      "eval_r2": 0.8628001809120178,
      "eval_rmse": 1.2054939727221152,
      "eval_runtime": 151.7527,
      "eval_samples_per_second": 424.81,
      "eval_steps_per_second": 13.278,
      "step": 10900
    },
    {
      "epoch": 5.414469194018738,
      "grad_norm": 52.34028625488281,
      "learning_rate": 4.592353525322741e-05,
      "loss": 9.1581,
      "step": 10910
    },
    {
      "epoch": 5.419432896941118,
      "grad_norm": 56.14508056640625,
      "learning_rate": 4.5873882820258194e-05,
      "loss": 9.6138,
      "step": 10920
    },
    {
      "epoch": 5.424396599863498,
      "grad_norm": 58.02394485473633,
      "learning_rate": 4.582423038728898e-05,
      "loss": 9.611,
      "step": 10930
    },
    {
      "epoch": 5.429360302785878,
      "grad_norm": 53.84208679199219,
      "learning_rate": 4.5774577954319764e-05,
      "loss": 9.0714,
      "step": 10940
    },
    {
      "epoch": 5.434324005708258,
      "grad_norm": 113.0904541015625,
      "learning_rate": 4.572492552135055e-05,
      "loss": 8.9555,
      "step": 10950
    },
    {
      "epoch": 5.439287708630639,
      "grad_norm": 80.04924011230469,
      "learning_rate": 4.5675273088381334e-05,
      "loss": 11.2942,
      "step": 10960
    },
    {
      "epoch": 5.444251411553019,
      "grad_norm": 58.756324768066406,
      "learning_rate": 4.562562065541211e-05,
      "loss": 10.4402,
      "step": 10970
    },
    {
      "epoch": 5.449215114475399,
      "grad_norm": 134.86825561523438,
      "learning_rate": 4.55759682224429e-05,
      "loss": 10.914,
      "step": 10980
    },
    {
      "epoch": 5.4541788173977785,
      "grad_norm": 77.128662109375,
      "learning_rate": 4.552631578947369e-05,
      "loss": 9.1159,
      "step": 10990
    },
    {
      "epoch": 5.4591425203201585,
      "grad_norm": 48.93158721923828,
      "learning_rate": 4.5476663356504475e-05,
      "loss": 9.1658,
      "step": 11000
    },
    {
      "epoch": 5.4591425203201585,
      "eval_loss": 1.464308261871338,
      "eval_mae": 0.8462536334991455,
      "eval_mse": 1.464308261871338,
      "eval_r2": 0.8617529273033142,
      "eval_rmse": 1.2100860555643709,
      "eval_runtime": 146.6657,
      "eval_samples_per_second": 439.544,
      "eval_steps_per_second": 13.739,
      "step": 11000
    },
    {
      "epoch": 5.464106223242539,
      "grad_norm": 78.14315032958984,
      "learning_rate": 4.542701092353526e-05,
      "loss": 8.941,
      "step": 11010
    },
    {
      "epoch": 5.469069926164919,
      "grad_norm": 67.90841674804688,
      "learning_rate": 4.537735849056604e-05,
      "loss": 10.4832,
      "step": 11020
    },
    {
      "epoch": 5.474033629087299,
      "grad_norm": 63.00374221801758,
      "learning_rate": 4.5327706057596824e-05,
      "loss": 8.4283,
      "step": 11030
    },
    {
      "epoch": 5.478997332009679,
      "grad_norm": 74.36442565917969,
      "learning_rate": 4.527805362462761e-05,
      "loss": 9.9995,
      "step": 11040
    },
    {
      "epoch": 5.48396103493206,
      "grad_norm": 91.6441421508789,
      "learning_rate": 4.5228401191658394e-05,
      "loss": 9.1945,
      "step": 11050
    },
    {
      "epoch": 5.48892473785444,
      "grad_norm": 121.33638763427734,
      "learning_rate": 4.517874875868918e-05,
      "loss": 9.4344,
      "step": 11060
    },
    {
      "epoch": 5.49388844077682,
      "grad_norm": 129.91070556640625,
      "learning_rate": 4.512909632571996e-05,
      "loss": 10.5673,
      "step": 11070
    },
    {
      "epoch": 5.4988521436991995,
      "grad_norm": 41.63321304321289,
      "learning_rate": 4.507944389275074e-05,
      "loss": 9.4365,
      "step": 11080
    },
    {
      "epoch": 5.503815846621579,
      "grad_norm": 51.14030456542969,
      "learning_rate": 4.5029791459781534e-05,
      "loss": 10.2335,
      "step": 11090
    },
    {
      "epoch": 5.508779549543959,
      "grad_norm": 66.97257995605469,
      "learning_rate": 4.498013902681232e-05,
      "loss": 9.8896,
      "step": 11100
    },
    {
      "epoch": 5.508779549543959,
      "eval_loss": 1.4522671699523926,
      "eval_mae": 0.8479138016700745,
      "eval_mse": 1.4522671699523926,
      "eval_r2": 0.8628897666931152,
      "eval_rmse": 1.2051004812680113,
      "eval_runtime": 146.8319,
      "eval_samples_per_second": 439.046,
      "eval_steps_per_second": 13.723,
      "step": 11100
    },
    {
      "epoch": 5.51374325246634,
      "grad_norm": 87.13590240478516,
      "learning_rate": 4.4930486593843105e-05,
      "loss": 8.9989,
      "step": 11110
    },
    {
      "epoch": 5.51870695538872,
      "grad_norm": 103.8969955444336,
      "learning_rate": 4.488083416087388e-05,
      "loss": 8.8913,
      "step": 11120
    },
    {
      "epoch": 5.5236706583111,
      "grad_norm": 82.09552001953125,
      "learning_rate": 4.483118172790467e-05,
      "loss": 9.6063,
      "step": 11130
    },
    {
      "epoch": 5.52863436123348,
      "grad_norm": 67.24637603759766,
      "learning_rate": 4.478152929493545e-05,
      "loss": 9.3898,
      "step": 11140
    },
    {
      "epoch": 5.533598064155861,
      "grad_norm": 59.239593505859375,
      "learning_rate": 4.473187686196624e-05,
      "loss": 9.8128,
      "step": 11150
    },
    {
      "epoch": 5.5385617670782405,
      "grad_norm": 58.87027359008789,
      "learning_rate": 4.4682224428997024e-05,
      "loss": 9.3532,
      "step": 11160
    },
    {
      "epoch": 5.5435254700006205,
      "grad_norm": 121.24342346191406,
      "learning_rate": 4.463257199602781e-05,
      "loss": 8.481,
      "step": 11170
    },
    {
      "epoch": 5.548489172923,
      "grad_norm": 72.11076354980469,
      "learning_rate": 4.458291956305859e-05,
      "loss": 8.4424,
      "step": 11180
    },
    {
      "epoch": 5.55345287584538,
      "grad_norm": 57.84340286254883,
      "learning_rate": 4.453326713008938e-05,
      "loss": 9.7697,
      "step": 11190
    },
    {
      "epoch": 5.558416578767761,
      "grad_norm": 81.4954605102539,
      "learning_rate": 4.4483614697120164e-05,
      "loss": 9.8922,
      "step": 11200
    },
    {
      "epoch": 5.558416578767761,
      "eval_loss": 1.4556920528411865,
      "eval_mae": 0.8470681309700012,
      "eval_mse": 1.4556920528411865,
      "eval_r2": 0.8625664114952087,
      "eval_rmse": 1.2065206392106131,
      "eval_runtime": 146.8991,
      "eval_samples_per_second": 438.845,
      "eval_steps_per_second": 13.717,
      "step": 11200
    },
    {
      "epoch": 5.563380281690141,
      "grad_norm": 60.80630874633789,
      "learning_rate": 4.443396226415095e-05,
      "loss": 9.1698,
      "step": 11210
    },
    {
      "epoch": 5.568343984612521,
      "grad_norm": 74.33794403076172,
      "learning_rate": 4.438430983118173e-05,
      "loss": 8.6368,
      "step": 11220
    },
    {
      "epoch": 5.573307687534901,
      "grad_norm": 89.80841827392578,
      "learning_rate": 4.433465739821251e-05,
      "loss": 9.7709,
      "step": 11230
    },
    {
      "epoch": 5.578271390457282,
      "grad_norm": 55.86626052856445,
      "learning_rate": 4.42850049652433e-05,
      "loss": 10.0081,
      "step": 11240
    },
    {
      "epoch": 5.5832350933796615,
      "grad_norm": 51.59851837158203,
      "learning_rate": 4.423535253227408e-05,
      "loss": 7.9104,
      "step": 11250
    },
    {
      "epoch": 5.588198796302041,
      "grad_norm": 89.80097198486328,
      "learning_rate": 4.418570009930487e-05,
      "loss": 9.2413,
      "step": 11260
    },
    {
      "epoch": 5.593162499224421,
      "grad_norm": 66.0355224609375,
      "learning_rate": 4.4136047666335653e-05,
      "loss": 11.2289,
      "step": 11270
    },
    {
      "epoch": 5.598126202146801,
      "grad_norm": 47.95156478881836,
      "learning_rate": 4.408639523336644e-05,
      "loss": 9.5214,
      "step": 11280
    },
    {
      "epoch": 5.603089905069181,
      "grad_norm": 58.4296875,
      "learning_rate": 4.4036742800397224e-05,
      "loss": 9.4563,
      "step": 11290
    },
    {
      "epoch": 5.608053607991562,
      "grad_norm": 42.965354919433594,
      "learning_rate": 4.398709036742801e-05,
      "loss": 10.0995,
      "step": 11300
    },
    {
      "epoch": 5.608053607991562,
      "eval_loss": 1.4574943780899048,
      "eval_mae": 0.8499692678451538,
      "eval_mse": 1.4574943780899048,
      "eval_r2": 0.862396240234375,
      "eval_rmse": 1.2072673184054576,
      "eval_runtime": 151.8872,
      "eval_samples_per_second": 424.433,
      "eval_steps_per_second": 13.266,
      "step": 11300
    },
    {
      "epoch": 5.613017310913942,
      "grad_norm": 62.74549102783203,
      "learning_rate": 4.3937437934458794e-05,
      "loss": 9.1515,
      "step": 11310
    },
    {
      "epoch": 5.617981013836322,
      "grad_norm": 50.3947639465332,
      "learning_rate": 4.388778550148957e-05,
      "loss": 8.8601,
      "step": 11320
    },
    {
      "epoch": 5.622944716758702,
      "grad_norm": 59.21059799194336,
      "learning_rate": 4.383813306852036e-05,
      "loss": 9.7059,
      "step": 11330
    },
    {
      "epoch": 5.6279084196810825,
      "grad_norm": 62.67976379394531,
      "learning_rate": 4.378848063555114e-05,
      "loss": 9.1266,
      "step": 11340
    },
    {
      "epoch": 5.632872122603462,
      "grad_norm": 73.46598052978516,
      "learning_rate": 4.373882820258193e-05,
      "loss": 9.4371,
      "step": 11350
    },
    {
      "epoch": 5.637835825525842,
      "grad_norm": 59.89194869995117,
      "learning_rate": 4.368917576961271e-05,
      "loss": 9.7175,
      "step": 11360
    },
    {
      "epoch": 5.642799528448222,
      "grad_norm": 56.48080825805664,
      "learning_rate": 4.36395233366435e-05,
      "loss": 9.2372,
      "step": 11370
    },
    {
      "epoch": 5.647763231370602,
      "grad_norm": 96.1657943725586,
      "learning_rate": 4.358987090367428e-05,
      "loss": 9.8458,
      "step": 11380
    },
    {
      "epoch": 5.652726934292983,
      "grad_norm": 59.69882583618164,
      "learning_rate": 4.354021847070507e-05,
      "loss": 8.8521,
      "step": 11390
    },
    {
      "epoch": 5.657690637215363,
      "grad_norm": 47.45183563232422,
      "learning_rate": 4.3490566037735853e-05,
      "loss": 9.4412,
      "step": 11400
    },
    {
      "epoch": 5.657690637215363,
      "eval_loss": 1.4520872831344604,
      "eval_mae": 0.840883731842041,
      "eval_mse": 1.4520872831344604,
      "eval_r2": 0.8629067540168762,
      "eval_rmse": 1.2050258433471295,
      "eval_runtime": 146.7441,
      "eval_samples_per_second": 439.309,
      "eval_steps_per_second": 13.731,
      "step": 11400
    },
    {
      "epoch": 5.662654340137743,
      "grad_norm": 61.88420486450195,
      "learning_rate": 4.344091360476664e-05,
      "loss": 9.2738,
      "step": 11410
    },
    {
      "epoch": 5.667618043060123,
      "grad_norm": 51.88975143432617,
      "learning_rate": 4.3391261171797424e-05,
      "loss": 9.7078,
      "step": 11420
    },
    {
      "epoch": 5.672581745982503,
      "grad_norm": 51.386474609375,
      "learning_rate": 4.33416087388282e-05,
      "loss": 9.3174,
      "step": 11430
    },
    {
      "epoch": 5.677545448904883,
      "grad_norm": 62.65708923339844,
      "learning_rate": 4.329195630585899e-05,
      "loss": 9.7977,
      "step": 11440
    },
    {
      "epoch": 5.682509151827263,
      "grad_norm": 66.58956909179688,
      "learning_rate": 4.324230387288977e-05,
      "loss": 9.4535,
      "step": 11450
    },
    {
      "epoch": 5.687472854749643,
      "grad_norm": 88.0440902709961,
      "learning_rate": 4.319265143992056e-05,
      "loss": 9.4842,
      "step": 11460
    },
    {
      "epoch": 5.692436557672023,
      "grad_norm": 80.39056396484375,
      "learning_rate": 4.314299900695134e-05,
      "loss": 9.7808,
      "step": 11470
    },
    {
      "epoch": 5.697400260594403,
      "grad_norm": 46.919227600097656,
      "learning_rate": 4.309334657398213e-05,
      "loss": 8.2198,
      "step": 11480
    },
    {
      "epoch": 5.702363963516784,
      "grad_norm": 117.786865234375,
      "learning_rate": 4.304369414101291e-05,
      "loss": 9.7484,
      "step": 11490
    },
    {
      "epoch": 5.707327666439164,
      "grad_norm": 64.29887390136719,
      "learning_rate": 4.29940417080437e-05,
      "loss": 9.1044,
      "step": 11500
    },
    {
      "epoch": 5.707327666439164,
      "eval_loss": 1.4822739362716675,
      "eval_mae": 0.8518917560577393,
      "eval_mse": 1.4822739362716675,
      "eval_r2": 0.8600567579269409,
      "eval_rmse": 1.2174867294026934,
      "eval_runtime": 146.6289,
      "eval_samples_per_second": 439.654,
      "eval_steps_per_second": 13.742,
      "step": 11500
    },
    {
      "epoch": 5.712291369361544,
      "grad_norm": 64.0539321899414,
      "learning_rate": 4.294438927507448e-05,
      "loss": 9.3538,
      "step": 11510
    },
    {
      "epoch": 5.7172550722839235,
      "grad_norm": 75.3484878540039,
      "learning_rate": 4.289473684210527e-05,
      "loss": 8.5273,
      "step": 11520
    },
    {
      "epoch": 5.722218775206304,
      "grad_norm": 64.72132110595703,
      "learning_rate": 4.284508440913605e-05,
      "loss": 8.7216,
      "step": 11530
    },
    {
      "epoch": 5.727182478128684,
      "grad_norm": 94.23193359375,
      "learning_rate": 4.279543197616683e-05,
      "loss": 8.8608,
      "step": 11540
    },
    {
      "epoch": 5.732146181051064,
      "grad_norm": 84.644775390625,
      "learning_rate": 4.274577954319762e-05,
      "loss": 8.8589,
      "step": 11550
    },
    {
      "epoch": 5.737109883973444,
      "grad_norm": 72.46855926513672,
      "learning_rate": 4.26961271102284e-05,
      "loss": 9.3694,
      "step": 11560
    },
    {
      "epoch": 5.742073586895824,
      "grad_norm": 64.48638916015625,
      "learning_rate": 4.264647467725919e-05,
      "loss": 10.3782,
      "step": 11570
    },
    {
      "epoch": 5.747037289818205,
      "grad_norm": 93.15155792236328,
      "learning_rate": 4.259682224428997e-05,
      "loss": 10.1375,
      "step": 11580
    },
    {
      "epoch": 5.752000992740585,
      "grad_norm": 99.5206069946289,
      "learning_rate": 4.254716981132076e-05,
      "loss": 8.9921,
      "step": 11590
    },
    {
      "epoch": 5.7569646956629645,
      "grad_norm": 73.20454406738281,
      "learning_rate": 4.249751737835154e-05,
      "loss": 9.8994,
      "step": 11600
    },
    {
      "epoch": 5.7569646956629645,
      "eval_loss": 1.4796783924102783,
      "eval_mae": 0.8485749363899231,
      "eval_mse": 1.4796782732009888,
      "eval_r2": 0.8603018522262573,
      "eval_rmse": 1.2164202699729187,
      "eval_runtime": 146.6332,
      "eval_samples_per_second": 439.641,
      "eval_steps_per_second": 13.742,
      "step": 11600
    },
    {
      "epoch": 5.7619283985853444,
      "grad_norm": 58.77006149291992,
      "learning_rate": 4.244786494538233e-05,
      "loss": 9.4527,
      "step": 11610
    },
    {
      "epoch": 5.766892101507725,
      "grad_norm": 57.841773986816406,
      "learning_rate": 4.239821251241311e-05,
      "loss": 9.6935,
      "step": 11620
    },
    {
      "epoch": 5.771855804430105,
      "grad_norm": 74.99173736572266,
      "learning_rate": 4.234856007944389e-05,
      "loss": 9.5514,
      "step": 11630
    },
    {
      "epoch": 5.776819507352485,
      "grad_norm": 107.04405212402344,
      "learning_rate": 4.2298907646474676e-05,
      "loss": 10.5346,
      "step": 11640
    },
    {
      "epoch": 5.781783210274865,
      "grad_norm": 64.64187622070312,
      "learning_rate": 4.224925521350546e-05,
      "loss": 9.4108,
      "step": 11650
    },
    {
      "epoch": 5.786746913197245,
      "grad_norm": 81.99583435058594,
      "learning_rate": 4.219960278053625e-05,
      "loss": 9.7311,
      "step": 11660
    },
    {
      "epoch": 5.791710616119625,
      "grad_norm": 61.1713981628418,
      "learning_rate": 4.214995034756704e-05,
      "loss": 10.3271,
      "step": 11670
    },
    {
      "epoch": 5.796674319042006,
      "grad_norm": 60.82182693481445,
      "learning_rate": 4.210029791459782e-05,
      "loss": 10.3089,
      "step": 11680
    },
    {
      "epoch": 5.8016380219643855,
      "grad_norm": 62.524478912353516,
      "learning_rate": 4.20506454816286e-05,
      "loss": 9.8255,
      "step": 11690
    },
    {
      "epoch": 5.806601724886765,
      "grad_norm": 70.52874755859375,
      "learning_rate": 4.200099304865939e-05,
      "loss": 10.3072,
      "step": 11700
    },
    {
      "epoch": 5.806601724886765,
      "eval_loss": 1.444779872894287,
      "eval_mae": 0.8453431129455566,
      "eval_mse": 1.444779872894287,
      "eval_r2": 0.8635966777801514,
      "eval_rmse": 1.2019899637244427,
      "eval_runtime": 151.8849,
      "eval_samples_per_second": 424.44,
      "eval_steps_per_second": 13.267,
      "step": 11700
    },
    {
      "epoch": 5.811565427809145,
      "grad_norm": 59.93800354003906,
      "learning_rate": 4.195134061569017e-05,
      "loss": 9.7666,
      "step": 11710
    },
    {
      "epoch": 5.816529130731526,
      "grad_norm": 48.790306091308594,
      "learning_rate": 4.190168818272096e-05,
      "loss": 8.834,
      "step": 11720
    },
    {
      "epoch": 5.821492833653906,
      "grad_norm": 48.124755859375,
      "learning_rate": 4.1852035749751736e-05,
      "loss": 8.643,
      "step": 11730
    },
    {
      "epoch": 5.826456536576286,
      "grad_norm": 82.36351013183594,
      "learning_rate": 4.180238331678252e-05,
      "loss": 9.7664,
      "step": 11740
    },
    {
      "epoch": 5.831420239498666,
      "grad_norm": 54.58564758300781,
      "learning_rate": 4.1752730883813306e-05,
      "loss": 8.9507,
      "step": 11750
    },
    {
      "epoch": 5.836383942421046,
      "grad_norm": 92.40665435791016,
      "learning_rate": 4.170307845084409e-05,
      "loss": 9.8597,
      "step": 11760
    },
    {
      "epoch": 5.8413476453434265,
      "grad_norm": 43.947940826416016,
      "learning_rate": 4.165342601787488e-05,
      "loss": 9.7685,
      "step": 11770
    },
    {
      "epoch": 5.8463113482658065,
      "grad_norm": 103.82957458496094,
      "learning_rate": 4.160377358490566e-05,
      "loss": 10.6185,
      "step": 11780
    },
    {
      "epoch": 5.851275051188186,
      "grad_norm": 73.40608978271484,
      "learning_rate": 4.155412115193645e-05,
      "loss": 9.9529,
      "step": 11790
    },
    {
      "epoch": 5.856238754110566,
      "grad_norm": 87.51280212402344,
      "learning_rate": 4.150446871896723e-05,
      "loss": 9.3617,
      "step": 11800
    },
    {
      "epoch": 5.856238754110566,
      "eval_loss": 1.4584163427352905,
      "eval_mae": 0.8417661786079407,
      "eval_mse": 1.4584163427352905,
      "eval_r2": 0.8623092174530029,
      "eval_rmse": 1.2076490975176897,
      "eval_runtime": 146.6484,
      "eval_samples_per_second": 439.596,
      "eval_steps_per_second": 13.74,
      "step": 11800
    },
    {
      "epoch": 5.861202457032947,
      "grad_norm": 53.41259002685547,
      "learning_rate": 4.145481628599802e-05,
      "loss": 8.8896,
      "step": 11810
    },
    {
      "epoch": 5.866166159955327,
      "grad_norm": 80.59720611572266,
      "learning_rate": 4.14051638530288e-05,
      "loss": 9.0148,
      "step": 11820
    },
    {
      "epoch": 5.871129862877707,
      "grad_norm": 82.43296813964844,
      "learning_rate": 4.135551142005959e-05,
      "loss": 9.7879,
      "step": 11830
    },
    {
      "epoch": 5.876093565800087,
      "grad_norm": 77.29918670654297,
      "learning_rate": 4.1305858987090366e-05,
      "loss": 9.4276,
      "step": 11840
    },
    {
      "epoch": 5.881057268722467,
      "grad_norm": 63.65556716918945,
      "learning_rate": 4.125620655412115e-05,
      "loss": 9.5987,
      "step": 11850
    },
    {
      "epoch": 5.886020971644847,
      "grad_norm": 90.71790313720703,
      "learning_rate": 4.1206554121151936e-05,
      "loss": 9.2795,
      "step": 11860
    },
    {
      "epoch": 5.890984674567227,
      "grad_norm": 62.93382263183594,
      "learning_rate": 4.115690168818273e-05,
      "loss": 9.5457,
      "step": 11870
    },
    {
      "epoch": 5.895948377489607,
      "grad_norm": 72.42232513427734,
      "learning_rate": 4.1107249255213506e-05,
      "loss": 9.4397,
      "step": 11880
    },
    {
      "epoch": 5.900912080411987,
      "grad_norm": 55.119873046875,
      "learning_rate": 4.105759682224429e-05,
      "loss": 9.477,
      "step": 11890
    },
    {
      "epoch": 5.905875783334367,
      "grad_norm": NaN,
      "learning_rate": 4.1007944389275076e-05,
      "loss": 10.066,
      "step": 11900
    },
    {
      "epoch": 5.905875783334367,
      "eval_loss": 1.4548091888427734,
      "eval_mae": 0.8462406396865845,
      "eval_mse": 1.4548091888427734,
      "eval_r2": 0.8626497983932495,
      "eval_rmse": 1.2061547118188336,
      "eval_runtime": 146.9559,
      "eval_samples_per_second": 438.676,
      "eval_steps_per_second": 13.712,
      "step": 11900
    },
    {
      "epoch": 5.910839486256748,
      "grad_norm": 59.340240478515625,
      "learning_rate": 4.096325719960278e-05,
      "loss": 9.8384,
      "step": 11910
    },
    {
      "epoch": 5.915803189179128,
      "grad_norm": 30.936691284179688,
      "learning_rate": 4.091360476663357e-05,
      "loss": 9.426,
      "step": 11920
    },
    {
      "epoch": 5.920766892101508,
      "grad_norm": 71.81405639648438,
      "learning_rate": 4.086395233366435e-05,
      "loss": 9.7171,
      "step": 11930
    },
    {
      "epoch": 5.925730595023888,
      "grad_norm": 65.84684753417969,
      "learning_rate": 4.081429990069514e-05,
      "loss": 10.1159,
      "step": 11940
    },
    {
      "epoch": 5.930694297946268,
      "grad_norm": 97.43890380859375,
      "learning_rate": 4.0764647467725916e-05,
      "loss": 8.5718,
      "step": 11950
    },
    {
      "epoch": 5.935658000868648,
      "grad_norm": 101.6929702758789,
      "learning_rate": 4.07149950347567e-05,
      "loss": 9.5342,
      "step": 11960
    },
    {
      "epoch": 5.940621703791028,
      "grad_norm": 59.525787353515625,
      "learning_rate": 4.0665342601787486e-05,
      "loss": 10.2625,
      "step": 11970
    },
    {
      "epoch": 5.945585406713408,
      "grad_norm": 105.3439712524414,
      "learning_rate": 4.061569016881828e-05,
      "loss": 9.2367,
      "step": 11980
    },
    {
      "epoch": 5.950549109635788,
      "grad_norm": 51.6351318359375,
      "learning_rate": 4.0566037735849064e-05,
      "loss": 8.9451,
      "step": 11990
    },
    {
      "epoch": 5.955512812558169,
      "grad_norm": 37.57862091064453,
      "learning_rate": 4.051638530287984e-05,
      "loss": 8.9378,
      "step": 12000
    },
    {
      "epoch": 5.955512812558169,
      "eval_loss": 1.4654958248138428,
      "eval_mae": 0.8409155607223511,
      "eval_mse": 1.4654958248138428,
      "eval_r2": 0.8616408109664917,
      "eval_rmse": 1.2105766497061814,
      "eval_runtime": 146.8696,
      "eval_samples_per_second": 438.933,
      "eval_steps_per_second": 13.72,
      "step": 12000
    },
    {
      "epoch": 5.960476515480549,
      "grad_norm": 50.566959381103516,
      "learning_rate": 4.046673286991063e-05,
      "loss": 9.4663,
      "step": 12010
    },
    {
      "epoch": 5.965440218402929,
      "grad_norm": 102.42698669433594,
      "learning_rate": 4.041708043694141e-05,
      "loss": 10.4052,
      "step": 12020
    },
    {
      "epoch": 5.970403921325309,
      "grad_norm": 137.03286743164062,
      "learning_rate": 4.03674280039722e-05,
      "loss": 9.9596,
      "step": 12030
    },
    {
      "epoch": 5.9753676242476885,
      "grad_norm": 57.64850997924805,
      "learning_rate": 4.031777557100298e-05,
      "loss": 9.2559,
      "step": 12040
    },
    {
      "epoch": 5.980331327170068,
      "grad_norm": 62.24176025390625,
      "learning_rate": 4.026812313803377e-05,
      "loss": 9.8315,
      "step": 12050
    },
    {
      "epoch": 5.985295030092449,
      "grad_norm": 66.16761016845703,
      "learning_rate": 4.0218470705064546e-05,
      "loss": 9.3371,
      "step": 12060
    },
    {
      "epoch": 5.990258733014829,
      "grad_norm": 61.61373519897461,
      "learning_rate": 4.016881827209533e-05,
      "loss": 9.1022,
      "step": 12070
    },
    {
      "epoch": 5.995222435937209,
      "grad_norm": 87.08898162841797,
      "learning_rate": 4.011916583912612e-05,
      "loss": 9.795,
      "step": 12080
    },
    {
      "epoch": 6.0,
      "grad_norm": 54.21900939941406,
      "learning_rate": 4.006951340615691e-05,
      "loss": 9.6245,
      "step": 12090
    },
    {
      "epoch": 6.00496370292238,
      "grad_norm": 43.264251708984375,
      "learning_rate": 4.0019860973187687e-05,
      "loss": 9.2843,
      "step": 12100
    },
    {
      "epoch": 6.00496370292238,
      "eval_loss": 1.4551681280136108,
      "eval_mae": 0.8438275456428528,
      "eval_mse": 1.4551681280136108,
      "eval_r2": 0.8626158833503723,
      "eval_rmse": 1.2063034974721787,
      "eval_runtime": 151.7741,
      "eval_samples_per_second": 424.75,
      "eval_steps_per_second": 13.276,
      "step": 12100
    },
    {
      "epoch": 6.00992740584476,
      "grad_norm": 81.1911392211914,
      "learning_rate": 3.997020854021847e-05,
      "loss": 8.5158,
      "step": 12110
    },
    {
      "epoch": 6.014891108767141,
      "grad_norm": 71.21644592285156,
      "learning_rate": 3.992055610724926e-05,
      "loss": 8.8488,
      "step": 12120
    },
    {
      "epoch": 6.0198548116895205,
      "grad_norm": 57.43149948120117,
      "learning_rate": 3.987090367428004e-05,
      "loss": 8.4283,
      "step": 12130
    },
    {
      "epoch": 6.0248185146119,
      "grad_norm": 64.5487289428711,
      "learning_rate": 3.982125124131083e-05,
      "loss": 9.7537,
      "step": 12140
    },
    {
      "epoch": 6.02978221753428,
      "grad_norm": 49.96337127685547,
      "learning_rate": 3.977159880834161e-05,
      "loss": 8.533,
      "step": 12150
    },
    {
      "epoch": 6.03474592045666,
      "grad_norm": 38.37478256225586,
      "learning_rate": 3.972194637537239e-05,
      "loss": 8.5619,
      "step": 12160
    },
    {
      "epoch": 6.039709623379041,
      "grad_norm": 61.41567611694336,
      "learning_rate": 3.9672293942403176e-05,
      "loss": 7.7537,
      "step": 12170
    },
    {
      "epoch": 6.044673326301421,
      "grad_norm": 80.90438079833984,
      "learning_rate": 3.962264150943397e-05,
      "loss": 8.8259,
      "step": 12180
    },
    {
      "epoch": 6.049637029223801,
      "grad_norm": 83.59660339355469,
      "learning_rate": 3.957298907646475e-05,
      "loss": 8.7185,
      "step": 12190
    },
    {
      "epoch": 6.054600732146181,
      "grad_norm": 49.92410659790039,
      "learning_rate": 3.952333664349553e-05,
      "loss": 8.382,
      "step": 12200
    },
    {
      "epoch": 6.054600732146181,
      "eval_loss": 1.4516773223876953,
      "eval_mae": 0.8430355787277222,
      "eval_mse": 1.4516772031784058,
      "eval_r2": 0.8629454374313354,
      "eval_rmse": 1.2048556773233903,
      "eval_runtime": 146.8989,
      "eval_samples_per_second": 438.846,
      "eval_steps_per_second": 13.717,
      "step": 12200
    },
    {
      "epoch": 6.059564435068562,
      "grad_norm": 65.19075775146484,
      "learning_rate": 3.9473684210526316e-05,
      "loss": 8.7113,
      "step": 12210
    },
    {
      "epoch": 6.0645281379909415,
      "grad_norm": 83.60935974121094,
      "learning_rate": 3.94240317775571e-05,
      "loss": 8.4439,
      "step": 12220
    },
    {
      "epoch": 6.069491840913321,
      "grad_norm": 49.495155334472656,
      "learning_rate": 3.9374379344587887e-05,
      "loss": 8.3283,
      "step": 12230
    },
    {
      "epoch": 6.074455543835701,
      "grad_norm": 63.78010940551758,
      "learning_rate": 3.932472691161867e-05,
      "loss": 8.0423,
      "step": 12240
    },
    {
      "epoch": 6.079419246758081,
      "grad_norm": 85.45696258544922,
      "learning_rate": 3.927507447864946e-05,
      "loss": 8.2258,
      "step": 12250
    },
    {
      "epoch": 6.084382949680462,
      "grad_norm": 48.514896392822266,
      "learning_rate": 3.9225422045680235e-05,
      "loss": 8.4169,
      "step": 12260
    },
    {
      "epoch": 6.089346652602842,
      "grad_norm": 91.94081115722656,
      "learning_rate": 3.917576961271103e-05,
      "loss": 8.1206,
      "step": 12270
    },
    {
      "epoch": 6.094310355525222,
      "grad_norm": 93.67475891113281,
      "learning_rate": 3.912611717974181e-05,
      "loss": 8.3893,
      "step": 12280
    },
    {
      "epoch": 6.099274058447602,
      "grad_norm": 104.1915512084961,
      "learning_rate": 3.90764647467726e-05,
      "loss": 8.2816,
      "step": 12290
    },
    {
      "epoch": 6.104237761369982,
      "grad_norm": 59.30034255981445,
      "learning_rate": 3.902681231380338e-05,
      "loss": 8.8057,
      "step": 12300
    },
    {
      "epoch": 6.104237761369982,
      "eval_loss": 1.4557284116744995,
      "eval_mae": 0.8476921319961548,
      "eval_mse": 1.4557284116744995,
      "eval_r2": 0.8625630140304565,
      "eval_rmse": 1.2065357067548808,
      "eval_runtime": 146.7601,
      "eval_samples_per_second": 439.261,
      "eval_steps_per_second": 13.73,
      "step": 12300
    },
    {
      "epoch": 6.109201464292362,
      "grad_norm": 80.8622055053711,
      "learning_rate": 3.897715988083416e-05,
      "loss": 9.6795,
      "step": 12310
    },
    {
      "epoch": 6.114165167214742,
      "grad_norm": 68.38978576660156,
      "learning_rate": 3.8927507447864946e-05,
      "loss": 7.8074,
      "step": 12320
    },
    {
      "epoch": 6.119128870137122,
      "grad_norm": 76.65390014648438,
      "learning_rate": 3.887785501489573e-05,
      "loss": 8.5852,
      "step": 12330
    },
    {
      "epoch": 6.124092573059502,
      "grad_norm": 51.11789321899414,
      "learning_rate": 3.8828202581926516e-05,
      "loss": 8.6977,
      "step": 12340
    },
    {
      "epoch": 6.129056275981882,
      "grad_norm": 71.83509063720703,
      "learning_rate": 3.87785501489573e-05,
      "loss": 9.0406,
      "step": 12350
    },
    {
      "epoch": 6.134019978904263,
      "grad_norm": 65.57685852050781,
      "learning_rate": 3.872889771598808e-05,
      "loss": 8.7385,
      "step": 12360
    },
    {
      "epoch": 6.138983681826643,
      "grad_norm": 63.977691650390625,
      "learning_rate": 3.867924528301887e-05,
      "loss": 8.6912,
      "step": 12370
    },
    {
      "epoch": 6.143947384749023,
      "grad_norm": 90.36005401611328,
      "learning_rate": 3.862959285004966e-05,
      "loss": 9.0594,
      "step": 12380
    },
    {
      "epoch": 6.148911087671403,
      "grad_norm": 49.334503173828125,
      "learning_rate": 3.857994041708044e-05,
      "loss": 8.8666,
      "step": 12390
    },
    {
      "epoch": 6.1538747905937825,
      "grad_norm": 63.67816925048828,
      "learning_rate": 3.853028798411123e-05,
      "loss": 8.9291,
      "step": 12400
    },
    {
      "epoch": 6.1538747905937825,
      "eval_loss": 1.4738104343414307,
      "eval_mae": 0.8515619039535522,
      "eval_mse": 1.4738104343414307,
      "eval_r2": 0.8608558177947998,
      "eval_rmse": 1.2140059449366096,
      "eval_runtime": 146.8685,
      "eval_samples_per_second": 438.937,
      "eval_steps_per_second": 13.72,
      "step": 12400
    },
    {
      "epoch": 6.158838493516163,
      "grad_norm": 68.55557250976562,
      "learning_rate": 3.8480635551142005e-05,
      "loss": 9.0595,
      "step": 12410
    },
    {
      "epoch": 6.163802196438543,
      "grad_norm": 81.87043762207031,
      "learning_rate": 3.843098311817279e-05,
      "loss": 8.2144,
      "step": 12420
    },
    {
      "epoch": 6.168765899360923,
      "grad_norm": 84.84213256835938,
      "learning_rate": 3.8381330685203576e-05,
      "loss": 9.1366,
      "step": 12430
    },
    {
      "epoch": 6.173729602283303,
      "grad_norm": 74.22760772705078,
      "learning_rate": 3.833167825223436e-05,
      "loss": 8.481,
      "step": 12440
    },
    {
      "epoch": 6.178693305205684,
      "grad_norm": 69.05532836914062,
      "learning_rate": 3.8282025819265146e-05,
      "loss": 9.0365,
      "step": 12450
    },
    {
      "epoch": 6.183657008128064,
      "grad_norm": 67.01837158203125,
      "learning_rate": 3.8232373386295924e-05,
      "loss": 8.4373,
      "step": 12460
    },
    {
      "epoch": 6.188620711050444,
      "grad_norm": 93.03672790527344,
      "learning_rate": 3.8182720953326716e-05,
      "loss": 9.4382,
      "step": 12470
    },
    {
      "epoch": 6.1935844139728236,
      "grad_norm": 61.25825119018555,
      "learning_rate": 3.81330685203575e-05,
      "loss": 9.125,
      "step": 12480
    },
    {
      "epoch": 6.1985481168952035,
      "grad_norm": 72.40402221679688,
      "learning_rate": 3.8083416087388287e-05,
      "loss": 8.2942,
      "step": 12490
    },
    {
      "epoch": 6.203511819817584,
      "grad_norm": 50.9542350769043,
      "learning_rate": 3.803376365441907e-05,
      "loss": 8.2441,
      "step": 12500
    },
    {
      "epoch": 6.203511819817584,
      "eval_loss": 1.4675910472869873,
      "eval_mae": 0.8485549688339233,
      "eval_mse": 1.4675910472869873,
      "eval_r2": 0.861443042755127,
      "eval_rmse": 1.2114417226127665,
      "eval_runtime": 148.4006,
      "eval_samples_per_second": 434.405,
      "eval_steps_per_second": 13.578,
      "step": 12500
    },
    {
      "epoch": 6.208475522739964,
      "grad_norm": 63.71249771118164,
      "learning_rate": 3.798411122144985e-05,
      "loss": 7.8757,
      "step": 12510
    },
    {
      "epoch": 6.213439225662344,
      "grad_norm": 63.10245895385742,
      "learning_rate": 3.7934458788480635e-05,
      "loss": 7.7503,
      "step": 12520
    },
    {
      "epoch": 6.218402928584724,
      "grad_norm": 51.74899673461914,
      "learning_rate": 3.788480635551142e-05,
      "loss": 8.9082,
      "step": 12530
    },
    {
      "epoch": 6.223366631507104,
      "grad_norm": 82.1064453125,
      "learning_rate": 3.7835153922542205e-05,
      "loss": 8.3039,
      "step": 12540
    },
    {
      "epoch": 6.228330334429485,
      "grad_norm": 48.39543914794922,
      "learning_rate": 3.778550148957299e-05,
      "loss": 9.2592,
      "step": 12550
    },
    {
      "epoch": 6.233294037351865,
      "grad_norm": 51.64654541015625,
      "learning_rate": 3.7735849056603776e-05,
      "loss": 8.3446,
      "step": 12560
    },
    {
      "epoch": 6.2382577402742445,
      "grad_norm": 79.76829528808594,
      "learning_rate": 3.768619662363456e-05,
      "loss": 8.3514,
      "step": 12570
    },
    {
      "epoch": 6.243221443196624,
      "grad_norm": 63.18093490600586,
      "learning_rate": 3.7636544190665346e-05,
      "loss": 7.9608,
      "step": 12580
    },
    {
      "epoch": 6.248185146119004,
      "grad_norm": 69.47003936767578,
      "learning_rate": 3.758689175769613e-05,
      "loss": 8.3811,
      "step": 12590
    },
    {
      "epoch": 6.253148849041385,
      "grad_norm": 59.81574249267578,
      "learning_rate": 3.7537239324726916e-05,
      "loss": 7.6076,
      "step": 12600
    },
    {
      "epoch": 6.253148849041385,
      "eval_loss": 1.4585399627685547,
      "eval_mae": 0.8439192175865173,
      "eval_mse": 1.4585399627685547,
      "eval_r2": 0.862297534942627,
      "eval_rmse": 1.2077002785329458,
      "eval_runtime": 146.9689,
      "eval_samples_per_second": 438.637,
      "eval_steps_per_second": 13.71,
      "step": 12600
    },
    {
      "epoch": 6.258112551963765,
      "grad_norm": 72.82987976074219,
      "learning_rate": 3.7487586891757695e-05,
      "loss": 8.6227,
      "step": 12610
    },
    {
      "epoch": 6.263076254886145,
      "grad_norm": 67.48353576660156,
      "learning_rate": 3.743793445878848e-05,
      "loss": 9.8699,
      "step": 12620
    },
    {
      "epoch": 6.268039957808525,
      "grad_norm": 88.06658935546875,
      "learning_rate": 3.7388282025819265e-05,
      "loss": 8.5365,
      "step": 12630
    },
    {
      "epoch": 6.273003660730906,
      "grad_norm": 82.59382629394531,
      "learning_rate": 3.733862959285005e-05,
      "loss": 8.2804,
      "step": 12640
    },
    {
      "epoch": 6.277967363653286,
      "grad_norm": 48.786231994628906,
      "learning_rate": 3.7288977159880835e-05,
      "loss": 8.6858,
      "step": 12650
    },
    {
      "epoch": 6.2829310665756655,
      "grad_norm": 52.22938537597656,
      "learning_rate": 3.723932472691162e-05,
      "loss": 8.5444,
      "step": 12660
    },
    {
      "epoch": 6.287894769498045,
      "grad_norm": 83.52776336669922,
      "learning_rate": 3.7189672293942406e-05,
      "loss": 9.4189,
      "step": 12670
    },
    {
      "epoch": 6.292858472420425,
      "grad_norm": 76.98419952392578,
      "learning_rate": 3.714001986097319e-05,
      "loss": 8.3684,
      "step": 12680
    },
    {
      "epoch": 6.297822175342806,
      "grad_norm": 127.88665008544922,
      "learning_rate": 3.7090367428003976e-05,
      "loss": 9.0974,
      "step": 12690
    },
    {
      "epoch": 6.302785878265186,
      "grad_norm": 69.92737579345703,
      "learning_rate": 3.704071499503476e-05,
      "loss": 8.8759,
      "step": 12700
    },
    {
      "epoch": 6.302785878265186,
      "eval_loss": 1.462951421737671,
      "eval_mae": 0.8553602695465088,
      "eval_mse": 1.462951421737671,
      "eval_r2": 0.8618810176849365,
      "eval_rmse": 1.2095252877627944,
      "eval_runtime": 146.9155,
      "eval_samples_per_second": 438.796,
      "eval_steps_per_second": 13.715,
      "step": 12700
    },
    {
      "epoch": 6.307749581187566,
      "grad_norm": 64.77368927001953,
      "learning_rate": 3.699106256206554e-05,
      "loss": 7.5994,
      "step": 12710
    },
    {
      "epoch": 6.312713284109946,
      "grad_norm": 85.8672866821289,
      "learning_rate": 3.6941410129096324e-05,
      "loss": 9.4067,
      "step": 12720
    },
    {
      "epoch": 6.317676987032326,
      "grad_norm": 82.63031005859375,
      "learning_rate": 3.689175769612711e-05,
      "loss": 8.4697,
      "step": 12730
    },
    {
      "epoch": 6.3226406899547065,
      "grad_norm": 84.27320861816406,
      "learning_rate": 3.6842105263157895e-05,
      "loss": 8.7315,
      "step": 12740
    },
    {
      "epoch": 6.327604392877086,
      "grad_norm": 124.14981079101562,
      "learning_rate": 3.679245283018868e-05,
      "loss": 10.3629,
      "step": 12750
    },
    {
      "epoch": 6.332568095799466,
      "grad_norm": 62.78815460205078,
      "learning_rate": 3.6742800397219465e-05,
      "loss": 8.0209,
      "step": 12760
    },
    {
      "epoch": 6.337531798721846,
      "grad_norm": 75.87407684326172,
      "learning_rate": 3.669314796425025e-05,
      "loss": 8.152,
      "step": 12770
    },
    {
      "epoch": 6.342495501644226,
      "grad_norm": 73.08899688720703,
      "learning_rate": 3.6643495531281035e-05,
      "loss": 9.4254,
      "step": 12780
    },
    {
      "epoch": 6.347459204566607,
      "grad_norm": 58.3278923034668,
      "learning_rate": 3.659384309831182e-05,
      "loss": 8.8941,
      "step": 12790
    },
    {
      "epoch": 6.352422907488987,
      "grad_norm": 60.77480697631836,
      "learning_rate": 3.6544190665342606e-05,
      "loss": 10.1752,
      "step": 12800
    },
    {
      "epoch": 6.352422907488987,
      "eval_loss": 1.4542312622070312,
      "eval_mae": 0.843283474445343,
      "eval_mse": 1.4542312622070312,
      "eval_r2": 0.862704336643219,
      "eval_rmse": 1.2059151140138478,
      "eval_runtime": 146.8249,
      "eval_samples_per_second": 439.067,
      "eval_steps_per_second": 13.724,
      "step": 12800
    },
    {
      "epoch": 6.357386610411367,
      "grad_norm": 60.273773193359375,
      "learning_rate": 3.649453823237339e-05,
      "loss": 9.635,
      "step": 12810
    },
    {
      "epoch": 6.362350313333747,
      "grad_norm": 57.405696868896484,
      "learning_rate": 3.644488579940417e-05,
      "loss": 8.5459,
      "step": 12820
    },
    {
      "epoch": 6.3673140162561275,
      "grad_norm": 117.9525375366211,
      "learning_rate": 3.6395233366434954e-05,
      "loss": 9.1762,
      "step": 12830
    },
    {
      "epoch": 6.372277719178507,
      "grad_norm": 85.26576232910156,
      "learning_rate": 3.634558093346574e-05,
      "loss": 7.9925,
      "step": 12840
    },
    {
      "epoch": 6.377241422100887,
      "grad_norm": 49.386192321777344,
      "learning_rate": 3.629592850049653e-05,
      "loss": 9.0498,
      "step": 12850
    },
    {
      "epoch": 6.382205125023267,
      "grad_norm": 58.795928955078125,
      "learning_rate": 3.624627606752731e-05,
      "loss": 8.5263,
      "step": 12860
    },
    {
      "epoch": 6.387168827945647,
      "grad_norm": 61.89786911010742,
      "learning_rate": 3.6196623634558095e-05,
      "loss": 8.968,
      "step": 12870
    },
    {
      "epoch": 6.392132530868028,
      "grad_norm": 53.442508697509766,
      "learning_rate": 3.614697120158888e-05,
      "loss": 8.1364,
      "step": 12880
    },
    {
      "epoch": 6.397096233790408,
      "grad_norm": 59.179931640625,
      "learning_rate": 3.6097318768619665e-05,
      "loss": 8.238,
      "step": 12890
    },
    {
      "epoch": 6.402059936712788,
      "grad_norm": 74.92228698730469,
      "learning_rate": 3.604766633565045e-05,
      "loss": 8.1659,
      "step": 12900
    },
    {
      "epoch": 6.402059936712788,
      "eval_loss": 1.47005033493042,
      "eval_mae": 0.8450162410736084,
      "eval_mse": 1.47005033493042,
      "eval_r2": 0.861210823059082,
      "eval_rmse": 1.2124563228959713,
      "eval_runtime": 150.368,
      "eval_samples_per_second": 428.721,
      "eval_steps_per_second": 13.4,
      "step": 12900
    },
    {
      "epoch": 6.407023639635168,
      "grad_norm": 88.31622314453125,
      "learning_rate": 3.5998013902681235e-05,
      "loss": 9.3588,
      "step": 12910
    },
    {
      "epoch": 6.4119873425575475,
      "grad_norm": 44.60499954223633,
      "learning_rate": 3.5948361469712014e-05,
      "loss": 9.324,
      "step": 12920
    },
    {
      "epoch": 6.416951045479928,
      "grad_norm": 68.98983764648438,
      "learning_rate": 3.58987090367428e-05,
      "loss": 8.7985,
      "step": 12930
    },
    {
      "epoch": 6.421914748402308,
      "grad_norm": 64.47373962402344,
      "learning_rate": 3.5849056603773584e-05,
      "loss": 8.3596,
      "step": 12940
    },
    {
      "epoch": 6.426878451324688,
      "grad_norm": 65.7154769897461,
      "learning_rate": 3.5799404170804376e-05,
      "loss": 8.5924,
      "step": 12950
    },
    {
      "epoch": 6.431842154247068,
      "grad_norm": 82.54695892333984,
      "learning_rate": 3.574975173783516e-05,
      "loss": 9.0928,
      "step": 12960
    },
    {
      "epoch": 6.436805857169448,
      "grad_norm": 49.88861083984375,
      "learning_rate": 3.570009930486594e-05,
      "loss": 9.0995,
      "step": 12970
    },
    {
      "epoch": 6.441769560091829,
      "grad_norm": 59.91890335083008,
      "learning_rate": 3.5650446871896724e-05,
      "loss": 8.7592,
      "step": 12980
    },
    {
      "epoch": 6.446733263014209,
      "grad_norm": 49.025047302246094,
      "learning_rate": 3.560079443892751e-05,
      "loss": 8.1496,
      "step": 12990
    },
    {
      "epoch": 6.451696965936589,
      "grad_norm": 64.62886810302734,
      "learning_rate": 3.5551142005958295e-05,
      "loss": 9.0881,
      "step": 13000
    },
    {
      "epoch": 6.451696965936589,
      "eval_loss": 1.4826308488845825,
      "eval_mae": 0.8511216044425964,
      "eval_mse": 1.4826308488845825,
      "eval_r2": 0.8600230813026428,
      "eval_rmse": 1.2176332981996603,
      "eval_runtime": 146.7753,
      "eval_samples_per_second": 439.215,
      "eval_steps_per_second": 13.728,
      "step": 13000
    },
    {
      "epoch": 6.4566606688589685,
      "grad_norm": 62.01074981689453,
      "learning_rate": 3.550148957298908e-05,
      "loss": 9.2537,
      "step": 13010
    },
    {
      "epoch": 6.461624371781349,
      "grad_norm": 108.12356567382812,
      "learning_rate": 3.545183714001986e-05,
      "loss": 7.734,
      "step": 13020
    },
    {
      "epoch": 6.466588074703729,
      "grad_norm": 79.05474853515625,
      "learning_rate": 3.5402184707050643e-05,
      "loss": 9.9464,
      "step": 13030
    },
    {
      "epoch": 6.471551777626109,
      "grad_norm": 117.52610778808594,
      "learning_rate": 3.535253227408143e-05,
      "loss": 9.0021,
      "step": 13040
    },
    {
      "epoch": 6.476515480548489,
      "grad_norm": 114.7970199584961,
      "learning_rate": 3.530287984111222e-05,
      "loss": 9.3051,
      "step": 13050
    },
    {
      "epoch": 6.481479183470869,
      "grad_norm": 76.79861450195312,
      "learning_rate": 3.5253227408143006e-05,
      "loss": 9.4116,
      "step": 13060
    },
    {
      "epoch": 6.48644288639325,
      "grad_norm": 97.8344497680664,
      "learning_rate": 3.5203574975173784e-05,
      "loss": 8.3727,
      "step": 13070
    },
    {
      "epoch": 6.49140658931563,
      "grad_norm": 107.46800231933594,
      "learning_rate": 3.515392254220457e-05,
      "loss": 9.0101,
      "step": 13080
    },
    {
      "epoch": 6.4963702922380095,
      "grad_norm": 71.92535400390625,
      "learning_rate": 3.5104270109235354e-05,
      "loss": 7.9119,
      "step": 13090
    },
    {
      "epoch": 6.5013339951603895,
      "grad_norm": 87.61285400390625,
      "learning_rate": 3.505461767626614e-05,
      "loss": 8.7602,
      "step": 13100
    },
    {
      "epoch": 6.5013339951603895,
      "eval_loss": 1.4784075021743774,
      "eval_mae": 0.8513896465301514,
      "eval_mse": 1.4784075021743774,
      "eval_r2": 0.8604218363761902,
      "eval_rmse": 1.2158978173244566,
      "eval_runtime": 146.7088,
      "eval_samples_per_second": 439.415,
      "eval_steps_per_second": 13.735,
      "step": 13100
    },
    {
      "epoch": 6.506297698082769,
      "grad_norm": 58.180213928222656,
      "learning_rate": 3.5004965243296925e-05,
      "loss": 8.763,
      "step": 13110
    },
    {
      "epoch": 6.51126140100515,
      "grad_norm": 54.287330627441406,
      "learning_rate": 3.49553128103277e-05,
      "loss": 8.7786,
      "step": 13120
    },
    {
      "epoch": 6.51622510392753,
      "grad_norm": 90.30465698242188,
      "learning_rate": 3.490566037735849e-05,
      "loss": 8.0373,
      "step": 13130
    },
    {
      "epoch": 6.52118880684991,
      "grad_norm": 60.25667190551758,
      "learning_rate": 3.485600794438927e-05,
      "loss": 9.159,
      "step": 13140
    },
    {
      "epoch": 6.52615250977229,
      "grad_norm": 50.301551818847656,
      "learning_rate": 3.4806355511420065e-05,
      "loss": 8.8032,
      "step": 13150
    },
    {
      "epoch": 6.53111621269467,
      "grad_norm": 49.7604866027832,
      "learning_rate": 3.475670307845085e-05,
      "loss": 8.0741,
      "step": 13160
    },
    {
      "epoch": 6.536079915617051,
      "grad_norm": 78.23443603515625,
      "learning_rate": 3.470705064548163e-05,
      "loss": 8.705,
      "step": 13170
    },
    {
      "epoch": 6.5410436185394305,
      "grad_norm": 99.1766357421875,
      "learning_rate": 3.4657398212512414e-05,
      "loss": 8.2229,
      "step": 13180
    },
    {
      "epoch": 6.54600732146181,
      "grad_norm": 97.90895080566406,
      "learning_rate": 3.46077457795432e-05,
      "loss": 8.9321,
      "step": 13190
    },
    {
      "epoch": 6.55097102438419,
      "grad_norm": 67.19279479980469,
      "learning_rate": 3.4558093346573984e-05,
      "loss": 9.9011,
      "step": 13200
    },
    {
      "epoch": 6.55097102438419,
      "eval_loss": 1.458791732788086,
      "eval_mae": 0.853696882724762,
      "eval_mse": 1.458791732788086,
      "eval_r2": 0.8622737526893616,
      "eval_rmse": 1.2078045093425036,
      "eval_runtime": 146.8598,
      "eval_samples_per_second": 438.963,
      "eval_steps_per_second": 13.721,
      "step": 13200
    },
    {
      "epoch": 6.555934727306571,
      "grad_norm": 68.2779312133789,
      "learning_rate": 3.450844091360477e-05,
      "loss": 9.5749,
      "step": 13210
    },
    {
      "epoch": 6.560898430228951,
      "grad_norm": 73.49059295654297,
      "learning_rate": 3.4458788480635554e-05,
      "loss": 9.166,
      "step": 13220
    },
    {
      "epoch": 6.565862133151331,
      "grad_norm": 94.26006317138672,
      "learning_rate": 3.440913604766633e-05,
      "loss": 8.8324,
      "step": 13230
    },
    {
      "epoch": 6.570825836073711,
      "grad_norm": 73.88700866699219,
      "learning_rate": 3.4359483614697125e-05,
      "loss": 8.9217,
      "step": 13240
    },
    {
      "epoch": 6.575789538996091,
      "grad_norm": 123.09032440185547,
      "learning_rate": 3.430983118172791e-05,
      "loss": 9.2429,
      "step": 13250
    },
    {
      "epoch": 6.5807532419184716,
      "grad_norm": 57.73408889770508,
      "learning_rate": 3.4260178748758695e-05,
      "loss": 9.474,
      "step": 13260
    },
    {
      "epoch": 6.5857169448408515,
      "grad_norm": 70.76683044433594,
      "learning_rate": 3.421052631578947e-05,
      "loss": 8.0487,
      "step": 13270
    },
    {
      "epoch": 6.590680647763231,
      "grad_norm": 65.9478530883789,
      "learning_rate": 3.416087388282026e-05,
      "loss": 7.648,
      "step": 13280
    },
    {
      "epoch": 6.595644350685611,
      "grad_norm": 77.6312484741211,
      "learning_rate": 3.4111221449851043e-05,
      "loss": 10.091,
      "step": 13290
    },
    {
      "epoch": 6.600608053607991,
      "grad_norm": 52.57316970825195,
      "learning_rate": 3.406156901688183e-05,
      "loss": 9.5809,
      "step": 13300
    },
    {
      "epoch": 6.600608053607991,
      "eval_loss": 1.468673586845398,
      "eval_mae": 0.8464134931564331,
      "eval_mse": 1.468673586845398,
      "eval_r2": 0.8613408207893372,
      "eval_rmse": 1.211888438283573,
      "eval_runtime": 146.8138,
      "eval_samples_per_second": 439.1,
      "eval_steps_per_second": 13.725,
      "step": 13300
    },
    {
      "epoch": 6.605571756530372,
      "grad_norm": 74.02815246582031,
      "learning_rate": 3.4011916583912614e-05,
      "loss": 8.6515,
      "step": 13310
    },
    {
      "epoch": 6.610535459452752,
      "grad_norm": 61.80361557006836,
      "learning_rate": 3.39622641509434e-05,
      "loss": 8.9076,
      "step": 13320
    },
    {
      "epoch": 6.615499162375132,
      "grad_norm": 75.82186126708984,
      "learning_rate": 3.391261171797418e-05,
      "loss": 8.9663,
      "step": 13330
    },
    {
      "epoch": 6.620462865297512,
      "grad_norm": 84.17035675048828,
      "learning_rate": 3.386295928500497e-05,
      "loss": 9.3315,
      "step": 13340
    },
    {
      "epoch": 6.625426568219892,
      "grad_norm": 70.66175842285156,
      "learning_rate": 3.3813306852035754e-05,
      "loss": 9.0929,
      "step": 13350
    },
    {
      "epoch": 6.630390271142272,
      "grad_norm": 53.7034912109375,
      "learning_rate": 3.376365441906654e-05,
      "loss": 9.1824,
      "step": 13360
    },
    {
      "epoch": 6.635353974064652,
      "grad_norm": 71.83894348144531,
      "learning_rate": 3.371400198609732e-05,
      "loss": 8.3015,
      "step": 13370
    },
    {
      "epoch": 6.640317676987032,
      "grad_norm": 61.24992370605469,
      "learning_rate": 3.36643495531281e-05,
      "loss": 8.5088,
      "step": 13380
    },
    {
      "epoch": 6.645281379909412,
      "grad_norm": 80.8044204711914,
      "learning_rate": 3.361469712015889e-05,
      "loss": 9.1866,
      "step": 13390
    },
    {
      "epoch": 6.650245082831793,
      "grad_norm": 56.87091827392578,
      "learning_rate": 3.356504468718967e-05,
      "loss": 8.3013,
      "step": 13400
    },
    {
      "epoch": 6.650245082831793,
      "eval_loss": 1.474979281425476,
      "eval_mae": 0.8489325046539307,
      "eval_mse": 1.474979281425476,
      "eval_r2": 0.8607454895973206,
      "eval_rmse": 1.2144872504170128,
      "eval_runtime": 146.8648,
      "eval_samples_per_second": 438.948,
      "eval_steps_per_second": 13.72,
      "step": 13400
    },
    {
      "epoch": 6.655208785754173,
      "grad_norm": 69.17839050292969,
      "learning_rate": 3.351539225422046e-05,
      "loss": 8.4427,
      "step": 13410
    },
    {
      "epoch": 6.660172488676553,
      "grad_norm": 76.31304931640625,
      "learning_rate": 3.3465739821251243e-05,
      "loss": 8.6978,
      "step": 13420
    },
    {
      "epoch": 6.665136191598933,
      "grad_norm": 52.38466262817383,
      "learning_rate": 3.341608738828202e-05,
      "loss": 8.1701,
      "step": 13430
    },
    {
      "epoch": 6.670099894521313,
      "grad_norm": 71.59895324707031,
      "learning_rate": 3.3366434955312814e-05,
      "loss": 7.6732,
      "step": 13440
    },
    {
      "epoch": 6.675063597443693,
      "grad_norm": 63.18336486816406,
      "learning_rate": 3.33167825223436e-05,
      "loss": 8.3114,
      "step": 13450
    },
    {
      "epoch": 6.680027300366073,
      "grad_norm": 106.08882904052734,
      "learning_rate": 3.3267130089374384e-05,
      "loss": 8.3454,
      "step": 13460
    },
    {
      "epoch": 6.684991003288453,
      "grad_norm": 103.86334228515625,
      "learning_rate": 3.321747765640517e-05,
      "loss": 8.5969,
      "step": 13470
    },
    {
      "epoch": 6.689954706210833,
      "grad_norm": 67.12504577636719,
      "learning_rate": 3.316782522343595e-05,
      "loss": 8.3775,
      "step": 13480
    },
    {
      "epoch": 6.694918409133213,
      "grad_norm": 76.52420043945312,
      "learning_rate": 3.311817279046673e-05,
      "loss": 7.9315,
      "step": 13490
    },
    {
      "epoch": 6.699882112055594,
      "grad_norm": 47.58126449584961,
      "learning_rate": 3.306852035749752e-05,
      "loss": 8.2957,
      "step": 13500
    },
    {
      "epoch": 6.699882112055594,
      "eval_loss": 1.4529063701629639,
      "eval_mae": 0.8405357003211975,
      "eval_mse": 1.4529063701629639,
      "eval_r2": 0.8628294467926025,
      "eval_rmse": 1.205365658280907,
      "eval_runtime": 147.0065,
      "eval_samples_per_second": 438.525,
      "eval_steps_per_second": 13.707,
      "step": 13500
    },
    {
      "epoch": 6.704845814977974,
      "grad_norm": 72.52120971679688,
      "learning_rate": 3.30188679245283e-05,
      "loss": 8.0318,
      "step": 13510
    },
    {
      "epoch": 6.709809517900354,
      "grad_norm": 57.531959533691406,
      "learning_rate": 3.296921549155909e-05,
      "loss": 9.6565,
      "step": 13520
    },
    {
      "epoch": 6.7147732208227335,
      "grad_norm": 86.16571807861328,
      "learning_rate": 3.291956305858987e-05,
      "loss": 8.273,
      "step": 13530
    },
    {
      "epoch": 6.719736923745113,
      "grad_norm": 55.12443161010742,
      "learning_rate": 3.286991062562066e-05,
      "loss": 8.6642,
      "step": 13540
    },
    {
      "epoch": 6.724700626667494,
      "grad_norm": 53.505157470703125,
      "learning_rate": 3.2820258192651444e-05,
      "loss": 9.4973,
      "step": 13550
    },
    {
      "epoch": 6.729664329589874,
      "grad_norm": 69.91564178466797,
      "learning_rate": 3.277060575968223e-05,
      "loss": 8.4905,
      "step": 13560
    },
    {
      "epoch": 6.734628032512254,
      "grad_norm": 50.10984802246094,
      "learning_rate": 3.2720953326713014e-05,
      "loss": 8.7004,
      "step": 13570
    },
    {
      "epoch": 6.739591735434634,
      "grad_norm": 67.26911926269531,
      "learning_rate": 3.267130089374379e-05,
      "loss": 8.7116,
      "step": 13580
    },
    {
      "epoch": 6.744555438357015,
      "grad_norm": 68.858154296875,
      "learning_rate": 3.262164846077458e-05,
      "loss": 8.7415,
      "step": 13590
    },
    {
      "epoch": 6.749519141279395,
      "grad_norm": 65.84458923339844,
      "learning_rate": 3.257199602780536e-05,
      "loss": 7.9871,
      "step": 13600
    },
    {
      "epoch": 6.749519141279395,
      "eval_loss": 1.4595311880111694,
      "eval_mae": 0.842940628528595,
      "eval_mse": 1.4595311880111694,
      "eval_r2": 0.8622039556503296,
      "eval_rmse": 1.2081105860024444,
      "eval_runtime": 146.863,
      "eval_samples_per_second": 438.953,
      "eval_steps_per_second": 13.72,
      "step": 13600
    },
    {
      "epoch": 6.754482844201775,
      "grad_norm": 67.11931610107422,
      "learning_rate": 3.252234359483615e-05,
      "loss": 7.5608,
      "step": 13610
    },
    {
      "epoch": 6.7594465471241545,
      "grad_norm": 52.86730194091797,
      "learning_rate": 3.247269116186693e-05,
      "loss": 8.3815,
      "step": 13620
    },
    {
      "epoch": 6.764410250046534,
      "grad_norm": 71.26451873779297,
      "learning_rate": 3.242303872889772e-05,
      "loss": 8.3491,
      "step": 13630
    },
    {
      "epoch": 6.769373952968915,
      "grad_norm": 77.82090759277344,
      "learning_rate": 3.23733862959285e-05,
      "loss": 8.1565,
      "step": 13640
    },
    {
      "epoch": 6.774337655891295,
      "grad_norm": 86.32528686523438,
      "learning_rate": 3.232373386295929e-05,
      "loss": 7.9204,
      "step": 13650
    },
    {
      "epoch": 6.779301358813675,
      "grad_norm": 64.04155731201172,
      "learning_rate": 3.227408142999007e-05,
      "loss": 8.2372,
      "step": 13660
    },
    {
      "epoch": 6.784265061736055,
      "grad_norm": 128.34292602539062,
      "learning_rate": 3.222442899702086e-05,
      "loss": 9.383,
      "step": 13670
    },
    {
      "epoch": 6.789228764658435,
      "grad_norm": 106.96168518066406,
      "learning_rate": 3.217477656405164e-05,
      "loss": 9.0792,
      "step": 13680
    },
    {
      "epoch": 6.794192467580816,
      "grad_norm": 59.729095458984375,
      "learning_rate": 3.212512413108242e-05,
      "loss": 8.8687,
      "step": 13690
    },
    {
      "epoch": 6.7991561705031955,
      "grad_norm": 60.3331413269043,
      "learning_rate": 3.207547169811321e-05,
      "loss": 9.9467,
      "step": 13700
    },
    {
      "epoch": 6.7991561705031955,
      "eval_loss": 1.4483835697174072,
      "eval_mae": 0.8485828042030334,
      "eval_mse": 1.4483835697174072,
      "eval_r2": 0.8632564544677734,
      "eval_rmse": 1.2034880845764147,
      "eval_runtime": 146.9176,
      "eval_samples_per_second": 438.79,
      "eval_steps_per_second": 13.715,
      "step": 13700
    },
    {
      "epoch": 6.8041198734255754,
      "grad_norm": 62.85942840576172,
      "learning_rate": 3.202581926514399e-05,
      "loss": 8.3045,
      "step": 13710
    },
    {
      "epoch": 6.809083576347955,
      "grad_norm": 89.95755004882812,
      "learning_rate": 3.197616683217478e-05,
      "loss": 9.3488,
      "step": 13720
    },
    {
      "epoch": 6.814047279270335,
      "grad_norm": 145.00157165527344,
      "learning_rate": 3.192651439920556e-05,
      "loss": 8.9205,
      "step": 13730
    },
    {
      "epoch": 6.819010982192716,
      "grad_norm": 69.46831512451172,
      "learning_rate": 3.187686196623635e-05,
      "loss": 8.418,
      "step": 13740
    },
    {
      "epoch": 6.823974685115096,
      "grad_norm": 57.54875564575195,
      "learning_rate": 3.182720953326713e-05,
      "loss": 8.7334,
      "step": 13750
    },
    {
      "epoch": 6.828938388037476,
      "grad_norm": 66.10089874267578,
      "learning_rate": 3.177755710029792e-05,
      "loss": 9.2973,
      "step": 13760
    },
    {
      "epoch": 6.833902090959856,
      "grad_norm": 66.08545684814453,
      "learning_rate": 3.17279046673287e-05,
      "loss": 8.3966,
      "step": 13770
    },
    {
      "epoch": 6.838865793882237,
      "grad_norm": 66.80213165283203,
      "learning_rate": 3.167825223435948e-05,
      "loss": 8.1128,
      "step": 13780
    },
    {
      "epoch": 6.8438294968046165,
      "grad_norm": 66.69696044921875,
      "learning_rate": 3.1628599801390267e-05,
      "loss": 7.545,
      "step": 13790
    },
    {
      "epoch": 6.848793199726996,
      "grad_norm": 72.66870880126953,
      "learning_rate": 3.157894736842105e-05,
      "loss": 8.2425,
      "step": 13800
    },
    {
      "epoch": 6.848793199726996,
      "eval_loss": 1.470293402671814,
      "eval_mae": 0.8434330224990845,
      "eval_mse": 1.470293402671814,
      "eval_r2": 0.8611878752708435,
      "eval_rmse": 1.2125565564837848,
      "eval_runtime": 146.931,
      "eval_samples_per_second": 438.75,
      "eval_steps_per_second": 13.714,
      "step": 13800
    },
    {
      "epoch": 6.853756902649376,
      "grad_norm": 53.50732421875,
      "learning_rate": 3.152929493545184e-05,
      "loss": 8.4627,
      "step": 13810
    },
    {
      "epoch": 6.858720605571756,
      "grad_norm": 75.16810607910156,
      "learning_rate": 3.147964250248263e-05,
      "loss": 9.4521,
      "step": 13820
    },
    {
      "epoch": 6.863684308494136,
      "grad_norm": 80.38175201416016,
      "learning_rate": 3.142999006951341e-05,
      "loss": 7.6822,
      "step": 13830
    },
    {
      "epoch": 6.868648011416517,
      "grad_norm": 67.73023223876953,
      "learning_rate": 3.138033763654419e-05,
      "loss": 7.9069,
      "step": 13840
    },
    {
      "epoch": 6.873611714338897,
      "grad_norm": 80.16869354248047,
      "learning_rate": 3.133068520357498e-05,
      "loss": 8.4568,
      "step": 13850
    },
    {
      "epoch": 6.878575417261277,
      "grad_norm": 78.77471160888672,
      "learning_rate": 3.128103277060576e-05,
      "loss": 9.255,
      "step": 13860
    },
    {
      "epoch": 6.883539120183657,
      "grad_norm": 101.00318908691406,
      "learning_rate": 3.123138033763655e-05,
      "loss": 9.5783,
      "step": 13870
    },
    {
      "epoch": 6.8885028231060375,
      "grad_norm": 64.74131774902344,
      "learning_rate": 3.118172790466733e-05,
      "loss": 8.9024,
      "step": 13880
    },
    {
      "epoch": 6.893466526028417,
      "grad_norm": 84.50069427490234,
      "learning_rate": 3.113207547169811e-05,
      "loss": 8.5803,
      "step": 13890
    },
    {
      "epoch": 6.898430228950797,
      "grad_norm": 96.907470703125,
      "learning_rate": 3.1082423038728896e-05,
      "loss": 9.022,
      "step": 13900
    },
    {
      "epoch": 6.898430228950797,
      "eval_loss": 1.4531491994857788,
      "eval_mae": 0.84804767370224,
      "eval_mse": 1.4531491994857788,
      "eval_r2": 0.862806499004364,
      "eval_rmse": 1.2054663825614462,
      "eval_runtime": 147.0171,
      "eval_samples_per_second": 438.493,
      "eval_steps_per_second": 13.706,
      "step": 13900
    },
    {
      "epoch": 6.903393931873177,
      "grad_norm": 64.72476959228516,
      "learning_rate": 3.103277060575968e-05,
      "loss": 9.1393,
      "step": 13910
    },
    {
      "epoch": 6.908357634795557,
      "grad_norm": 71.62430572509766,
      "learning_rate": 3.098311817279047e-05,
      "loss": 9.5978,
      "step": 13920
    },
    {
      "epoch": 6.913321337717938,
      "grad_norm": 95.03958129882812,
      "learning_rate": 3.093346573982125e-05,
      "loss": 9.1472,
      "step": 13930
    },
    {
      "epoch": 6.918285040640318,
      "grad_norm": 88.7989273071289,
      "learning_rate": 3.088381330685204e-05,
      "loss": 8.5089,
      "step": 13940
    },
    {
      "epoch": 6.923248743562698,
      "grad_norm": 44.42283248901367,
      "learning_rate": 3.083416087388282e-05,
      "loss": 8.8356,
      "step": 13950
    },
    {
      "epoch": 6.928212446485078,
      "grad_norm": 90.17951965332031,
      "learning_rate": 3.078450844091361e-05,
      "loss": 8.3754,
      "step": 13960
    },
    {
      "epoch": 6.933176149407458,
      "grad_norm": 79.80624389648438,
      "learning_rate": 3.073485600794439e-05,
      "loss": 8.0708,
      "step": 13970
    },
    {
      "epoch": 6.938139852329838,
      "grad_norm": 92.5386734008789,
      "learning_rate": 3.068520357497518e-05,
      "loss": 8.4452,
      "step": 13980
    },
    {
      "epoch": 6.943103555252218,
      "grad_norm": 58.7367057800293,
      "learning_rate": 3.0635551142005956e-05,
      "loss": 8.2031,
      "step": 13990
    },
    {
      "epoch": 6.948067258174598,
      "grad_norm": 70.57339477539062,
      "learning_rate": 3.058589870903674e-05,
      "loss": 8.9366,
      "step": 14000
    },
    {
      "epoch": 6.948067258174598,
      "eval_loss": 1.4452515840530396,
      "eval_mae": 0.8463713526725769,
      "eval_mse": 1.445251703262329,
      "eval_r2": 0.8635520935058594,
      "eval_rmse": 1.2021862182134384,
      "eval_runtime": 146.8148,
      "eval_samples_per_second": 439.097,
      "eval_steps_per_second": 13.725,
      "step": 14000
    },
    {
      "epoch": 6.953030961096978,
      "grad_norm": 78.62828826904297,
      "learning_rate": 3.0536246276067526e-05,
      "loss": 8.8694,
      "step": 14010
    },
    {
      "epoch": 6.957994664019358,
      "grad_norm": 52.00299835205078,
      "learning_rate": 3.0486593843098315e-05,
      "loss": 8.7345,
      "step": 14020
    },
    {
      "epoch": 6.962958366941739,
      "grad_norm": 68.60073852539062,
      "learning_rate": 3.04369414101291e-05,
      "loss": 8.6536,
      "step": 14030
    },
    {
      "epoch": 6.967922069864119,
      "grad_norm": 85.87237548828125,
      "learning_rate": 3.0387288977159885e-05,
      "loss": 9.005,
      "step": 14040
    },
    {
      "epoch": 6.972885772786499,
      "grad_norm": 74.82009887695312,
      "learning_rate": 3.0337636544190667e-05,
      "loss": 7.8758,
      "step": 14050
    },
    {
      "epoch": 6.9778494757088785,
      "grad_norm": 83.0411376953125,
      "learning_rate": 3.0287984111221452e-05,
      "loss": 8.3993,
      "step": 14060
    },
    {
      "epoch": 6.982813178631259,
      "grad_norm": 80.79203033447266,
      "learning_rate": 3.0238331678252237e-05,
      "loss": 8.9188,
      "step": 14070
    },
    {
      "epoch": 6.987776881553639,
      "grad_norm": 141.59864807128906,
      "learning_rate": 3.018867924528302e-05,
      "loss": 7.9855,
      "step": 14080
    },
    {
      "epoch": 6.992740584476019,
      "grad_norm": 57.718902587890625,
      "learning_rate": 3.0139026812313804e-05,
      "loss": 7.4288,
      "step": 14090
    },
    {
      "epoch": 6.997704287398399,
      "grad_norm": 66.0307388305664,
      "learning_rate": 3.0089374379344585e-05,
      "loss": 9.0237,
      "step": 14100
    },
    {
      "epoch": 6.997704287398399,
      "eval_loss": 1.4252161979675293,
      "eval_mae": 0.8326556086540222,
      "eval_mse": 1.4252161979675293,
      "eval_r2": 0.8654437065124512,
      "eval_rmse": 1.1938241905605402,
      "eval_runtime": 147.0382,
      "eval_samples_per_second": 438.43,
      "eval_steps_per_second": 13.704,
      "step": 14100
    }
  ],
  "logging_steps": 10,
  "max_steps": 20150,
  "num_input_tokens_seen": 0,
  "num_train_epochs": 10,
  "save_steps": 100,
  "stateful_callbacks": {
    "TrainerControl": {
      "args": {
        "should_epoch_stop": false,
        "should_evaluate": false,
        "should_log": false,
        "should_save": true,
        "should_training_stop": false
      },
      "attributes": {}
    }
  },
  "total_flos": 6.13186169648184e+16,
  "train_batch_size": 16,
  "trial_name": null,
  "trial_params": null
}


==> Supplementary/Supplementary_file_2.json <==
{
  "best_global_step": 26600,
  "best_metric": 0.33519282937049866,
  "best_model_checkpoint": "/home/u111169/wrkdir/mgh/aav/checkpoints/esm-2_8m-kidney_aav2_final_0_2_valid/checkpoint-26600",
  "epoch": 178.5252525252525,
  "eval_steps": 100,
  "global_step": 26600,
  "is_hyper_param_search": false,
  "is_local_process_zero": true,
  "is_world_process_zero": true,
  "log_history": [
    {
      "epoch": 0.06734006734006734,
      "grad_norm": 781.5267333984375,
      "learning_rate": 6e-07,
      "loss": 63.2428,
      "step": 10
    },
    {
      "epoch": 0.13468013468013468,
      "grad_norm": 654.272705078125,
      "learning_rate": 1.6e-06,
      "loss": 56.7204,
      "step": 20
    },
    {
      "epoch": 0.20202020202020202,
      "grad_norm": 1275.9813232421875,
      "learning_rate": 1.999942908565361e-06,
      "loss": 45.3909,
      "step": 30
    },
    {
      "epoch": 0.26936026936026936,
      "grad_norm": 760.6285400390625,
      "learning_rate": 1.999486216200688e-06,
      "loss": 28.4574,
      "step": 40
    },
    {
      "epoch": 0.3367003367003367,
      "grad_norm": 271.4268493652344,
      "learning_rate": 1.9985730400511657e-06,
      "loss": 30.0345,
      "step": 50
    },
    {
      "epoch": 0.40404040404040403,
      "grad_norm": 292.2894287109375,
      "learning_rate": 1.9972037971811797e-06,
      "loss": 22.7876,
      "step": 60
    },
    {
      "epoch": 0.4713804713804714,
      "grad_norm": 368.51910400390625,
      "learning_rate": 1.9953791129491983e-06,
      "loss": 20.1692,
      "step": 70
    },
    {
      "epoch": 0.5387205387205387,
      "grad_norm": 385.5082092285156,
      "learning_rate": 1.9930998207221547e-06,
      "loss": 13.6386,
      "step": 80
    },
    {
      "epoch": 0.6060606060606061,
      "grad_norm": 129.90162658691406,
      "learning_rate": 1.990366961494838e-06,
      "loss": 7.9841,
      "step": 90
    },
    {
      "epoch": 0.6734006734006734,
      "grad_norm": 55.724754333496094,
      "learning_rate": 1.98718178341445e-06,
      "loss": 6.0292,
      "step": 100
    },
    {
      "epoch": 0.6734006734006734,
      "eval_loss": 0.6912877559661865,
      "eval_mae": 0.5396032929420471,
      "eval_mse": 0.6912876963615417,
      "eval_r2": -0.5120720863342285,
      "eval_rmse": 0.8314371271248006,
      "eval_runtime": 10.7794,
      "eval_samples_per_second": 440.564,
      "eval_steps_per_second": 13.823,
      "step": 100
    },
    {
      "epoch": 0.7407407407407407,
      "grad_norm": 103.99578094482422,
      "learning_rate": 1.983545741210553e-06,
      "loss": 5.788,
      "step": 110
    },
    {
      "epoch": 0.8080808080808081,
      "grad_norm": 47.12553405761719,
      "learning_rate": 1.979460495530667e-06,
      "loss": 4.2852,
      "step": 120
    },
    {
      "epoch": 0.8754208754208754,
      "grad_norm": 52.737491607666016,
      "learning_rate": 1.9749279121818236e-06,
      "loss": 3.9181,
      "step": 130
    },
    {
      "epoch": 0.9427609427609428,
      "grad_norm": 55.41446304321289,
      "learning_rate": 1.969950061278417e-06,
      "loss": 4.6145,
      "step": 140
    },
    {
      "epoch": 1.0067340067340067,
      "grad_norm": 33.14408874511719,
      "learning_rate": 1.9645292162967424e-06,
      "loss": 3.7359,
      "step": 150
    },
    {
      "epoch": 1.074074074074074,
      "grad_norm": 18.13965606689453,
      "learning_rate": 1.9586678530366606e-06,
      "loss": 4.2128,
      "step": 160
    },
    {
      "epoch": 1.1414141414141414,
      "grad_norm": 16.053260803222656,
      "learning_rate": 1.952368648490852e-06,
      "loss": 4.7942,
      "step": 170
    },
    {
      "epoch": 1.2087542087542087,
      "grad_norm": 57.42170333862305,
      "learning_rate": 1.9456344796221867e-06,
      "loss": 4.5706,
      "step": 180
    },
    {
      "epoch": 1.2760942760942762,
      "grad_norm": 58.637107849121094,
      "learning_rate": 1.9384684220497604e-06,
      "loss": 3.9771,
      "step": 190
    },
    {
      "epoch": 1.3434343434343434,
      "grad_norm": 60.6893310546875,
      "learning_rate": 1.930873748644204e-06,
      "loss": 3.6548,
      "step": 200
    },
    {
      "epoch": 1.3434343434343434,
      "eval_loss": 0.505974531173706,
      "eval_mae": 0.4725041687488556,
      "eval_mse": 0.505974531173706,
      "eval_r2": -0.10673165321350098,
      "eval_rmse": 0.7113188674383002,
      "eval_runtime": 10.7764,
      "eval_samples_per_second": 440.686,
      "eval_steps_per_second": 13.827,
      "step": 200
    },
    {
      "epoch": 1.410774410774411,
      "grad_norm": 33.26737976074219,
      "learning_rate": 1.922853928032904e-06,
      "loss": 3.4553,
      "step": 210
    },
    {
      "epoch": 1.4781144781144782,
      "grad_norm": 65.54931640625,
      "learning_rate": 1.9144126230158124e-06,
      "loss": 4.2887,
      "step": 220
    },
    {
      "epoch": 1.5454545454545454,
      "grad_norm": 31.48789405822754,
      "learning_rate": 1.9055536888925842e-06,
      "loss": 3.7633,
      "step": 230
    },
    {
      "epoch": 1.612794612794613,
      "grad_norm": 28.179698944091797,
      "learning_rate": 1.8962811717017866e-06,
      "loss": 3.8827,
      "step": 240
    },
    {
      "epoch": 1.6801346801346801,
      "grad_norm": 8.18234920501709,
      "learning_rate": 1.8865993063730002e-06,
      "loss": 3.9573,
      "step": 250
    },
    {
      "epoch": 1.7474747474747474,
      "grad_norm": 23.074295043945312,
      "learning_rate": 1.8765125147926475e-06,
      "loss": 4.0115,
      "step": 260
    },
    {
      "epoch": 1.8148148148148149,
      "grad_norm": 15.709874153137207,
      "learning_rate": 1.8660254037844386e-06,
      "loss": 3.8035,
      "step": 270
    },
    {
      "epoch": 1.8821548821548821,
      "grad_norm": 54.63130569458008,
      "learning_rate": 1.8551427630053463e-06,
      "loss": 3.9396,
      "step": 280
    },
    {
      "epoch": 1.9494949494949494,
      "grad_norm": 30.35171890258789,
      "learning_rate": 1.8438695627580832e-06,
      "loss": 3.2816,
      "step": 290
    },
    {
      "epoch": 2.0134680134680134,
      "grad_norm": 32.97279357910156,
      "learning_rate": 1.8322109517210737e-06,
      "loss": 3.2172,
      "step": 300
    },
    {
      "epoch": 2.0134680134680134,
      "eval_loss": 0.46103307604789734,
      "eval_mae": 0.4514959454536438,
      "eval_mse": 0.46103307604789734,
      "eval_r2": -0.008430004119873047,
      "eval_rmse": 0.6789941649586522,
      "eval_runtime": 10.7626,
      "eval_samples_per_second": 441.249,
      "eval_steps_per_second": 13.844,
      "step": 300
    },
    {
      "epoch": 2.080808080808081,
      "grad_norm": 32.494178771972656,
      "learning_rate": 1.8201722545969557e-06,
      "loss": 3.4614,
      "step": 310
    },
    {
      "epoch": 2.148148148148148,
      "grad_norm": 14.545453071594238,
      "learning_rate": 1.8077589696806924e-06,
      "loss": 3.0583,
      "step": 320
    },
    {
      "epoch": 2.2154882154882154,
      "grad_norm": 68.84071350097656,
      "learning_rate": 1.7949767663483977e-06,
      "loss": 3.7176,
      "step": 330
    },
    {
      "epoch": 2.282828282828283,
      "grad_norm": 48.53615951538086,
      "learning_rate": 1.7818314824680298e-06,
      "loss": 3.9939,
      "step": 340
    },
    {
      "epoch": 2.3501683501683504,
      "grad_norm": 35.58967208862305,
      "learning_rate": 1.7683291217331277e-06,
      "loss": 3.8148,
      "step": 350
    },
    {
      "epoch": 2.4175084175084174,
      "grad_norm": 15.298365592956543,
      "learning_rate": 1.7544758509208143e-06,
      "loss": 3.4919,
      "step": 360
    },
    {
      "epoch": 2.484848484848485,
      "grad_norm": 9.229326248168945,
      "learning_rate": 1.7402779970753154e-06,
      "loss": 3.3932,
      "step": 370
    },
    {
      "epoch": 2.5521885521885523,
      "grad_norm": 30.755229949951172,
      "learning_rate": 1.725742044618282e-06,
      "loss": 3.3415,
      "step": 380
    },
    {
      "epoch": 2.6195286195286194,
      "grad_norm": 21.976978302001953,
      "learning_rate": 1.710874632387235e-06,
      "loss": 3.6011,
      "step": 390
    },
    {
      "epoch": 2.686868686868687,
      "grad_norm": 13.080004692077637,
      "learning_rate": 1.6956825506034863e-06,
      "loss": 3.6762,
      "step": 400
    },
    {
      "epoch": 2.686868686868687,
      "eval_loss": 0.4433795213699341,
      "eval_mae": 0.44258227944374084,
      "eval_mse": 0.4433795213699341,
      "eval_r2": 0.03018409013748169,
      "eval_rmse": 0.6658674953546945,
      "eval_runtime": 10.7828,
      "eval_samples_per_second": 440.425,
      "eval_steps_per_second": 13.818,
      "step": 400
    },
    {
      "epoch": 2.7542087542087543,
      "grad_norm": 15.315389633178711,
      "learning_rate": 1.6801727377709191e-06,
      "loss": 3.5066,
      "step": 410
    },
    {
      "epoch": 2.821548821548822,
      "grad_norm": 16.320594787597656,
      "learning_rate": 1.6643522775070459e-06,
      "loss": 3.6671,
      "step": 420
    },
    {
      "epoch": 2.888888888888889,
      "grad_norm": 18.260791778564453,
      "learning_rate": 1.6482283953077884e-06,
      "loss": 3.4548,
      "step": 430
    },
    {
      "epoch": 2.9562289562289563,
      "grad_norm": 31.220006942749023,
      "learning_rate": 1.6318084552474614e-06,
      "loss": 3.9447,
      "step": 440
    },
    {
      "epoch": 3.0202020202020203,
      "grad_norm": 19.56720733642578,
      "learning_rate": 1.615099956615464e-06,
      "loss": 2.9038,
      "step": 450
    },
    {
      "epoch": 3.0875420875420874,
      "grad_norm": 16.310138702392578,
      "learning_rate": 1.5981105304912159e-06,
      "loss": 3.5311,
      "step": 460
    },
    {
      "epoch": 3.154882154882155,
      "grad_norm": 44.523536682128906,
      "learning_rate": 1.5808479362589026e-06,
      "loss": 3.3869,
      "step": 470
    },
    {
      "epoch": 3.2222222222222223,
      "grad_norm": 22.731264114379883,
      "learning_rate": 1.563320058063622e-06,
      "loss": 3.6333,
      "step": 480
    },
    {
      "epoch": 3.28956228956229,
      "grad_norm": 15.506272315979004,
      "learning_rate": 1.5455349012105486e-06,
      "loss": 3.2642,
      "step": 490
    },
    {
      "epoch": 3.356902356902357,
      "grad_norm": 16.94630241394043,
      "learning_rate": 1.5275005885087646e-06,
      "loss": 3.4016,
      "step": 500
    },
    {
      "epoch": 3.356902356902357,
      "eval_loss": 0.42926138639450073,
      "eval_mae": 0.43924492597579956,
      "eval_mse": 0.42926138639450073,
      "eval_r2": 0.061065077781677246,
      "eval_rmse": 0.6551804227802451,
      "eval_runtime": 10.7747,
      "eval_samples_per_second": 440.757,
      "eval_steps_per_second": 13.829,
      "step": 500
    },
    {
      "epoch": 3.4242424242424243,
      "grad_norm": 16.46173095703125,
      "learning_rate": 1.5092253565614233e-06,
      "loss": 3.3105,
      "step": 510
    },
    {
      "epoch": 3.4915824915824913,
      "grad_norm": 40.1240119934082,
      "learning_rate": 1.490717552003938e-06,
      "loss": 2.9986,
      "step": 520
    },
    {
      "epoch": 3.558922558922559,
      "grad_norm": 25.568714141845703,
      "learning_rate": 1.471985627691923e-06,
      "loss": 3.3074,
      "step": 530
    },
    {
      "epoch": 3.6262626262626263,
      "grad_norm": 32.04632568359375,
      "learning_rate": 1.453038138840617e-06,
      "loss": 3.6,
      "step": 540
    },
    {
      "epoch": 3.6936026936026938,
      "grad_norm": 11.525985717773438,
      "learning_rate": 1.433883739117558e-06,
      "loss": 3.3307,
      "step": 550
    },
    {
      "epoch": 3.760942760942761,
      "grad_norm": 52.01261901855469,
      "learning_rate": 1.4145311766902954e-06,
      "loss": 3.4964,
      "step": 560
    },
    {
      "epoch": 3.8282828282828283,
      "grad_norm": 32.366905212402344,
      "learning_rate": 1.3949892902309385e-06,
      "loss": 3.7336,
      "step": 570
    },
    {
      "epoch": 3.8956228956228958,
      "grad_norm": 15.266845703125,
      "learning_rate": 1.3752670048793743e-06,
      "loss": 3.049,
      "step": 580
    },
    {
      "epoch": 3.962962962962963,
      "grad_norm": 33.21766662597656,
      "learning_rate": 1.3553733281669887e-06,
      "loss": 3.7293,
      "step": 590
    },
    {
      "epoch": 4.026936026936027,
      "grad_norm": 16.13041877746582,
      "learning_rate": 1.3353173459027644e-06,
      "loss": 3.2354,
      "step": 600
    },
    {
      "epoch": 4.026936026936027,
      "eval_loss": 0.4244127571582794,
      "eval_mae": 0.4413226544857025,
      "eval_mse": 0.4244127571582794,
      "eval_r2": 0.07167059183120728,
      "eval_rmse": 0.6514696901301544,
      "eval_runtime": 10.7803,
      "eval_samples_per_second": 440.526,
      "eval_steps_per_second": 13.822,
      "step": 600
    },
    {
      "epoch": 4.094276094276094,
      "grad_norm": 54.682308197021484,
      "learning_rate": 1.3151082180236209e-06,
      "loss": 3.5774,
      "step": 610
    },
    {
      "epoch": 4.161616161616162,
      "grad_norm": 13.16175651550293,
      "learning_rate": 1.2947551744109043e-06,
      "loss": 3.343,
      "step": 620
    },
    {
      "epoch": 4.228956228956229,
      "grad_norm": 25.15774154663086,
      "learning_rate": 1.2742675106749304e-06,
      "loss": 3.4303,
      "step": 630
    },
    {
      "epoch": 4.296296296296296,
      "grad_norm": 51.24179458618164,
      "learning_rate": 1.2536545839095072e-06,
      "loss": 3.3451,
      "step": 640
    },
    {
      "epoch": 4.363636363636363,
      "grad_norm": 12.802881240844727,
      "learning_rate": 1.2329258084183787e-06,
      "loss": 3.5693,
      "step": 650
    },
    {
      "epoch": 4.430976430976431,
      "grad_norm": 43.8185920715332,
      "learning_rate": 1.2120906514155369e-06,
      "loss": 3.0625,
      "step": 660
    },
    {
      "epoch": 4.498316498316498,
      "grad_norm": 26.531442642211914,
      "learning_rate": 1.1911586287013725e-06,
      "loss": 3.2202,
      "step": 670
    },
    {
      "epoch": 4.565656565656566,
      "grad_norm": 20.062641143798828,
      "learning_rate": 1.1701393003166326e-06,
      "loss": 3.1884,
      "step": 680
    },
    {
      "epoch": 4.632996632996633,
      "grad_norm": 16.506580352783203,
      "learning_rate": 1.1490422661761743e-06,
      "loss": 3.5252,
      "step": 690
    },
    {
      "epoch": 4.700336700336701,
      "grad_norm": 27.591516494750977,
      "learning_rate": 1.127877161684506e-06,
      "loss": 3.2335,
      "step": 700
    },
    {
      "epoch": 4.700336700336701,
      "eval_loss": 0.4179418683052063,
      "eval_mae": 0.43748921155929565,
      "eval_mse": 0.4179418683052063,
      "eval_r2": 0.08582454919815063,
      "eval_rmse": 0.6464842367028034,
      "eval_runtime": 10.747,
      "eval_samples_per_second": 441.89,
      "eval_steps_per_second": 13.864,
      "step": 700
    },
    {
      "epoch": 4.767676767676767,
      "grad_norm": 22.789531707763672,
      "learning_rate": 1.1066536533351202e-06,
      "loss": 3.4288,
      "step": 710
    },
    {
      "epoch": 4.835016835016835,
      "grad_norm": 29.838911056518555,
      "learning_rate": 1.0853814342956285e-06,
      "loss": 3.1809,
      "step": 720
    },
    {
      "epoch": 4.902356902356902,
      "grad_norm": 15.134218215942383,
      "learning_rate": 1.064070219980713e-06,
      "loss": 3.4145,
      "step": 730
    },
    {
      "epoch": 4.96969696969697,
      "grad_norm": 35.06580352783203,
      "learning_rate": 1.0427297436149167e-06,
      "loss": 2.9387,
      "step": 740
    },
    {
      "epoch": 5.033670033670034,
      "grad_norm": 22.692121505737305,
      "learning_rate": 1.0213697517873014e-06,
      "loss": 3.3395,
      "step": 750
    },
    {
      "epoch": 5.101010101010101,
      "grad_norm": 23.79498291015625,
      "learning_rate": 1e-06,
      "loss": 3.2956,
      "step": 760
    },
    {
      "epoch": 5.168350168350169,
      "grad_norm": 22.78725814819336,
      "learning_rate": 9.786302482126985e-07,
      "loss": 3.3209,
      "step": 770
    },
    {
      "epoch": 5.235690235690235,
      "grad_norm": 54.459102630615234,
      "learning_rate": 9.572702563850832e-07,
      "loss": 2.8611,
      "step": 780
    },
    {
      "epoch": 5.303030303030303,
      "grad_norm": 22.259056091308594,
      "learning_rate": 9.359297800192871e-07,
      "loss": 3.6389,
      "step": 790
    },
    {
      "epoch": 5.37037037037037,
      "grad_norm": 41.00143814086914,
      "learning_rate": 9.146185657043713e-07,
      "loss": 3.2095,
      "step": 800
    },
    {
      "epoch": 5.37037037037037,
      "eval_loss": 0.4157916307449341,
      "eval_mae": 0.43682366609573364,
      "eval_mse": 0.4157916307449341,
      "eval_r2": 0.09052777290344238,
      "eval_rmse": 0.6448190682237415,
      "eval_runtime": 10.7477,
      "eval_samples_per_second": 441.862,
      "eval_steps_per_second": 13.863,
      "step": 800
    },
    {
      "epoch": 5.437710437710438,
      "grad_norm": 24.487964630126953,
      "learning_rate": 8.933463466648798e-07,
      "loss": 3.6041,
      "step": 810
    },
    {
      "epoch": 5.505050505050505,
      "grad_norm": 40.73241424560547,
      "learning_rate": 8.721228383154939e-07,
      "loss": 3.1173,
      "step": 820
    },
    {
      "epoch": 5.572390572390573,
      "grad_norm": 25.84406852722168,
      "learning_rate": 8.509577338238254e-07,
      "loss": 3.2959,
      "step": 830
    },
    {
      "epoch": 5.63973063973064,
      "grad_norm": 17.02696418762207,
      "learning_rate": 8.298606996833675e-07,
      "loss": 3.2622,
      "step": 840
    },
    {
      "epoch": 5.707070707070707,
      "grad_norm": 45.567039489746094,
      "learning_rate": 8.088413712986279e-07,
      "loss": 3.0759,
      "step": 850
    },
    {
      "epoch": 5.774410774410774,
      "grad_norm": 57.41228103637695,
      "learning_rate": 7.879093485844635e-07,
      "loss": 3.4163,
      "step": 860
    },
    {
      "epoch": 5.841750841750842,
      "grad_norm": 56.78010940551758,
      "learning_rate": 7.670741915816215e-07,
      "loss": 3.2955,
      "step": 870
    },
    {
      "epoch": 5.909090909090909,
      "grad_norm": 63.26323699951172,
      "learning_rate": 7.463454160904927e-07,
      "loss": 3.2357,
      "step": 880
    },
    {
      "epoch": 5.976430976430977,
      "grad_norm": 52.910831451416016,
      "learning_rate": 7.257324893250698e-07,
      "loss": 3.1736,
      "step": 890
    },
    {
      "epoch": 6.040404040404041,
      "grad_norm": 88.97228240966797,
      "learning_rate": 7.052448255890957e-07,
      "loss": 3.2247,
      "step": 900
    },
    {
      "epoch": 6.040404040404041,
      "eval_loss": 0.41349777579307556,
      "eval_mae": 0.43941694498062134,
      "eval_mse": 0.41349777579307556,
      "eval_r2": 0.09554523229598999,
      "eval_rmse": 0.6430379271808744,
      "eval_runtime": 10.7327,
      "eval_samples_per_second": 442.478,
      "eval_steps_per_second": 13.883,
      "step": 900
    },
    {
      "epoch": 6.107744107744108,
      "grad_norm": 30.775344848632812,
      "learning_rate": 6.848917819763793e-07,
      "loss": 3.3701,
      "step": 910
    },
    {
      "epoch": 6.175084175084175,
      "grad_norm": 38.826358795166016,
      "learning_rate": 6.646826540972357e-07,
      "loss": 2.998,
      "step": 920
    },
    {
      "epoch": 6.242424242424242,
      "grad_norm": 43.822120666503906,
      "learning_rate": 6.446266718330112e-07,
      "loss": 2.8953,
      "step": 930
    },
    {
      "epoch": 6.30976430976431,
      "grad_norm": 47.06931686401367,
      "learning_rate": 6.247329951206259e-07,
      "loss": 3.5021,
      "step": 940
    },
    {
      "epoch": 6.377104377104377,
      "grad_norm": 20.513471603393555,
      "learning_rate": 6.050107097690615e-07,
      "loss": 3.3767,
      "step": 950
    },
    {
      "epoch": 6.444444444444445,
      "grad_norm": 20.662376403808594,
      "learning_rate": 5.854688233097045e-07,
      "loss": 3.0044,
      "step": 960
    },
    {
      "epoch": 6.511784511784512,
      "grad_norm": 63.73493194580078,
      "learning_rate": 5.661162608824419e-07,
      "loss": 2.9996,
      "step": 970
    },
    {
      "epoch": 6.57912457912458,
      "grad_norm": 68.89252471923828,
      "learning_rate": 5.46961861159383e-07,
      "loss": 3.6277,
      "step": 980
    },
    {
      "epoch": 6.646464646464646,
      "grad_norm": 43.62266540527344,
      "learning_rate": 5.28014372308077e-07,
      "loss": 3.5213,
      "step": 990
    },
    {
      "epoch": 6.713804713804714,
      "grad_norm": 17.754369735717773,
      "learning_rate": 5.092824479960625e-07,
      "loss": 3.0203,
      "step": 1000
    },
    {
      "epoch": 6.713804713804714,
      "eval_loss": 0.4113183915615082,
      "eval_mae": 0.43627291917800903,
      "eval_mse": 0.41131842136383057,
      "eval_r2": 0.10031217336654663,
      "eval_rmse": 0.6413411115497202,
      "eval_runtime": 10.7502,
      "eval_samples_per_second": 441.758,
      "eval_steps_per_second": 13.86,
      "step": 1000
    },
    {
      "epoch": 6.781144781144781,
      "grad_norm": 40.6204833984375,
      "learning_rate": 4.907746434385769e-07,
      "loss": 3.5471,
      "step": 1010
    },
    {
      "epoch": 6.848484848484849,
      "grad_norm": 33.60804748535156,
      "learning_rate": 4.724994114912354e-07,
      "loss": 2.9648,
      "step": 1020
    },
    {
      "epoch": 6.915824915824916,
      "grad_norm": 16.388248443603516,
      "learning_rate": 4.544650987894514e-07,
      "loss": 3.347,
      "step": 1030
    },
    {
      "epoch": 6.983164983164983,
      "grad_norm": 36.26288986206055,
      "learning_rate": 4.366799419363779e-07,
      "loss": 2.8028,
      "step": 1040
    },
    {
      "epoch": 7.047138047138047,
      "grad_norm": 50.3315315246582,
      "learning_rate": 4.1915206374109735e-07,
      "loss": 2.8516,
      "step": 1050
    },
    {
      "epoch": 7.114478114478114,
      "grad_norm": 24.43304443359375,
      "learning_rate": 4.01889469508784e-07,
      "loss": 2.9182,
      "step": 1060
    },
    {
      "epoch": 7.181818181818182,
      "grad_norm": 18.814807891845703,
      "learning_rate": 3.849000433845362e-07,
      "loss": 2.9931,
      "step": 1070
    },
    {
      "epoch": 7.249158249158249,
      "grad_norm": 89.2548599243164,
      "learning_rate": 3.6819154475253865e-07,
      "loss": 3.9664,
      "step": 1080
    },
    {
      "epoch": 7.316498316498317,
      "grad_norm": 33.19672393798828,
      "learning_rate": 3.5177160469221176e-07,
      "loss": 2.867,
      "step": 1090
    },
    {
      "epoch": 7.383838383838384,
      "grad_norm": 41.82732009887695,
      "learning_rate": 3.356477224929539e-07,
      "loss": 3.1016,
      "step": 1100
    },
    {
      "epoch": 7.383838383838384,
      "eval_loss": 0.4100225269794464,
      "eval_mae": 0.4379023313522339,
      "eval_mse": 0.4100225269794464,
      "eval_r2": 0.10314673185348511,
      "eval_rmse": 0.6403300141172881,
      "eval_runtime": 10.7317,
      "eval_samples_per_second": 442.519,
      "eval_steps_per_second": 13.884,
      "step": 1100
    },
    {
      "epoch": 7.451178451178452,
      "grad_norm": 86.2802505493164,
      "learning_rate": 3.198272622290804e-07,
      "loss": 3.6962,
      "step": 1110
    },
    {
      "epoch": 7.518518518518518,
      "grad_norm": 56.78799057006836,
      "learning_rate": 3.043174493965136e-07,
      "loss": 3.2249,
      "step": 1120
    },
    {
      "epoch": 7.585858585858586,
      "grad_norm": 82.79034423828125,
      "learning_rate": 2.891253676127652e-07,
      "loss": 3.1029,
      "step": 1130
    },
    {
      "epoch": 7.653198653198653,
      "grad_norm": 107.42868041992188,
      "learning_rate": 2.74257955381718e-07,
      "loss": 3.2151,
      "step": 1140
    },
    {
      "epoch": 7.720538720538721,
      "grad_norm": 12.15009593963623,
      "learning_rate": 2.597220029246846e-07,
      "loss": 3.0892,
      "step": 1150
    },
    {
      "epoch": 7.787878787878788,
      "grad_norm": 68.21215057373047,
      "learning_rate": 2.455241490791856e-07,
      "loss": 3.5911,
      "step": 1160
    },
    {
      "epoch": 7.8552188552188555,
      "grad_norm": 44.60520553588867,
      "learning_rate": 2.3167087826687236e-07,
      "loss": 3.062,
      "step": 1170
    },
    {
      "epoch": 7.922558922558922,
      "grad_norm": 51.33924102783203,
      "learning_rate": 2.181685175319702e-07,
      "loss": 3.1978,
      "step": 1180
    },
    {
      "epoch": 7.98989898989899,
      "grad_norm": 75.90934753417969,
      "learning_rate": 2.0502323365160246e-07,
      "loss": 3.364,
      "step": 1190
    },
    {
      "epoch": 8.053872053872054,
      "grad_norm": 24.663028717041016,
      "learning_rate": 1.9224103031930771e-07,
      "loss": 3.3306,
      "step": 1200
    },
    {
      "epoch": 8.053872053872054,
      "eval_loss": 0.41018232703208923,
      "eval_mae": 0.436128705739975,
      "eval_mse": 0.41018232703208923,
      "eval_r2": 0.10279721021652222,
      "eval_rmse": 0.6404547814109043,
      "eval_runtime": 10.7502,
      "eval_samples_per_second": 441.76,
      "eval_steps_per_second": 13.86,
      "step": 1200
    },
    {
      "epoch": 8.121212121212121,
      "grad_norm": 41.90610122680664,
      "learning_rate": 1.7982774540304402e-07,
      "loss": 2.9594,
      "step": 1210
    },
    {
      "epoch": 8.188552188552189,
      "grad_norm": 18.755924224853516,
      "learning_rate": 1.6778904827892627e-07,
      "loss": 3.3871,
      "step": 1220
    },
    {
      "epoch": 8.255892255892256,
      "grad_norm": 41.15065383911133,
      "learning_rate": 1.5613043724191667e-07,
      "loss": 3.1087,
      "step": 1230
    },
    {
      "epoch": 8.323232323232324,
      "grad_norm": 102.83473205566406,
      "learning_rate": 1.448572369946539e-07,
      "loss": 3.3734,
      "step": 1240
    },
    {
      "epoch": 8.390572390572391,
      "grad_norm": 58.78752899169922,
      "learning_rate": 1.3397459621556128e-07,
      "loss": 3.2256,
      "step": 1250
    },
    {
      "epoch": 8.457912457912458,
      "grad_norm": 78.93064880371094,
      "learning_rate": 1.234874852073522e-07,
      "loss": 2.9284,
      "step": 1260
    },
    {
      "epoch": 8.525252525252526,
      "grad_norm": 36.4371337890625,
      "learning_rate": 1.1340069362699988e-07,
      "loss": 3.0341,
      "step": 1270
    },
    {
      "epoch": 8.592592592592592,
      "grad_norm": 28.966806411743164,
      "learning_rate": 1.0371882829821344e-07,
      "loss": 3.3451,
      "step": 1280
    },
    {
      "epoch": 8.65993265993266,
      "grad_norm": 41.968467712402344,
      "learning_rate": 9.444631110741585e-08,
      "loss": 3.3067,
      "step": 1290
    },
    {
      "epoch": 8.727272727272727,
      "grad_norm": 41.25293731689453,
      "learning_rate": 8.55873769841876e-08,
      "loss": 3.1773,
      "step": 1300
    },
    {
      "epoch": 8.727272727272727,
      "eval_loss": 0.40871018171310425,
      "eval_mae": 0.43687179684638977,
      "eval_mse": 0.40871018171310425,
      "eval_r2": 0.10601729154586792,
      "eval_rmse": 0.6393044515042142,
      "eval_runtime": 10.7589,
      "eval_samples_per_second": 441.401,
      "eval_steps_per_second": 13.849,
      "step": 1300
    },
    {
      "epoch": 8.794612794612794,
      "grad_norm": 54.70187759399414,
      "learning_rate": 7.714607196709632e-08,
      "loss": 3.4304,
      "step": 1310
    },
    {
      "epoch": 8.861952861952862,
      "grad_norm": 63.749977111816406,
      "learning_rate": 6.912625135579586e-08,
      "loss": 3.093,
      "step": 1320
    },
    {
      "epoch": 8.929292929292929,
      "grad_norm": 63.28023910522461,
      "learning_rate": 6.153157795023956e-08,
      "loss": 3.2171,
      "step": 1330
    },
    {
      "epoch": 8.996632996632997,
      "grad_norm": 19.110267639160156,
      "learning_rate": 5.436552037781339e-08,
      "loss": 3.009,
      "step": 1340
    },
    {
      "epoch": 9.06060606060606,
      "grad_norm": 19.495882034301758,
      "learning_rate": 4.7631351509147767e-08,
      "loss": 3.0717,
      "step": 1350
    },
    {
      "epoch": 9.127946127946128,
      "grad_norm": 26.402833938598633,
      "learning_rate": 4.133214696333942e-08,
      "loss": 2.8148,
      "step": 1360
    },
    {
      "epoch": 9.195286195286196,
      "grad_norm": 53.432376861572266,
      "learning_rate": 3.547078370325762e-08,
      "loss": 3.5062,
      "step": 1370
    },
    {
      "epoch": 9.262626262626263,
      "grad_norm": 10.824268341064453,
      "learning_rate": 3.004993872158312e-08,
      "loss": 3.4431,
      "step": 1380
    },
    {
      "epoch": 9.32996632996633,
      "grad_norm": 20.467021942138672,
      "learning_rate": 2.507208781817638e-08,
      "loss": 3.0458,
      "step": 1390
    },
    {
      "epoch": 9.397306397306398,
      "grad_norm": 60.92194747924805,
      "learning_rate": 2.053950446933328e-08,
      "loss": 2.8509,
      "step": 1400
    },
    {
      "epoch": 9.397306397306398,
      "eval_loss": 0.4086049199104309,
      "eval_mae": 0.43635305762290955,
      "eval_mse": 0.4086049199104309,
      "eval_r2": 0.10624754428863525,
      "eval_rmse": 0.6392221209489163,
      "eval_runtime": 10.7483,
      "eval_samples_per_second": 441.836,
      "eval_steps_per_second": 13.863,
      "step": 1400
    },
    {
      "epoch": 9.464646464646465,
      "grad_norm": 15.497406005859375,
      "learning_rate": 1.6454258789447282e-08,
      "loss": 3.5996,
      "step": 1410
    },
    {
      "epoch": 9.531986531986533,
      "grad_norm": 20.402498245239258,
      "learning_rate": 1.2818216585549824e-08,
      "loss": 3.5639,
      "step": 1420
    },
    {
      "epoch": 9.599326599326599,
      "grad_norm": 22.963951110839844,
      "learning_rate": 9.63303850516195e-09,
      "loss": 2.9273,
      "step": 1430
    },
    {
      "epoch": 9.666666666666666,
      "grad_norm": 30.242029190063477,
      "learning_rate": 6.900179277845475e-09,
      "loss": 3.245,
      "step": 1440
    },
    {
      "epoch": 9.734006734006734,
      "grad_norm": 45.36821365356445,
      "learning_rate": 4.62088705080177e-09,
      "loss": 2.8367,
      "step": 1450
    },
    {
      "epoch": 9.801346801346801,
      "grad_norm": 84.24251556396484,
      "learning_rate": 2.7962028188198706e-09,
      "loss": 3.5053,
      "step": 1460
    },
    {
      "epoch": 9.868686868686869,
      "grad_norm": 60.00812530517578,
      "learning_rate": 1.4269599488343497e-09,
      "loss": 3.4285,
      "step": 1470
    },
    {
      "epoch": 9.936026936026936,
      "grad_norm": 31.326629638671875,
      "learning_rate": 5.137837993121064e-10,
      "loss": 3.1417,
      "step": 1480
    },
    {
      "epoch": 10.0,
      "grad_norm": 21.96562385559082,
      "learning_rate": 5.709143463894506e-11,
      "loss": 2.9753,
      "step": 1490
    },
    {
      "epoch": 10.067340067340067,
      "grad_norm": 75.41439056396484,
      "learning_rate": 1.005306719439637e-06,
      "loss": 3.1795,
      "step": 1500
    },
    {
      "epoch": 10.067340067340067,
      "eval_loss": 0.4095897674560547,
      "eval_mae": 0.43876004219055176,
      "eval_mse": 0.4095897674560547,
      "eval_r2": 0.10409331321716309,
      "eval_rmse": 0.6399920057751148,
      "eval_runtime": 10.8584,
      "eval_samples_per_second": 437.357,
      "eval_steps_per_second": 13.722,
      "step": 1500
    },
    {
      "epoch": 10.134680134680135,
      "grad_norm": 18.717395782470703,
      "learning_rate": 9.946932805603635e-07,
      "loss": 2.9844,
      "step": 1510
    },
    {
      "epoch": 10.202020202020202,
      "grad_norm": 23.210254669189453,
      "learning_rate": 9.84080439456951e-07,
      "loss": 3.5187,
      "step": 1520
    },
    {
      "epoch": 10.26936026936027,
      "grad_norm": 17.960315704345703,
      "learning_rate": 9.734693916137869e-07,
      "loss": 3.7235,
      "step": 1530
    },
    {
      "epoch": 10.336700336700337,
      "grad_norm": 69.5107650756836,
      "learning_rate": 9.628613323132553e-07,
      "loss": 3.2357,
      "step": 1540
    },
    {
      "epoch": 10.404040404040405,
      "grad_norm": 17.75201988220215,
      "learning_rate": 9.522574565010963e-07,
      "loss": 3.0371,
      "step": 1550
    },
    {
      "epoch": 10.47138047138047,
      "grad_norm": 66.7865219116211,
      "learning_rate": 9.416589586518008e-07,
      "loss": 3.3833,
      "step": 1560
    },
    {
      "epoch": 10.538720538720538,
      "grad_norm": 54.582523345947266,
      "learning_rate": 9.310670326340575e-07,
      "loss": 3.0195,
      "step": 1570
    },
    {
      "epoch": 10.606060606060606,
      "grad_norm": 89.0817642211914,
      "learning_rate": 9.204828715762717e-07,
      "loss": 3.1056,
      "step": 1580
    },
    {
      "epoch": 10.673400673400673,
      "grad_norm": 25.404674530029297,
      "learning_rate": 9.099076677321638e-07,
      "loss": 3.2259,
      "step": 1590
    },
    {
      "epoch": 10.74074074074074,
      "grad_norm": 48.655517578125,
      "learning_rate": 8.993426123464679e-07,
      "loss": 3.1321,
      "step": 1600
    },
    {
      "epoch": 10.74074074074074,
      "eval_loss": 0.406904935836792,
      "eval_mae": 0.4358658790588379,
      "eval_mse": 0.406904935836792,
      "eval_r2": 0.10996592044830322,
      "eval_rmse": 0.637891006236012,
      "eval_runtime": 10.854,
      "eval_samples_per_second": 437.535,
      "eval_steps_per_second": 13.728,
      "step": 1600
    },
    {
      "epoch": 10.808080808080808,
      "grad_norm": 64.61898040771484,
      "learning_rate": 8.887888955207443e-07,
      "loss": 3.0633,
      "step": 1610
    },
    {
      "epoch": 10.875420875420875,
      "grad_norm": 26.49844741821289,
      "learning_rate": 8.78247706079321e-07,
      "loss": 3.1983,
      "step": 1620
    },
    {
      "epoch": 10.942760942760943,
      "grad_norm": 54.12215805053711,
      "learning_rate": 8.677202314353759e-07,
      "loss": 2.7223,
      "step": 1630
    },
    {
      "epoch": 11.006734006734007,
      "grad_norm": 57.37771987915039,
      "learning_rate": 8.572076574571837e-07,
      "loss": 3.2347,
      "step": 1640
    },
    {
      "epoch": 11.074074074074074,
      "grad_norm": 61.42991638183594,
      "learning_rate": 8.467111683345325e-07,
      "loss": 3.3756,
      "step": 1650
    },
    {
      "epoch": 11.141414141414142,
      "grad_norm": 48.1729736328125,
      "learning_rate": 8.3623194644533e-07,
      "loss": 3.2033,
      "step": 1660
    },
    {
      "epoch": 11.20875420875421,
      "grad_norm": 115.97843933105469,
      "learning_rate": 8.257711722224151e-07,
      "loss": 2.9863,
      "step": 1670
    },
    {
      "epoch": 11.276094276094277,
      "grad_norm": 46.33700180053711,
      "learning_rate": 8.153300240205873e-07,
      "loss": 3.2684,
      "step": 1680
    },
    {
      "epoch": 11.343434343434343,
      "grad_norm": 123.17384338378906,
      "learning_rate": 8.049096779838717e-07,
      "loss": 3.0913,
      "step": 1690
    },
    {
      "epoch": 11.41077441077441,
      "grad_norm": 59.11786651611328,
      "learning_rate": 7.945113079130321e-07,
      "loss": 3.0068,
      "step": 1700
    },
    {
      "epoch": 11.41077441077441,
      "eval_loss": 0.4071567952632904,
      "eval_mae": 0.4385449290275574,
      "eval_mse": 0.4071568250656128,
      "eval_r2": 0.10941493511199951,
      "eval_rmse": 0.6380884147715055,
      "eval_runtime": 10.8476,
      "eval_samples_per_second": 437.793,
      "eval_steps_per_second": 13.736,
      "step": 1700
    },
    {
      "epoch": 11.478114478114477,
      "grad_norm": 27.162290573120117,
      "learning_rate": 7.84136085133347e-07,
      "loss": 3.3897,
      "step": 1710
    },
    {
      "epoch": 11.545454545454545,
      "grad_norm": 105.30890655517578,
      "learning_rate": 7.73785178362667e-07,
      "loss": 2.7851,
      "step": 1720
    },
    {
      "epoch": 11.612794612794612,
      "grad_norm": 31.78699493408203,
      "learning_rate": 7.634597535797632e-07,
      "loss": 3.1505,
      "step": 1730
    },
    {
      "epoch": 11.68013468013468,
      "grad_norm": 27.06731414794922,
      "learning_rate": 7.531609738929864e-07,
      "loss": 3.052,
      "step": 1740
    },
    {
      "epoch": 11.747474747474747,
      "grad_norm": 88.25122833251953,
      "learning_rate": 7.428899994092482e-07,
      "loss": 3.2417,
      "step": 1750
    },
    {
      "epoch": 11.814814814814815,
      "grad_norm": 61.068180084228516,
      "learning_rate": 7.326479871033408e-07,
      "loss": 3.5391,
      "step": 1760
    },
    {
      "epoch": 11.882154882154882,
      "grad_norm": 165.83883666992188,
      "learning_rate": 7.224360906876099e-07,
      "loss": 3.4138,
      "step": 1770
    },
    {
      "epoch": 11.94949494949495,
      "grad_norm": 25.826210021972656,
      "learning_rate": 7.122554604819924e-07,
      "loss": 3.146,
      "step": 1780
    },
    {
      "epoch": 12.013468013468014,
      "grad_norm": 34.94708251953125,
      "learning_rate": 7.021072432844426e-07,
      "loss": 2.7334,
      "step": 1790
    },
    {
      "epoch": 12.080808080808081,
      "grad_norm": 65.21430206298828,
      "learning_rate": 6.919925822417476e-07,
      "loss": 3.251,
      "step": 1800
    },
    {
      "epoch": 12.080808080808081,
      "eval_loss": 0.403127521276474,
      "eval_mae": 0.43513786792755127,
      "eval_mse": 0.403127521276474,
      "eval_r2": 0.11822831630706787,
      "eval_rmse": 0.6349232404601945,
      "eval_runtime": 10.8799,
      "eval_samples_per_second": 436.494,
      "eval_steps_per_second": 13.695,
      "step": 1800
    },
    {
      "epoch": 12.148148148148149,
      "grad_norm": 39.425933837890625,
      "learning_rate": 6.819126167207586e-07,
      "loss": 3.3073,
      "step": 1810
    },
    {
      "epoch": 12.215488215488216,
      "grad_norm": 73.6878433227539,
      "learning_rate": 6.718684821800467e-07,
      "loss": 2.9382,
      "step": 1820
    },
    {
      "epoch": 12.282828282828282,
      "grad_norm": 47.09424591064453,
      "learning_rate": 6.618613100419998e-07,
      "loss": 2.7197,
      "step": 1830
    },
    {
      "epoch": 12.35016835016835,
      "grad_norm": 38.0715446472168,
      "learning_rate": 6.518922275653723e-07,
      "loss": 3.749,
      "step": 1840
    },
    {
      "epoch": 12.417508417508417,
      "grad_norm": 28.89458656311035,
      "learning_rate": 6.419623577183055e-07,
      "loss": 3.1893,
      "step": 1850
    },
    {
      "epoch": 12.484848484848484,
      "grad_norm": 129.57972717285156,
      "learning_rate": 6.320728190518307e-07,
      "loss": 2.9553,
      "step": 1860
    },
    {
      "epoch": 12.552188552188552,
      "grad_norm": 138.3606719970703,
      "learning_rate": 6.222247255738705e-07,
      "loss": 3.1588,
      "step": 1870
    },
    {
      "epoch": 12.61952861952862,
      "grad_norm": 28.980398178100586,
      "learning_rate": 6.124191866237504e-07,
      "loss": 3.2829,
      "step": 1880
    },
    {
      "epoch": 12.686868686868687,
      "grad_norm": 89.88325500488281,
      "learning_rate": 6.026573067472366e-07,
      "loss": 3.1184,
      "step": 1890
    },
    {
      "epoch": 12.754208754208754,
      "grad_norm": 72.46405029296875,
      "learning_rate": 5.929401855721161e-07,
      "loss": 2.756,
      "step": 1900
    },
    {
      "epoch": 12.754208754208754,
      "eval_loss": 0.40268275141716003,
      "eval_mae": 0.43557608127593994,
      "eval_mse": 0.40268269181251526,
      "eval_r2": 0.11920136213302612,
      "eval_rmse": 0.6345728420067434,
      "eval_runtime": 20.9038,
      "eval_samples_per_second": 227.183,
      "eval_steps_per_second": 7.128,
      "step": 1900
    },
    {
      "epoch": 12.821548821548822,
      "grad_norm": 83.84222412109375,
      "learning_rate": 5.83268917684329e-07,
      "loss": 2.9702,
      "step": 1910
    },
    {
      "epoch": 12.88888888888889,
      "grad_norm": 54.87720489501953,
      "learning_rate": 5.736445925046659e-07,
      "loss": 3.3101,
      "step": 1920
    },
    {
      "epoch": 12.956228956228957,
      "grad_norm": 90.08381652832031,
      "learning_rate": 5.640682941660546e-07,
      "loss": 3.6202,
      "step": 1930
    },
    {
      "epoch": 13.02020202020202,
      "grad_norm": 127.76883697509766,
      "learning_rate": 5.545411013914328e-07,
      "loss": 3.0041,
      "step": 1940
    },
    {
      "epoch": 13.087542087542088,
      "grad_norm": 87.49531555175781,
      "learning_rate": 5.450640873722394e-07,
      "loss": 2.8298,
      "step": 1950
    },
    {
      "epoch": 13.154882154882156,
      "grad_norm": 128.2417755126953,
      "learning_rate": 5.356383196475225e-07,
      "loss": 3.7882,
      "step": 1960
    },
    {
      "epoch": 13.222222222222221,
      "grad_norm": 34.858116149902344,
      "learning_rate": 5.262648599836872e-07,
      "loss": 2.9373,
      "step": 1970
    },
    {
      "epoch": 13.289562289562289,
      "grad_norm": 29.578563690185547,
      "learning_rate": 5.169447642548928e-07,
      "loss": 3.0944,
      "step": 1980
    },
    {
      "epoch": 13.356902356902356,
      "grad_norm": 53.749786376953125,
      "learning_rate": 5.076790823241131e-07,
      "loss": 2.848,
      "step": 1990
    },
    {
      "epoch": 13.424242424242424,
      "grad_norm": 44.89299774169922,
      "learning_rate": 4.984688579248756e-07,
      "loss": 3.2574,
      "step": 2000
    },
    {
      "epoch": 13.424242424242424,
      "eval_loss": 0.40199729800224304,
      "eval_mae": 0.43625468015670776,
      "eval_mse": 0.40199729800224304,
      "eval_r2": 0.12070053815841675,
      "eval_rmse": 0.6340325685658766,
      "eval_runtime": 10.8507,
      "eval_samples_per_second": 437.667,
      "eval_steps_per_second": 13.732,
      "step": 2000
    },
    {
      "epoch": 13.491582491582491,
      "grad_norm": 48.39162826538086,
      "learning_rate": 4.89315128543689e-07,
      "loss": 3.0476,
      "step": 2010
    },
    {
      "epoch": 13.558922558922559,
      "grad_norm": 11.19051742553711,
      "learning_rate": 4.802189253031763e-07,
      "loss": 2.7127,
      "step": 2020
    },
    {
      "epoch": 13.626262626262626,
      "grad_norm": 115.34234619140625,
      "learning_rate": 4.7118127284592325e-07,
      "loss": 2.8514,
      "step": 2030
    },
    {
      "epoch": 13.693602693602694,
      "grad_norm": 45.17890167236328,
      "learning_rate": 4.622031892190579e-07,
      "loss": 3.1963,
      "step": 2040
    },
    {
      "epoch": 13.760942760942761,
      "grad_norm": 143.8472900390625,
      "learning_rate": 4.5328568575957136e-07,
      "loss": 3.3596,
      "step": 2050
    },
    {
      "epoch": 13.828282828282829,
      "grad_norm": 54.9832878112793,
      "learning_rate": 4.4442976698039803e-07,
      "loss": 3.5773,
      "step": 2060
    },
    {
      "epoch": 13.895622895622896,
      "grad_norm": 37.36722183227539,
      "learning_rate": 4.3563643045725964e-07,
      "loss": 3.0904,
      "step": 2070
    },
    {
      "epoch": 13.962962962962964,
      "grad_norm": 33.423851013183594,
      "learning_rate": 4.269066667162956e-07,
      "loss": 2.9525,
      "step": 2080
    },
    {
      "epoch": 14.026936026936028,
      "grad_norm": 108.66680145263672,
      "learning_rate": 4.182414591224833e-07,
      "loss": 3.368,
      "step": 2090
    },
    {
      "epoch": 14.094276094276093,
      "grad_norm": 39.20806121826172,
      "learning_rate": 4.096417837688666e-07,
      "loss": 3.0428,
      "step": 2100
    },
    {
      "epoch": 14.094276094276093,
      "eval_loss": 0.4001167416572571,
      "eval_mae": 0.4332391321659088,
      "eval_mse": 0.4001167416572571,
      "eval_r2": 0.12481391429901123,
      "eval_rmse": 0.6325478176843685,
      "eval_runtime": 10.8545,
      "eval_samples_per_second": 437.516,
      "eval_steps_per_second": 13.727,
      "step": 2100
    },
    {
      "epoch": 14.16161616161616,
      "grad_norm": 137.24478149414062,
      "learning_rate": 4.011086093666056e-07,
      "loss": 3.0434,
      "step": 2110
    },
    {
      "epoch": 14.228956228956228,
      "grad_norm": 56.08025360107422,
      "learning_rate": 3.9264289713585495e-07,
      "loss": 3.1002,
      "step": 2120
    },
    {
      "epoch": 14.296296296296296,
      "grad_norm": 63.49452209472656,
      "learning_rate": 3.84245600697487e-07,
      "loss": 3.0575,
      "step": 2130
    },
    {
      "epoch": 14.363636363636363,
      "grad_norm": 30.612703323364258,
      "learning_rate": 3.7591766596567166e-07,
      "loss": 2.7905,
      "step": 2140
    },
    {
      "epoch": 14.43097643097643,
      "grad_norm": 46.42356491088867,
      "learning_rate": 3.6766003104132325e-07,
      "loss": 2.9439,
      "step": 2150
    },
    {
      "epoch": 14.498316498316498,
      "grad_norm": 87.45642852783203,
      "learning_rate": 3.594736261064285e-07,
      "loss": 3.0732,
      "step": 2160
    },
    {
      "epoch": 14.565656565656566,
      "grad_norm": 68.17288970947266,
      "learning_rate": 3.5135937331926593e-07,
      "loss": 3.2791,
      "step": 2170
    },
    {
      "epoch": 14.632996632996633,
      "grad_norm": 50.07135009765625,
      "learning_rate": 3.4331818671052905e-07,
      "loss": 3.0399,
      "step": 2180
    },
    {
      "epoch": 14.7003367003367,
      "grad_norm": 73.26012420654297,
      "learning_rate": 3.3535097208036577e-07,
      "loss": 3.1467,
      "step": 2190
    },
    {
      "epoch": 14.767676767676768,
      "grad_norm": 31.187746047973633,
      "learning_rate": 3.274586268963443e-07,
      "loss": 3.0028,
      "step": 2200
    },
    {
      "epoch": 14.767676767676768,
      "eval_loss": 0.40184375643730164,
      "eval_mae": 0.43398547172546387,
      "eval_mse": 0.40184372663497925,
      "eval_r2": 0.12103646993637085,
      "eval_rmse": 0.633911450152921,
      "eval_runtime": 10.8637,
      "eval_samples_per_second": 437.145,
      "eval_steps_per_second": 13.715,
      "step": 2200
    },
    {
      "epoch": 14.835016835016836,
      "grad_norm": 47.02648162841797,
      "learning_rate": 3.1964204019235664e-07,
      "loss": 3.3099,
      "step": 2210
    },
    {
      "epoch": 14.902356902356903,
      "grad_norm": 64.7254409790039,
      "learning_rate": 3.119020924684762e-07,
      "loss": 3.4628,
      "step": 2220
    },
    {
      "epoch": 14.969696969696969,
      "grad_norm": 94.42536163330078,
      "learning_rate": 3.0423965559177067e-07,
      "loss": 3.3258,
      "step": 2230
    },
    {
      "epoch": 15.033670033670033,
      "grad_norm": 95.36449432373047,
      "learning_rate": 2.9665559269809216e-07,
      "loss": 2.7099,
      "step": 2240
    },
    {
      "epoch": 15.1010101010101,
      "grad_norm": 90.4229965209961,
      "learning_rate": 2.89150758094849e-07,
      "loss": 3.342,
      "step": 2250
    },
    {
      "epoch": 15.168350168350168,
      "grad_norm": 136.80563354492188,
      "learning_rate": 2.817259971647714e-07,
      "loss": 3.0889,
      "step": 2260
    },
    {
      "epoch": 15.235690235690235,
      "grad_norm": 69.01044464111328,
      "learning_rate": 2.7438214627068447e-07,
      "loss": 3.0783,
      "step": 2270
    },
    {
      "epoch": 15.303030303030303,
      "grad_norm": 17.23488998413086,
      "learning_rate": 2.6712003266129523e-07,
      "loss": 2.6556,
      "step": 2280
    },
    {
      "epoch": 15.37037037037037,
      "grad_norm": 27.986482620239258,
      "learning_rate": 2.5994047437800704e-07,
      "loss": 2.5876,
      "step": 2290
    },
    {
      "epoch": 15.437710437710438,
      "grad_norm": 49.16962814331055,
      "learning_rate": 2.5284428016277283e-07,
      "loss": 3.2579,
      "step": 2300
    },
    {
      "epoch": 15.437710437710438,
      "eval_loss": 0.40018677711486816,
      "eval_mae": 0.4352611303329468,
      "eval_mse": 0.4001867473125458,
      "eval_r2": 0.12466078996658325,
      "eval_rmse": 0.6326031515196124,
      "eval_runtime": 10.873,
      "eval_samples_per_second": 436.772,
      "eval_steps_per_second": 13.704,
      "step": 2300
    },
    {
      "epoch": 15.505050505050505,
      "grad_norm": 45.588104248046875,
      "learning_rate": 2.458322493669911e-07,
      "loss": 3.4006,
      "step": 2310
    },
    {
      "epoch": 15.572390572390573,
      "grad_norm": 70.8850326538086,
      "learning_rate": 2.389051718614662e-07,
      "loss": 3.6338,
      "step": 2320
    },
    {
      "epoch": 15.63973063973064,
      "grad_norm": 21.327795028686523,
      "learning_rate": 2.3206382794743117e-07,
      "loss": 3.0016,
      "step": 2330
    },
    {
      "epoch": 15.707070707070708,
      "grad_norm": 51.54344177246094,
      "learning_rate": 2.2530898826865196e-07,
      "loss": 3.2104,
      "step": 2340
    },
    {
      "epoch": 15.774410774410775,
      "grad_norm": 48.73935317993164,
      "learning_rate": 2.186414137246172e-07,
      "loss": 3.0319,
      "step": 2350
    },
    {
      "epoch": 15.841750841750843,
      "grad_norm": 147.45216369628906,
      "learning_rate": 2.12061855384827e-07,
      "loss": 3.4502,
      "step": 2360
    },
    {
      "epoch": 15.909090909090908,
      "grad_norm": 71.27183532714844,
      "learning_rate": 2.0557105440418897e-07,
      "loss": 3.072,
      "step": 2370
    },
    {
      "epoch": 15.976430976430976,
      "grad_norm": 52.18257522583008,
      "learning_rate": 1.9916974193953007e-07,
      "loss": 2.8491,
      "step": 2380
    },
    {
      "epoch": 16.04040404040404,
      "grad_norm": 31.763568878173828,
      "learning_rate": 1.928586390672361e-07,
      "loss": 3.2757,
      "step": 2390
    },
    {
      "epoch": 16.107744107744107,
      "grad_norm": 29.253280639648438,
      "learning_rate": 1.866384567020256e-07,
      "loss": 2.8437,
      "step": 2400
    },
    {
      "epoch": 16.107744107744107,
      "eval_loss": 0.39934295415878296,
      "eval_mae": 0.4333915710449219,
      "eval_mse": 0.39934295415878296,
      "eval_r2": 0.12650644779205322,
      "eval_rmse": 0.6319358782018814,
      "eval_runtime": 10.8636,
      "eval_samples_per_second": 437.146,
      "eval_steps_per_second": 13.715,
      "step": 2400
    },
    {
      "epoch": 16.175084175084177,
      "grad_norm": 38.11127471923828,
      "learning_rate": 1.8050989551686912e-07,
      "loss": 3.2059,
      "step": 2410
    },
    {
      "epoch": 16.242424242424242,
      "grad_norm": 57.66527557373047,
      "learning_rate": 1.7447364586406065e-07,
      "loss": 3.0853,
      "step": 2420
    },
    {
      "epoch": 16.30976430976431,
      "grad_norm": 112.44169616699219,
      "learning_rate": 1.6853038769745465e-07,
      "loss": 3.1196,
      "step": 2430
    },
    {
      "epoch": 16.377104377104377,
      "grad_norm": 69.51861572265625,
      "learning_rate": 1.6268079049587202e-07,
      "loss": 3.2361,
      "step": 2440
    },
    {
      "epoch": 16.444444444444443,
      "grad_norm": 103.8697280883789,
      "learning_rate": 1.5692551318768555e-07,
      "loss": 2.6652,
      "step": 2450
    },
    {
      "epoch": 16.511784511784512,
      "grad_norm": 74.151123046875,
      "learning_rate": 1.5126520407659615e-07,
      "loss": 3.2079,
      "step": 2460
    },
    {
      "epoch": 16.579124579124578,
      "grad_norm": 36.384849548339844,
      "learning_rate": 1.4570050076860342e-07,
      "loss": 3.305,
      "step": 2470
    },
    {
      "epoch": 16.646464646464647,
      "grad_norm": 44.863197326660156,
      "learning_rate": 1.4023203010018392e-07,
      "loss": 3.057,
      "step": 2480
    },
    {
      "epoch": 16.713804713804713,
      "grad_norm": 76.89086151123047,
      "learning_rate": 1.3486040806767995e-07,
      "loss": 2.7599,
      "step": 2490
    },
    {
      "epoch": 16.781144781144782,
      "grad_norm": 109.27088165283203,
      "learning_rate": 1.2958623975791116e-07,
      "loss": 3.2871,
      "step": 2500
    },
    {
      "epoch": 16.781144781144782,
      "eval_loss": 0.39846310019493103,
      "eval_mae": 0.43279558420181274,
      "eval_mse": 0.39846310019493103,
      "eval_r2": 0.12843096256256104,
      "eval_rmse": 0.631239336698,
      "eval_runtime": 10.8644,
      "eval_samples_per_second": 437.116,
      "eval_steps_per_second": 13.715,
      "step": 2500
    },
    {
      "epoch": 16.848484848484848,
      "grad_norm": 82.22573852539062,
      "learning_rate": 1.2441011928001432e-07,
      "loss": 3.2287,
      "step": 2510
    },
    {
      "epoch": 16.915824915824917,
      "grad_norm": 42.24697494506836,
      "learning_rate": 1.1933262969851986e-07,
      "loss": 3.3869,
      "step": 2520
    },
    {
      "epoch": 16.983164983164983,
      "grad_norm": 72.74343872070312,
      "learning_rate": 1.1435434296767232e-07,
      "loss": 2.4649,
      "step": 2530
    },
    {
      "epoch": 17.04713804713805,
      "grad_norm": 78.49395751953125,
      "learning_rate": 1.0947581986700304e-07,
      "loss": 2.7714,
      "step": 2540
    },
    {
      "epoch": 17.114478114478114,
      "grad_norm": 79.34912109375,
      "learning_rate": 1.0469760993816056e-07,
      "loss": 3.0943,
      "step": 2550
    },
    {
      "epoch": 17.181818181818183,
      "grad_norm": 146.29653930664062,
      "learning_rate": 1.0002025142300763e-07,
      "loss": 3.169,
      "step": 2560
    },
    {
      "epoch": 17.24915824915825,
      "grad_norm": 59.34313201904297,
      "learning_rate": 9.544427120299136e-08,
      "loss": 3.1553,
      "step": 2570
    },
    {
      "epoch": 17.316498316498315,
      "grad_norm": 91.36643981933594,
      "learning_rate": 9.097018473979124e-08,
      "loss": 3.4817,
      "step": 2580
    },
    {
      "epoch": 17.383838383838384,
      "grad_norm": 67.67630767822266,
      "learning_rate": 8.659849601725699e-08,
      "loss": 2.8176,
      "step": 2590
    },
    {
      "epoch": 17.45117845117845,
      "grad_norm": 41.56998062133789,
      "learning_rate": 8.23296974846357e-08,
      "loss": 3.2999,
      "step": 2600
    },
    {
      "epoch": 17.45117845117845,
      "eval_loss": 0.398359090089798,
      "eval_mae": 0.43279075622558594,
      "eval_mse": 0.398359090089798,
      "eval_r2": 0.1286584734916687,
      "eval_rmse": 0.6311569456876776,
      "eval_runtime": 10.8587,
      "eval_samples_per_second": 437.345,
      "eval_steps_per_second": 13.722,
      "step": 2600
    },
    {
      "epoch": 17.51851851851852,
      "grad_norm": 52.5406494140625,
      "learning_rate": 7.816427000110015e-08,
      "loss": 3.3146,
      "step": 2610
    },
    {
      "epoch": 17.585858585858585,
      "grad_norm": 20.456485748291016,
      "learning_rate": 7.410268278158272e-08,
      "loss": 2.9294,
      "step": 2620
    },
    {
      "epoch": 17.653198653198654,
      "grad_norm": 39.06353759765625,
      "learning_rate": 7.01453933439201e-08,
      "loss": 3.2265,
      "step": 2630
    },
    {
      "epoch": 17.72053872053872,
      "grad_norm": 55.71407699584961,
      "learning_rate": 6.6292847457317e-08,
      "loss": 3.2643,
      "step": 2640
    },
    {
      "epoch": 17.78787878787879,
      "grad_norm": 54.6032600402832,
      "learning_rate": 6.254547909213148e-08,
      "loss": 3.027,
      "step": 2650
    },
    {
      "epoch": 17.855218855218855,
      "grad_norm": 122.32026672363281,
      "learning_rate": 5.8903710370991063e-08,
      "loss": 2.8101,
      "step": 2660
    },
    {
      "epoch": 17.922558922558924,
      "grad_norm": 52.49361038208008,
      "learning_rate": 5.536795152124252e-08,
      "loss": 3.2379,
      "step": 2670
    },
    {
      "epoch": 17.98989898989899,
      "grad_norm": 53.10639572143555,
      "learning_rate": 5.193860082874124e-08,
      "loss": 2.6869,
      "step": 2680
    },
    {
      "epoch": 18.053872053872055,
      "grad_norm": 39.32139587402344,
      "learning_rate": 4.861604459298696e-08,
      "loss": 3.0614,
      "step": 2690
    },
    {
      "epoch": 18.12121212121212,
      "grad_norm": 46.23768997192383,
      "learning_rate": 4.540065708360885e-08,
      "loss": 3.0549,
      "step": 2700
    },
    {
      "epoch": 18.12121212121212,
      "eval_loss": 0.39805683493614197,
      "eval_mae": 0.43268144130706787,
      "eval_mse": 0.39805683493614197,
      "eval_r2": 0.12931960821151733,
      "eval_rmse": 0.6309174549306288,
      "eval_runtime": 10.8581,
      "eval_samples_per_second": 437.37,
      "eval_steps_per_second": 13.723,
      "step": 2700
    },
    {
      "epoch": 18.188552188552187,
      "grad_norm": 53.21854019165039,
      "learning_rate": 4.2292800498205605e-08,
      "loss": 3.2828,
      "step": 2710
    },
    {
      "epoch": 18.255892255892256,
      "grad_norm": 105.25486755371094,
      "learning_rate": 3.929282492154606e-08,
      "loss": 2.9252,
      "step": 2720
    },
    {
      "epoch": 18.32323232323232,
      "grad_norm": 91.48981475830078,
      "learning_rate": 3.640106828613354e-08,
      "loss": 3.3832,
      "step": 2730
    },
    {
      "epoch": 18.39057239057239,
      "grad_norm": 53.70878219604492,
      "learning_rate": 3.3617856334139606e-08,
      "loss": 3.0319,
      "step": 2740
    },
    {
      "epoch": 18.457912457912457,
      "grad_norm": 36.42780685424805,
      "learning_rate": 3.094350258071077e-08,
      "loss": 2.8867,
      "step": 2750
    },
    {
      "epoch": 18.525252525252526,
      "grad_norm": 79.02967834472656,
      "learning_rate": 2.8378308278652287e-08,
      "loss": 2.7116,
      "step": 2760
    },
    {
      "epoch": 18.59259259259259,
      "grad_norm": 29.02677345275879,
      "learning_rate": 2.5922562384494194e-08,
      "loss": 2.8692,
      "step": 2770
    },
    {
      "epoch": 18.65993265993266,
      "grad_norm": 33.947059631347656,
      "learning_rate": 2.357654152594113e-08,
      "loss": 3.0665,
      "step": 2780
    },
    {
      "epoch": 18.727272727272727,
      "grad_norm": 40.996761322021484,
      "learning_rate": 2.1340509970711462e-08,
      "loss": 3.0797,
      "step": 2790
    },
    {
      "epoch": 18.794612794612796,
      "grad_norm": 87.2491455078125,
      "learning_rate": 1.921471959676957e-08,
      "loss": 3.096,
      "step": 2800
    },
    {
      "epoch": 18.794612794612796,
      "eval_loss": 0.39800581336021423,
      "eval_mae": 0.4328523278236389,
      "eval_mse": 0.39800581336021423,
      "eval_r2": 0.12943118810653687,
      "eval_rmse": 0.6308770192043884,
      "eval_runtime": 10.8657,
      "eval_samples_per_second": 437.063,
      "eval_steps_per_second": 13.713,
      "step": 2800
    },
    {
      "epoch": 18.86195286195286,
      "grad_norm": 31.434661865234375,
      "learning_rate": 1.719940986395252e-08,
      "loss": 3.1402,
      "step": 2810
    },
    {
      "epoch": 18.92929292929293,
      "grad_norm": 58.002742767333984,
      "learning_rate": 1.5294807786996212e-08,
      "loss": 3.0432,
      "step": 2820
    },
    {
      "epoch": 18.996632996632997,
      "grad_norm": 76.90914154052734,
      "learning_rate": 1.3501127909963272e-08,
      "loss": 3.3857,
      "step": 2830
    },
    {
      "epoch": 19.060606060606062,
      "grad_norm": 38.15789031982422,
      "learning_rate": 1.1818572282075389e-08,
      "loss": 2.8411,
      "step": 2840
    },
    {
      "epoch": 19.127946127946128,
      "grad_norm": 26.438907623291016,
      "learning_rate": 1.0247330434954072e-08,
      "loss": 3.7133,
      "step": 2850
    },
    {
      "epoch": 19.195286195286194,
      "grad_norm": 52.07809066772461,
      "learning_rate": 8.787579361270614e-09,
      "loss": 3.2155,
      "step": 2860
    },
    {
      "epoch": 19.262626262626263,
      "grad_norm": 50.276893615722656,
      "learning_rate": 7.439483494808496e-09,
      "loss": 3.1271,
      "step": 2870
    },
    {
      "epoch": 19.32996632996633,
      "grad_norm": 33.2664680480957,
      "learning_rate": 6.2031946919409714e-09,
      "loss": 3.0021,
      "step": 2880
    },
    {
      "epoch": 19.397306397306398,
      "grad_norm": 39.3897819519043,
      "learning_rate": 5.078852214525198e-09,
      "loss": 2.8237,
      "step": 2890
    },
    {
      "epoch": 19.464646464646464,
      "grad_norm": 32.2919921875,
      "learning_rate": 4.066582714214895e-09,
      "loss": 3.1748,
      "step": 2900
    },
    {
      "epoch": 19.464646464646464,
      "eval_loss": 0.39797738194465637,
      "eval_mae": 0.4328324794769287,
      "eval_mse": 0.39797738194465637,
      "eval_r2": 0.1294933557510376,
      "eval_rmse": 0.6308544855548357,
      "eval_runtime": 20.8748,
      "eval_samples_per_second": 227.499,
      "eval_steps_per_second": 7.138,
      "step": 2900
    },
    {
      "epoch": 19.531986531986533,
      "grad_norm": 50.99618148803711,
      "learning_rate": 3.166500218193757e-09,
      "loss": 3.0981,
      "step": 2910
    },
    {
      "epoch": 19.5993265993266,
      "grad_norm": 59.15031814575195,
      "learning_rate": 2.378706116330953e-09,
      "loss": 3.295,
      "step": 2920
    },
    {
      "epoch": 19.666666666666668,
      "grad_norm": 95.25682067871094,
      "learning_rate": 1.7032891497600344e-09,
      "loss": 3.0877,
      "step": 2930
    },
    {
      "epoch": 19.734006734006734,
      "grad_norm": 18.327655792236328,
      "learning_rate": 1.1403254008822693e-09,
      "loss": 2.8862,
      "step": 2940
    },
    {
      "epoch": 19.801346801346803,
      "grad_norm": 119.63570404052734,
      "learning_rate": 6.898782847971629e-10,
      "loss": 2.8826,
      "step": 2950
    },
    {
      "epoch": 19.86868686868687,
      "grad_norm": 75.96342468261719,
      "learning_rate": 3.519985421581717e-10,
      "loss": 3.2191,
      "step": 2960
    },
    {
      "epoch": 19.936026936026934,
      "grad_norm": 42.8014030456543,
      "learning_rate": 1.2672423345760907e-10,
      "loss": 3.1054,
      "step": 2970
    },
    {
      "epoch": 20.0,
      "grad_norm": 41.9579963684082,
      "learning_rate": 1.4080734739074785e-11,
      "loss": 2.4836,
      "step": 2980
    },
    {
      "epoch": 20.067340067340066,
      "grad_norm": 56.41508483886719,
      "learning_rate": 1.3118305526298526e-06,
      "loss": 2.992,
      "step": 2990
    },
    {
      "epoch": 20.134680134680135,
      "grad_norm": 45.424659729003906,
      "learning_rate": 1.3078103535599108e-06,
      "loss": 2.8767,
      "step": 3000
    },
    {
      "epoch": 20.134680134680135,
      "eval_loss": 0.39774614572525024,
      "eval_mae": 0.4322699308395386,
      "eval_mse": 0.39774614572525024,
      "eval_r2": 0.12999916076660156,
      "eval_rmse": 0.6306711866933912,
      "eval_runtime": 10.7704,
      "eval_samples_per_second": 440.93,
      "eval_steps_per_second": 13.834,
      "step": 3000
    },
    {
      "epoch": 20.2020202020202,
      "grad_norm": 38.1443977355957,
      "learning_rate": 1.3037846514243095e-06,
      "loss": 2.8325,
      "step": 3010
    },
    {
      "epoch": 20.26936026936027,
      "grad_norm": 115.02192687988281,
      "learning_rate": 1.299753518194973e-06,
      "loss": 2.8518,
      "step": 3020
    },
    {
      "epoch": 20.336700336700336,
      "grad_norm": 56.13883972167969,
      "learning_rate": 1.2957170259409214e-06,
      "loss": 2.8953,
      "step": 3030
    },
    {
      "epoch": 20.404040404040405,
      "grad_norm": 181.08006286621094,
      "learning_rate": 1.2916752468269854e-06,
      "loss": 3.3026,
      "step": 3040
    },
    {
      "epoch": 20.47138047138047,
      "grad_norm": 33.99216842651367,
      "learning_rate": 1.2876282531125138e-06,
      "loss": 3.2592,
      "step": 3050
    },
    {
      "epoch": 20.53872053872054,
      "grad_norm": 34.81891632080078,
      "learning_rate": 1.2835761171500832e-06,
      "loss": 3.3634,
      "step": 3060
    },
    {
      "epoch": 20.606060606060606,
      "grad_norm": 22.277950286865234,
      "learning_rate": 1.279518911384204e-06,
      "loss": 3.3294,
      "step": 3070
    },
    {
      "epoch": 20.673400673400675,
      "grad_norm": 48.10467529296875,
      "learning_rate": 1.2754567083500245e-06,
      "loss": 2.9215,
      "step": 3080
    },
    {
      "epoch": 20.74074074074074,
      "grad_norm": 90.35417938232422,
      "learning_rate": 1.271389580672035e-06,
      "loss": 3.3752,
      "step": 3090
    },
    {
      "epoch": 20.80808080808081,
      "grad_norm": 32.69667434692383,
      "learning_rate": 1.2673176010627689e-06,
      "loss": 2.839,
      "step": 3100
    },
    {
      "epoch": 20.80808080808081,
      "eval_loss": 0.4024805426597595,
      "eval_mae": 0.4400625228881836,
      "eval_mse": 0.4024805426597595,
      "eval_r2": 0.11964350938796997,
      "eval_rmse": 0.6344135423048278,
      "eval_runtime": 10.7676,
      "eval_samples_per_second": 441.044,
      "eval_steps_per_second": 13.838,
      "step": 3100
    },
    {
      "epoch": 20.875420875420875,
      "grad_norm": 152.41514587402344,
      "learning_rate": 1.2632408423215032e-06,
      "loss": 3.4181,
      "step": 3110
    },
    {
      "epoch": 20.94276094276094,
      "grad_norm": 177.6971893310547,
      "learning_rate": 1.2591593773329567e-06,
      "loss": 3.177,
      "step": 3120
    },
    {
      "epoch": 21.006734006734007,
      "grad_norm": 80.43561553955078,
      "learning_rate": 1.2550732790659866e-06,
      "loss": 3.1402,
      "step": 3130
    },
    {
      "epoch": 21.074074074074073,
      "grad_norm": 73.39543914794922,
      "learning_rate": 1.2509826205722851e-06,
      "loss": 2.761,
      "step": 3140
    },
    {
      "epoch": 21.141414141414142,
      "grad_norm": 86.590087890625,
      "learning_rate": 1.2468874749850713e-06,
      "loss": 3.269,
      "step": 3150
    },
    {
      "epoch": 21.208754208754208,
      "grad_norm": 111.94889068603516,
      "learning_rate": 1.2427879155177865e-06,
      "loss": 2.9544,
      "step": 3160
    },
    {
      "epoch": 21.276094276094277,
      "grad_norm": 70.47743225097656,
      "learning_rate": 1.238684015462783e-06,
      "loss": 3.2046,
      "step": 3170
    },
    {
      "epoch": 21.343434343434343,
      "grad_norm": 48.27582931518555,
      "learning_rate": 1.2345758481900148e-06,
      "loss": 3.0661,
      "step": 3180
    },
    {
      "epoch": 21.410774410774412,
      "grad_norm": 35.6608772277832,
      "learning_rate": 1.2304634871457254e-06,
      "loss": 3.1323,
      "step": 3190
    },
    {
      "epoch": 21.478114478114477,
      "grad_norm": 103.11399841308594,
      "learning_rate": 1.2263470058511353e-06,
      "loss": 3.056,
      "step": 3200
    },
    {
      "epoch": 21.478114478114477,
      "eval_loss": 0.39589980244636536,
      "eval_mae": 0.434359073638916,
      "eval_mse": 0.39589977264404297,
      "eval_r2": 0.1340377926826477,
      "eval_rmse": 0.6292056680005695,
      "eval_runtime": 10.7502,
      "eval_samples_per_second": 441.758,
      "eval_steps_per_second": 13.86,
      "step": 3200
    },
    {
      "epoch": 21.545454545454547,
      "grad_norm": 19.543153762817383,
      "learning_rate": 1.2222264779011274e-06,
      "loss": 3.0307,
      "step": 3210
    },
    {
      "epoch": 21.612794612794612,
      "grad_norm": 56.48185348510742,
      "learning_rate": 1.2181019769629304e-06,
      "loss": 2.6976,
      "step": 3220
    },
    {
      "epoch": 21.68013468013468,
      "grad_norm": 42.77165222167969,
      "learning_rate": 1.213973576774803e-06,
      "loss": 3.1359,
      "step": 3230
    },
    {
      "epoch": 21.747474747474747,
      "grad_norm": 66.62501525878906,
      "learning_rate": 1.2098413511447158e-06,
      "loss": 3.3216,
      "step": 3240
    },
    {
      "epoch": 21.814814814814813,
      "grad_norm": 65.09385681152344,
      "learning_rate": 1.2057053739490295e-06,
      "loss": 2.8891,
      "step": 3250
    },
    {
      "epoch": 21.882154882154882,
      "grad_norm": 61.32107162475586,
      "learning_rate": 1.2015657191311767e-06,
      "loss": 2.8055,
      "step": 3260
    },
    {
      "epoch": 21.949494949494948,
      "grad_norm": 212.0358123779297,
      "learning_rate": 1.1974224607003392e-06,
      "loss": 3.3648,
      "step": 3270
    },
    {
      "epoch": 22.013468013468014,
      "grad_norm": 62.74721145629883,
      "learning_rate": 1.1932756727301235e-06,
      "loss": 3.0622,
      "step": 3280
    },
    {
      "epoch": 22.08080808080808,
      "grad_norm": 22.63941764831543,
      "learning_rate": 1.1891254293572387e-06,
      "loss": 3.1695,
      "step": 3290
    },
    {
      "epoch": 22.14814814814815,
      "grad_norm": 69.91462707519531,
      "learning_rate": 1.1849718047801685e-06,
      "loss": 2.8843,
      "step": 3300
    },
    {
      "epoch": 22.14814814814815,
      "eval_loss": 0.3988635241985321,
      "eval_mae": 0.4337315261363983,
      "eval_mse": 0.3988635540008545,
      "eval_r2": 0.12755507230758667,
      "eval_rmse": 0.6315564535343254,
      "eval_runtime": 10.752,
      "eval_samples_per_second": 441.686,
      "eval_steps_per_second": 13.858,
      "step": 3300
    },
    {
      "epoch": 22.215488215488215,
      "grad_norm": 76.05679321289062,
      "learning_rate": 1.180814873257848e-06,
      "loss": 3.0209,
      "step": 3310
    },
    {
      "epoch": 22.282828282828284,
      "grad_norm": 84.73878479003906,
      "learning_rate": 1.1766547091083328e-06,
      "loss": 3.3205,
      "step": 3320
    },
    {
      "epoch": 22.35016835016835,
      "grad_norm": 86.2876968383789,
      "learning_rate": 1.1724913867074723e-06,
      "loss": 3.0435,
      "step": 3330
    },
    {
      "epoch": 22.41750841750842,
      "grad_norm": 21.69998550415039,
      "learning_rate": 1.1683249804875794e-06,
      "loss": 2.9976,
      "step": 3340
    },
    {
      "epoch": 22.484848484848484,
      "grad_norm": 46.904884338378906,
      "learning_rate": 1.1641555649360997e-06,
      "loss": 2.8479,
      "step": 3350
    },
    {
      "epoch": 22.552188552188554,
      "grad_norm": 77.06253814697266,
      "learning_rate": 1.15998321459428e-06,
      "loss": 2.8871,
      "step": 3360
    },
    {
      "epoch": 22.61952861952862,
      "grad_norm": 49.95879364013672,
      "learning_rate": 1.1558080040558358e-06,
      "loss": 3.186,
      "step": 3370
    },
    {
      "epoch": 22.686868686868685,
      "grad_norm": 53.09878158569336,
      "learning_rate": 1.1516300079656167e-06,
      "loss": 3.0538,
      "step": 3380
    },
    {
      "epoch": 22.754208754208754,
      "grad_norm": 63.7835693359375,
      "learning_rate": 1.1474493010182743e-06,
      "loss": 3.1793,
      "step": 3390
    },
    {
      "epoch": 22.82154882154882,
      "grad_norm": 197.92782592773438,
      "learning_rate": 1.1432659579569232e-06,
      "loss": 3.1385,
      "step": 3400
    },
    {
      "epoch": 22.82154882154882,
      "eval_loss": 0.3923128843307495,
      "eval_mae": 0.4328295588493347,
      "eval_mse": 0.3923128843307495,
      "eval_r2": 0.1418834924697876,
      "eval_rmse": 0.6263488519433476,
      "eval_runtime": 10.7382,
      "eval_samples_per_second": 442.253,
      "eval_steps_per_second": 13.876,
      "step": 3400
    },
    {
      "epoch": 22.88888888888889,
      "grad_norm": 20.61293601989746,
      "learning_rate": 1.1390800535718088e-06,
      "loss": 2.9661,
      "step": 3410
    },
    {
      "epoch": 22.956228956228955,
      "grad_norm": 59.83302307128906,
      "learning_rate": 1.1348916626989658e-06,
      "loss": 3.2475,
      "step": 3420
    },
    {
      "epoch": 23.02020202020202,
      "grad_norm": 83.3632583618164,
      "learning_rate": 1.1307008602188843e-06,
      "loss": 3.4449,
      "step": 3430
    },
    {
      "epoch": 23.087542087542086,
      "grad_norm": 172.97735595703125,
      "learning_rate": 1.1265077210551693e-06,
      "loss": 3.2864,
      "step": 3440
    },
    {
      "epoch": 23.154882154882156,
      "grad_norm": 204.04209899902344,
      "learning_rate": 1.1223123201732e-06,
      "loss": 2.963,
      "step": 3450
    },
    {
      "epoch": 23.22222222222222,
      "grad_norm": 154.60317993164062,
      "learning_rate": 1.1181147325787924e-06,
      "loss": 3.1822,
      "step": 3460
    },
    {
      "epoch": 23.28956228956229,
      "grad_norm": 103.0447998046875,
      "learning_rate": 1.113915033316856e-06,
      "loss": 2.8686,
      "step": 3470
    },
    {
      "epoch": 23.356902356902356,
      "grad_norm": 87.26648712158203,
      "learning_rate": 1.1097132974700527e-06,
      "loss": 3.3001,
      "step": 3480
    },
    {
      "epoch": 23.424242424242426,
      "grad_norm": 22.653345108032227,
      "learning_rate": 1.1055096001574549e-06,
      "loss": 2.9024,
      "step": 3490
    },
    {
      "epoch": 23.49158249158249,
      "grad_norm": 67.93629455566406,
      "learning_rate": 1.1013040165332023e-06,
      "loss": 3.0265,
      "step": 3500
    },
    {
      "epoch": 23.49158249158249,
      "eval_loss": 0.3909620940685272,
      "eval_mae": 0.43135154247283936,
      "eval_mse": 0.3909620940685272,
      "eval_r2": 0.1448381543159485,
      "eval_rmse": 0.6252696171001172,
      "eval_runtime": 10.7317,
      "eval_samples_per_second": 442.523,
      "eval_steps_per_second": 13.884,
      "step": 3500
    },
    {
      "epoch": 23.55892255892256,
      "grad_norm": 77.28096771240234,
      "learning_rate": 1.0970966217851586e-06,
      "loss": 2.6866,
      "step": 3510
    },
    {
      "epoch": 23.626262626262626,
      "grad_norm": 106.72384643554688,
      "learning_rate": 1.092887491133567e-06,
      "loss": 3.0238,
      "step": 3520
    },
    {
      "epoch": 23.693602693602692,
      "grad_norm": 53.55656433105469,
      "learning_rate": 1.0886766998297036e-06,
      "loss": 2.9179,
      "step": 3530
    },
    {
      "epoch": 23.76094276094276,
      "grad_norm": 155.9110107421875,
      "learning_rate": 1.084464323154537e-06,
      "loss": 2.8998,
      "step": 3540
    },
    {
      "epoch": 23.828282828282827,
      "grad_norm": 66.44853973388672,
      "learning_rate": 1.0802504364173762e-06,
      "loss": 2.8701,
      "step": 3550
    },
    {
      "epoch": 23.895622895622896,
      "grad_norm": 80.22246551513672,
      "learning_rate": 1.0760351149545295e-06,
      "loss": 3.0116,
      "step": 3560
    },
    {
      "epoch": 23.962962962962962,
      "grad_norm": 40.43516159057617,
      "learning_rate": 1.0718184341279532e-06,
      "loss": 2.8837,
      "step": 3570
    },
    {
      "epoch": 24.026936026936028,
      "grad_norm": 57.512821197509766,
      "learning_rate": 1.0676004693239089e-06,
      "loss": 2.5831,
      "step": 3580
    },
    {
      "epoch": 24.094276094276093,
      "grad_norm": 38.831390380859375,
      "learning_rate": 1.0633812959516115e-06,
      "loss": 3.3523,
      "step": 3590
    },
    {
      "epoch": 24.161616161616163,
      "grad_norm": 82.73333740234375,
      "learning_rate": 1.0591609894418833e-06,
      "loss": 2.9624,
      "step": 3600
    },
    {
      "epoch": 24.161616161616163,
      "eval_loss": 0.39266660809516907,
      "eval_mae": 0.4324099123477936,
      "eval_mse": 0.3926665782928467,
      "eval_r2": 0.1411098837852478,
      "eval_rmse": 0.6266311341553711,
      "eval_runtime": 10.7523,
      "eval_samples_per_second": 441.673,
      "eval_steps_per_second": 13.858,
      "step": 3600
    },
    {
      "epoch": 24.22895622895623,
      "grad_norm": 185.1522216796875,
      "learning_rate": 1.054939625245805e-06,
      "loss": 3.1191,
      "step": 3610
    },
    {
      "epoch": 24.296296296296298,
      "grad_norm": 331.47515869140625,
      "learning_rate": 1.0507172788333669e-06,
      "loss": 3.4605,
      "step": 3620
    },
    {
      "epoch": 24.363636363636363,
      "grad_norm": 61.91050720214844,
      "learning_rate": 1.0464940256921194e-06,
      "loss": 2.8343,
      "step": 3630
    },
    {
      "epoch": 24.430976430976433,
      "grad_norm": 28.32408905029297,
      "learning_rate": 1.0422699413258227e-06,
      "loss": 3.2182,
      "step": 3640
    },
    {
      "epoch": 24.4983164983165,
      "grad_norm": 50.47556686401367,
      "learning_rate": 1.0380451012530988e-06,
      "loss": 2.9718,
      "step": 3650
    },
    {
      "epoch": 24.565656565656564,
      "grad_norm": 77.052978515625,
      "learning_rate": 1.0338195810060804e-06,
      "loss": 3.4837,
      "step": 3660
    },
    {
      "epoch": 24.632996632996633,
      "grad_norm": 60.74066925048828,
      "learning_rate": 1.029593456129059e-06,
      "loss": 3.0002,
      "step": 3670
    },
    {
      "epoch": 24.7003367003367,
      "grad_norm": 54.98184585571289,
      "learning_rate": 1.0253668021771377e-06,
      "loss": 3.2584,
      "step": 3680
    },
    {
      "epoch": 24.767676767676768,
      "grad_norm": 66.43016052246094,
      "learning_rate": 1.0211396947148766e-06,
      "loss": 2.8182,
      "step": 3690
    },
    {
      "epoch": 24.835016835016834,
      "grad_norm": 112.4431381225586,
      "learning_rate": 1.0169122093149447e-06,
      "loss": 2.8197,
      "step": 3700
    },
    {
      "epoch": 24.835016835016834,
      "eval_loss": 0.3900994062423706,
      "eval_mae": 0.4318752586841583,
      "eval_mse": 0.3900994062423706,
      "eval_r2": 0.1467251181602478,
      "eval_rmse": 0.624579383459277,
      "eval_runtime": 10.7461,
      "eval_samples_per_second": 441.927,
      "eval_steps_per_second": 13.865,
      "step": 3700
    },
    {
      "epoch": 24.902356902356903,
      "grad_norm": 16.18470573425293,
      "learning_rate": 1.012684421556768e-06,
      "loss": 2.6192,
      "step": 3710
    },
    {
      "epoch": 24.96969696969697,
      "grad_norm": 57.896175384521484,
      "learning_rate": 1.0084564070251775e-06,
      "loss": 2.7055,
      "step": 3720
    },
    {
      "epoch": 25.033670033670035,
      "grad_norm": 59.782711029052734,
      "learning_rate": 1.0042282413090585e-06,
      "loss": 2.9249,
      "step": 3730
    },
    {
      "epoch": 25.1010101010101,
      "grad_norm": 56.17929458618164,
      "learning_rate": 1e-06,
      "loss": 3.3511,
      "step": 3740
    },
    {
      "epoch": 25.16835016835017,
      "grad_norm": 180.00607299804688,
      "learning_rate": 9.957717586909414e-07,
      "loss": 3.0369,
      "step": 3750
    },
    {
      "epoch": 25.235690235690235,
      "grad_norm": 129.3335723876953,
      "learning_rate": 9.915435929748224e-07,
      "loss": 3.008,
      "step": 3760
    },
    {
      "epoch": 25.303030303030305,
      "grad_norm": 233.1388702392578,
      "learning_rate": 9.87315578443232e-07,
      "loss": 2.821,
      "step": 3770
    },
    {
      "epoch": 25.37037037037037,
      "grad_norm": 54.634727478027344,
      "learning_rate": 9.830877906850554e-07,
      "loss": 3.0287,
      "step": 3780
    },
    {
      "epoch": 25.437710437710436,
      "grad_norm": 127.29168701171875,
      "learning_rate": 9.788603052851235e-07,
      "loss": 3.1753,
      "step": 3790
    },
    {
      "epoch": 25.505050505050505,
      "grad_norm": 80.46566009521484,
      "learning_rate": 9.746331978228622e-07,
      "loss": 3.0996,
      "step": 3800
    },
    {
      "epoch": 25.505050505050505,
      "eval_loss": 0.3869335949420929,
      "eval_mae": 0.4272298514842987,
      "eval_mse": 0.3869335949420929,
      "eval_r2": 0.15364980697631836,
      "eval_rmse": 0.6220398660392217,
      "eval_runtime": 10.7626,
      "eval_samples_per_second": 441.249,
      "eval_steps_per_second": 13.844,
      "step": 3800
    },
    {
      "epoch": 25.57239057239057,
      "grad_norm": 163.5589599609375,
      "learning_rate": 9.704065438709408e-07,
      "loss": 2.8118,
      "step": 3810
    },
    {
      "epoch": 25.63973063973064,
      "grad_norm": 80.6302261352539,
      "learning_rate": 9.6618041899392e-07,
      "loss": 2.71,
      "step": 3820
    },
    {
      "epoch": 25.707070707070706,
      "grad_norm": 77.66490173339844,
      "learning_rate": 9.619548987469013e-07,
      "loss": 2.6487,
      "step": 3830
    },
    {
      "epoch": 25.774410774410775,
      "grad_norm": 120.21029663085938,
      "learning_rate": 9.577300586741774e-07,
      "loss": 3.039,
      "step": 3840
    },
    {
      "epoch": 25.84175084175084,
      "grad_norm": 28.7191219329834,
      "learning_rate": 9.535059743078808e-07,
      "loss": 3.2076,
      "step": 3850
    },
    {
      "epoch": 25.90909090909091,
      "grad_norm": 55.50111389160156,
      "learning_rate": 9.492827211666327e-07,
      "loss": 2.9919,
      "step": 3860
    },
    {
      "epoch": 25.976430976430976,
      "grad_norm": 67.55938720703125,
      "learning_rate": 9.450603747541951e-07,
      "loss": 3.0713,
      "step": 3870
    },
    {
      "epoch": 26.04040404040404,
      "grad_norm": 42.80801773071289,
      "learning_rate": 9.408390105581167e-07,
      "loss": 2.6671,
      "step": 3880
    },
    {
      "epoch": 26.107744107744107,
      "grad_norm": 31.176504135131836,
      "learning_rate": 9.366187040483885e-07,
      "loss": 2.8954,
      "step": 3890
    },
    {
      "epoch": 26.175084175084177,
      "grad_norm": 100.56493377685547,
      "learning_rate": 9.323995306760907e-07,
      "loss": 2.9897,
      "step": 3900
    },
    {
      "epoch": 26.175084175084177,
      "eval_loss": 0.38604193925857544,
      "eval_mae": 0.4292107820510864,
      "eval_mse": 0.38604193925857544,
      "eval_r2": 0.15560007095336914,
      "eval_rmse": 0.621322733576179,
      "eval_runtime": 10.758,
      "eval_samples_per_second": 441.439,
      "eval_steps_per_second": 13.85,
      "step": 3900
    },
    {
      "epoch": 26.242424242424242,
      "grad_norm": 93.59069061279297,
      "learning_rate": 9.281815658720465e-07,
      "loss": 3.2161,
      "step": 3910
    },
    {
      "epoch": 26.30976430976431,
      "grad_norm": 21.139225006103516,
      "learning_rate": 9.239648850454709e-07,
      "loss": 2.9308,
      "step": 3920
    },
    {
      "epoch": 26.377104377104377,
      "grad_norm": 107.8580551147461,
      "learning_rate": 9.197495635826238e-07,
      "loss": 2.6516,
      "step": 3930
    },
    {
      "epoch": 26.444444444444443,
      "grad_norm": 65.13081359863281,
      "learning_rate": 9.155356768454631e-07,
      "loss": 2.9378,
      "step": 3940
    },
    {
      "epoch": 26.511784511784512,
      "grad_norm": 63.552207946777344,
      "learning_rate": 9.113233001702963e-07,
      "loss": 3.2755,
      "step": 3950
    },
    {
      "epoch": 26.579124579124578,
      "grad_norm": 44.6680793762207,
      "learning_rate": 9.071125088664333e-07,
      "loss": 2.9736,
      "step": 3960
    },
    {
      "epoch": 26.646464646464647,
      "grad_norm": 67.10111236572266,
      "learning_rate": 9.029033782148415e-07,
      "loss": 3.0643,
      "step": 3970
    },
    {
      "epoch": 26.713804713804713,
      "grad_norm": 59.37371063232422,
      "learning_rate": 8.986959834667975e-07,
      "loss": 3.039,
      "step": 3980
    },
    {
      "epoch": 26.781144781144782,
      "grad_norm": 34.969398498535156,
      "learning_rate": 8.944903998425451e-07,
      "loss": 3.1565,
      "step": 3990
    },
    {
      "epoch": 26.848484848484848,
      "grad_norm": 101.75707244873047,
      "learning_rate": 8.902867025299474e-07,
      "loss": 3.1206,
      "step": 4000
    },
    {
      "epoch": 26.848484848484848,
      "eval_loss": 0.3837489187717438,
      "eval_mae": 0.42771080136299133,
      "eval_mse": 0.3837489187717438,
      "eval_r2": 0.1606156826019287,
      "eval_rmse": 0.6194747119711537,
      "eval_runtime": 10.7505,
      "eval_samples_per_second": 441.745,
      "eval_steps_per_second": 13.86,
      "step": 4000
    },
    {
      "epoch": 26.915824915824917,
      "grad_norm": 81.40385437011719,
      "learning_rate": 8.860849666831438e-07,
      "loss": 2.6408,
      "step": 4010
    },
    {
      "epoch": 26.983164983164983,
      "grad_norm": 66.9009780883789,
      "learning_rate": 8.818852674212074e-07,
      "loss": 2.6638,
      "step": 4020
    },
    {
      "epoch": 27.04713804713805,
      "grad_norm": 75.89901733398438,
      "learning_rate": 8.776876798267999e-07,
      "loss": 2.5141,
      "step": 4030
    },
    {
      "epoch": 27.114478114478114,
      "grad_norm": 93.8353271484375,
      "learning_rate": 8.734922789448309e-07,
      "loss": 3.0824,
      "step": 4040
    },
    {
      "epoch": 27.181818181818183,
      "grad_norm": 62.6941032409668,
      "learning_rate": 8.692991397811155e-07,
      "loss": 2.7452,
      "step": 4050
    },
    {
      "epoch": 27.24915824915825,
      "grad_norm": 103.0147476196289,
      "learning_rate": 8.651083373010344e-07,
      "loss": 2.7612,
      "step": 4060
    },
    {
      "epoch": 27.316498316498315,
      "grad_norm": 45.43682098388672,
      "learning_rate": 8.609199464281916e-07,
      "loss": 3.0658,
      "step": 4070
    },
    {
      "epoch": 27.383838383838384,
      "grad_norm": 85.02565002441406,
      "learning_rate": 8.571525184564588e-07,
      "loss": 2.905,
      "step": 4080
    },
    {
      "epoch": 27.45117845117845,
      "grad_norm": 59.70896530151367,
      "learning_rate": 8.529689158964044e-07,
      "loss": 3.2383,
      "step": 4090
    },
    {
      "epoch": 27.51851851851852,
      "grad_norm": 127.32763671875,
      "learning_rate": 8.487879419734325e-07,
      "loss": 2.6672,
      "step": 4100
    },
    {
      "epoch": 27.51851851851852,
      "eval_loss": 0.38550788164138794,
      "eval_mae": 0.43028977513313293,
      "eval_mse": 0.38550788164138794,
      "eval_r2": 0.15676826238632202,
      "eval_rmse": 0.6208928101060504,
      "eval_runtime": 10.7378,
      "eval_samples_per_second": 442.269,
      "eval_steps_per_second": 13.876,
      "step": 4100
    },
    {
      "epoch": 27.585858585858585,
      "grad_norm": 42.328224182128906,
      "learning_rate": 8.446096714354324e-07,
      "loss": 2.7042,
      "step": 4110
    },
    {
      "epoch": 27.653198653198654,
      "grad_norm": 112.47506713867188,
      "learning_rate": 8.4043417898196e-07,
      "loss": 3.0804,
      "step": 4120
    },
    {
      "epoch": 27.72053872053872,
      "grad_norm": 32.0652961730957,
      "learning_rate": 8.362615392629064e-07,
      "loss": 3.0835,
      "step": 4130
    },
    {
      "epoch": 27.78787878787879,
      "grad_norm": 73.1070556640625,
      "learning_rate": 8.320918268771603e-07,
      "loss": 2.9551,
      "step": 4140
    },
    {
      "epoch": 27.855218855218855,
      "grad_norm": 91.44757080078125,
      "learning_rate": 8.279251163712755e-07,
      "loss": 3.17,
      "step": 4150
    },
    {
      "epoch": 27.922558922558924,
      "grad_norm": 183.9940185546875,
      "learning_rate": 8.237614822381378e-07,
      "loss": 3.021,
      "step": 4160
    },
    {
      "epoch": 27.98989898989899,
      "grad_norm": 58.72197341918945,
      "learning_rate": 8.196009989156328e-07,
      "loss": 3.0196,
      "step": 4170
    },
    {
      "epoch": 28.053872053872055,
      "grad_norm": 69.7625961303711,
      "learning_rate": 8.154437407853161e-07,
      "loss": 2.5221,
      "step": 4180
    },
    {
      "epoch": 28.12121212121212,
      "grad_norm": 59.36160659790039,
      "learning_rate": 8.112897821710832e-07,
      "loss": 3.3001,
      "step": 4190
    },
    {
      "epoch": 28.188552188552187,
      "grad_norm": 111.34796142578125,
      "learning_rate": 8.071391973378401e-07,
      "loss": 3.0057,
      "step": 4200
    },
    {
      "epoch": 28.188552188552187,
      "eval_loss": 0.3824244737625122,
      "eval_mae": 0.42738208174705505,
      "eval_mse": 0.3824245035648346,
      "eval_r2": 0.16351264715194702,
      "eval_rmse": 0.618404805580321,
      "eval_runtime": 10.7624,
      "eval_samples_per_second": 441.258,
      "eval_steps_per_second": 13.844,
      "step": 4200
    },
    {
      "epoch": 28.255892255892256,
      "grad_norm": 223.50172424316406,
      "learning_rate": 8.029920604901761e-07,
      "loss": 3.2672,
      "step": 4210
    },
    {
      "epoch": 28.32323232323232,
      "grad_norm": 39.67815017700195,
      "learning_rate": 7.988484457710365e-07,
      "loss": 2.9091,
      "step": 4220
    },
    {
      "epoch": 28.39057239057239,
      "grad_norm": 102.6736831665039,
      "learning_rate": 7.947084272603987e-07,
      "loss": 3.2589,
      "step": 4230
    },
    {
      "epoch": 28.457912457912457,
      "grad_norm": 132.95700073242188,
      "learning_rate": 7.905720789739463e-07,
      "loss": 3.0782,
      "step": 4240
    },
    {
      "epoch": 28.525252525252526,
      "grad_norm": 88.89854431152344,
      "learning_rate": 7.864394748617454e-07,
      "loss": 2.6511,
      "step": 4250
    },
    {
      "epoch": 28.59259259259259,
      "grad_norm": 162.5079345703125,
      "learning_rate": 7.823106888069251e-07,
      "loss": 2.3771,
      "step": 4260
    },
    {
      "epoch": 28.65993265993266,
      "grad_norm": 43.4483642578125,
      "learning_rate": 7.781857946243528e-07,
      "loss": 3.0279,
      "step": 4270
    },
    {
      "epoch": 28.727272727272727,
      "grad_norm": 54.36713409423828,
      "learning_rate": 7.740648660593183e-07,
      "loss": 3.0879,
      "step": 4280
    },
    {
      "epoch": 28.794612794612796,
      "grad_norm": 119.59768676757812,
      "learning_rate": 7.699479767862125e-07,
      "loss": 2.9051,
      "step": 4290
    },
    {
      "epoch": 28.86195286195286,
      "grad_norm": 116.23331451416016,
      "learning_rate": 7.658352004072124e-07,
      "loss": 2.9287,
      "step": 4300
    },
    {
      "epoch": 28.86195286195286,
      "eval_loss": 0.38364121317863464,
      "eval_mae": 0.4301057755947113,
      "eval_mse": 0.38364121317863464,
      "eval_r2": 0.16085129976272583,
      "eval_rmse": 0.6193877728682047,
      "eval_runtime": 10.7597,
      "eval_samples_per_second": 441.371,
      "eval_steps_per_second": 13.848,
      "step": 4300
    },
    {
      "epoch": 28.92929292929293,
      "grad_norm": 73.90022277832031,
      "learning_rate": 7.617266104509639e-07,
      "loss": 3.1894,
      "step": 4310
    },
    {
      "epoch": 28.996632996632997,
      "grad_norm": 119.14134979248047,
      "learning_rate": 7.576222803712669e-07,
      "loss": 2.4577,
      "step": 4320
    },
    {
      "epoch": 29.060606060606062,
      "grad_norm": 70.203125,
      "learning_rate": 7.535222835457636e-07,
      "loss": 3.1381,
      "step": 4330
    },
    {
      "epoch": 29.127946127946128,
      "grad_norm": 55.90498733520508,
      "learning_rate": 7.494266932746257e-07,
      "loss": 2.9301,
      "step": 4340
    },
    {
      "epoch": 29.195286195286194,
      "grad_norm": 40.811649322509766,
      "learning_rate": 7.453355827792438e-07,
      "loss": 2.5312,
      "step": 4350
    },
    {
      "epoch": 29.262626262626263,
      "grad_norm": 77.29155731201172,
      "learning_rate": 7.412490252009195e-07,
      "loss": 2.8281,
      "step": 4360
    },
    {
      "epoch": 29.32996632996633,
      "grad_norm": 84.62451934814453,
      "learning_rate": 7.371670935995548e-07,
      "loss": 2.7472,
      "step": 4370
    },
    {
      "epoch": 29.397306397306398,
      "grad_norm": 117.51617431640625,
      "learning_rate": 7.330898609523501e-07,
      "loss": 2.731,
      "step": 4380
    },
    {
      "epoch": 29.464646464646464,
      "grad_norm": 71.5670394897461,
      "learning_rate": 7.290174001524966e-07,
      "loss": 2.8786,
      "step": 4390
    },
    {
      "epoch": 29.531986531986533,
      "grad_norm": 122.04474639892578,
      "learning_rate": 7.24949784007874e-07,
      "loss": 2.9772,
      "step": 4400
    },
    {
      "epoch": 29.531986531986533,
      "eval_loss": 0.38191521167755127,
      "eval_mae": 0.4278460144996643,
      "eval_mse": 0.38191521167755127,
      "eval_r2": 0.1646265983581543,
      "eval_rmse": 0.6179928896658531,
      "eval_runtime": 10.7459,
      "eval_samples_per_second": 441.936,
      "eval_steps_per_second": 13.866,
      "step": 4400
    },
    {
      "epoch": 29.5993265993266,
      "grad_norm": 104.42582702636719,
      "learning_rate": 7.208870852397487e-07,
      "loss": 2.9443,
      "step": 4410
    },
    {
      "epoch": 29.666666666666668,
      "grad_norm": 219.044677734375,
      "learning_rate": 7.168293764814734e-07,
      "loss": 3.0569,
      "step": 4420
    },
    {
      "epoch": 29.734006734006734,
      "grad_norm": 147.8644561767578,
      "learning_rate": 7.127767302771893e-07,
      "loss": 3.0951,
      "step": 4430
    },
    {
      "epoch": 29.801346801346803,
      "grad_norm": 214.3123321533203,
      "learning_rate": 7.087292190805289e-07,
      "loss": 3.1318,
      "step": 4440
    },
    {
      "epoch": 29.86868686868687,
      "grad_norm": 106.24519348144531,
      "learning_rate": 7.046869152533202e-07,
      "loss": 2.8645,
      "step": 4450
    },
    {
      "epoch": 29.936026936026934,
      "grad_norm": 96.06432342529297,
      "learning_rate": 7.006498910642931e-07,
      "loss": 2.8886,
      "step": 4460
    },
    {
      "epoch": 30.0,
      "grad_norm": 184.3991241455078,
      "learning_rate": 6.966182186877878e-07,
      "loss": 2.7943,
      "step": 4470
    },
    {
      "epoch": 30.067340067340066,
      "grad_norm": 31.826107025146484,
      "learning_rate": 6.925919702024645e-07,
      "loss": 2.8663,
      "step": 4480
    },
    {
      "epoch": 30.134680134680135,
      "grad_norm": 67.34457397460938,
      "learning_rate": 6.885712175900142e-07,
      "loss": 2.8324,
      "step": 4490
    },
    {
      "epoch": 30.2020202020202,
      "grad_norm": 82.29393768310547,
      "learning_rate": 6.845560327338725e-07,
      "loss": 3.048,
      "step": 4500
    },
    {
      "epoch": 30.2020202020202,
      "eval_loss": 0.3820202350616455,
      "eval_mae": 0.4293140172958374,
      "eval_mse": 0.3820202350616455,
      "eval_r2": 0.16439688205718994,
      "eval_rmse": 0.6180778551781689,
      "eval_runtime": 10.7423,
      "eval_samples_per_second": 442.084,
      "eval_steps_per_second": 13.87,
      "step": 4500
    },
    {
      "epoch": 30.26936026936027,
      "grad_norm": 146.4005584716797,
      "learning_rate": 6.805464874179328e-07,
      "loss": 2.6061,
      "step": 4510
    },
    {
      "epoch": 30.336700336700336,
      "grad_norm": 185.70030212402344,
      "learning_rate": 6.765426533252659e-07,
      "loss": 2.8834,
      "step": 4520
    },
    {
      "epoch": 30.404040404040405,
      "grad_norm": 146.14596557617188,
      "learning_rate": 6.725446020368357e-07,
      "loss": 2.9418,
      "step": 4530
    },
    {
      "epoch": 30.47138047138047,
      "grad_norm": 185.91603088378906,
      "learning_rate": 6.68552405030221e-07,
      "loss": 2.7839,
      "step": 4540
    },
    {
      "epoch": 30.53872053872054,
      "grad_norm": 46.523075103759766,
      "learning_rate": 6.645661336783373e-07,
      "loss": 2.8592,
      "step": 4550
    },
    {
      "epoch": 30.606060606060606,
      "grad_norm": 153.2547607421875,
      "learning_rate": 6.605858592481595e-07,
      "loss": 3.1252,
      "step": 4560
    },
    {
      "epoch": 30.673400673400675,
      "grad_norm": 51.85137176513672,
      "learning_rate": 6.566116528994503e-07,
      "loss": 2.9942,
      "step": 4570
    },
    {
      "epoch": 30.74074074074074,
      "grad_norm": 237.62030029296875,
      "learning_rate": 6.526435856834855e-07,
      "loss": 3.3278,
      "step": 4580
    },
    {
      "epoch": 30.80808080808081,
      "grad_norm": 183.8448028564453,
      "learning_rate": 6.486817285417859e-07,
      "loss": 2.8571,
      "step": 4590
    },
    {
      "epoch": 30.875420875420875,
      "grad_norm": 137.9438934326172,
      "learning_rate": 6.447261523048474e-07,
      "loss": 2.8851,
      "step": 4600
    },
    {
      "epoch": 30.875420875420875,
      "eval_loss": 0.3897983431816101,
      "eval_mae": 0.43571600317955017,
      "eval_mse": 0.3897983431816101,
      "eval_r2": 0.14738363027572632,
      "eval_rmse": 0.6243383242934957,
      "eval_runtime": 10.7311,
      "eval_samples_per_second": 442.546,
      "eval_steps_per_second": 13.885,
      "step": 4600
    },
    {
      "epoch": 30.94276094276094,
      "grad_norm": 117.74751281738281,
      "learning_rate": 6.407769276908748e-07,
      "loss": 3.0225,
      "step": 4610
    },
    {
      "epoch": 31.006734006734007,
      "grad_norm": 56.87082290649414,
      "learning_rate": 6.368341253045182e-07,
      "loss": 2.9127,
      "step": 4620
    },
    {
      "epoch": 31.074074074074073,
      "grad_norm": 66.84257507324219,
      "learning_rate": 6.328978156356112e-07,
      "loss": 2.7786,
      "step": 4630
    },
    {
      "epoch": 31.141414141414142,
      "grad_norm": 87.09172821044922,
      "learning_rate": 6.289680690579087e-07,
      "loss": 3.1569,
      "step": 4640
    },
    {
      "epoch": 31.208754208754208,
      "grad_norm": 124.70805358886719,
      "learning_rate": 6.250449558278316e-07,
      "loss": 2.8801,
      "step": 4650
    },
    {
      "epoch": 31.276094276094277,
      "grad_norm": 146.22955322265625,
      "learning_rate": 6.211285460832068e-07,
      "loss": 2.8026,
      "step": 4660
    },
    {
      "epoch": 31.343434343434343,
      "grad_norm": 54.569114685058594,
      "learning_rate": 6.172189098420175e-07,
      "loss": 2.7644,
      "step": 4670
    },
    {
      "epoch": 31.410774410774412,
      "grad_norm": 128.6959991455078,
      "learning_rate": 6.133161170011487e-07,
      "loss": 2.682,
      "step": 4680
    },
    {
      "epoch": 31.478114478114477,
      "grad_norm": 30.671436309814453,
      "learning_rate": 6.094202373351389e-07,
      "loss": 3.1795,
      "step": 4690
    },
    {
      "epoch": 31.545454545454547,
      "grad_norm": 140.56893920898438,
      "learning_rate": 6.055313404949317e-07,
      "loss": 2.9357,
      "step": 4700
    },
    {
      "epoch": 31.545454545454547,
      "eval_loss": 0.37819910049438477,
      "eval_mae": 0.4250909090042114,
      "eval_mse": 0.37819913029670715,
      "eval_r2": 0.1727549433708191,
      "eval_rmse": 0.6149789673612481,
      "eval_runtime": 10.7442,
      "eval_samples_per_second": 442.005,
      "eval_steps_per_second": 13.868,
      "step": 4700
    },
    {
      "epoch": 31.612794612794612,
      "grad_norm": 86.58052062988281,
      "learning_rate": 6.016494960066307e-07,
      "loss": 2.4946,
      "step": 4710
    },
    {
      "epoch": 31.68013468013468,
      "grad_norm": 142.02850341796875,
      "learning_rate": 5.977747732702575e-07,
      "loss": 2.7233,
      "step": 4720
    },
    {
      "epoch": 31.747474747474747,
      "grad_norm": 50.288997650146484,
      "learning_rate": 5.9390724155851e-07,
      "loss": 3.2112,
      "step": 4730
    },
    {
      "epoch": 31.814814814814813,
      "grad_norm": 128.9806671142578,
      "learning_rate": 5.900469700155242e-07,
      "loss": 2.9385,
      "step": 4740
    },
    {
      "epoch": 31.882154882154882,
      "grad_norm": 49.67361831665039,
      "learning_rate": 5.861940276556383e-07,
      "loss": 2.739,
      "step": 4750
    },
    {
      "epoch": 31.949494949494948,
      "grad_norm": 78.04632568359375,
      "learning_rate": 5.823484833621576e-07,
      "loss": 2.945,
      "step": 4760
    },
    {
      "epoch": 32.013468013468014,
      "grad_norm": 64.5036849975586,
      "learning_rate": 5.785104058861254e-07,
      "loss": 2.9391,
      "step": 4770
    },
    {
      "epoch": 32.08080808080808,
      "grad_norm": 15.103655815124512,
      "learning_rate": 5.746798638450912e-07,
      "loss": 2.7188,
      "step": 4780
    },
    {
      "epoch": 32.148148148148145,
      "grad_norm": 80.08917999267578,
      "learning_rate": 5.708569257218866e-07,
      "loss": 2.8637,
      "step": 4790
    },
    {
      "epoch": 32.215488215488215,
      "grad_norm": 248.5700225830078,
      "learning_rate": 5.670416598633986e-07,
      "loss": 2.9054,
      "step": 4800
    },
    {
      "epoch": 32.215488215488215,
      "eval_loss": 0.3832375705242157,
      "eval_mae": 0.43175598978996277,
      "eval_mse": 0.3832375407218933,
      "eval_r2": 0.1617342233657837,
      "eval_rmse": 0.619061823020846,
      "eval_runtime": 10.7476,
      "eval_samples_per_second": 441.867,
      "eval_steps_per_second": 13.864,
      "step": 4800
    },
    {
      "epoch": 32.282828282828284,
      "grad_norm": 32.218074798583984,
      "learning_rate": 5.632341344793484e-07,
      "loss": 2.4807,
      "step": 4810
    },
    {
      "epoch": 32.35016835016835,
      "grad_norm": 161.59373474121094,
      "learning_rate": 5.594344176410723e-07,
      "loss": 3.2664,
      "step": 4820
    },
    {
      "epoch": 32.417508417508415,
      "grad_norm": 29.827117919921875,
      "learning_rate": 5.556425772803057e-07,
      "loss": 2.897,
      "step": 4830
    },
    {
      "epoch": 32.484848484848484,
      "grad_norm": 34.79119873046875,
      "learning_rate": 5.518586811879666e-07,
      "loss": 2.4419,
      "step": 4840
    },
    {
      "epoch": 32.552188552188554,
      "grad_norm": 134.699951171875,
      "learning_rate": 5.480827970129447e-07,
      "loss": 2.9018,
      "step": 4850
    },
    {
      "epoch": 32.61952861952862,
      "grad_norm": 33.867557525634766,
      "learning_rate": 5.443149922608907e-07,
      "loss": 2.8539,
      "step": 4860
    },
    {
      "epoch": 32.686868686868685,
      "grad_norm": 35.65744400024414,
      "learning_rate": 5.405553342930129e-07,
      "loss": 2.8731,
      "step": 4870
    },
    {
      "epoch": 32.754208754208754,
      "grad_norm": 147.55613708496094,
      "learning_rate": 5.368038903248688e-07,
      "loss": 2.5096,
      "step": 4880
    },
    {
      "epoch": 32.821548821548824,
      "grad_norm": 146.02783203125,
      "learning_rate": 5.330607274251655e-07,
      "loss": 2.9092,
      "step": 4890
    },
    {
      "epoch": 32.888888888888886,
      "grad_norm": 47.434593200683594,
      "learning_rate": 5.293259125145604e-07,
      "loss": 2.9298,
      "step": 4900
    },
    {
      "epoch": 32.888888888888886,
      "eval_loss": 0.37756529450416565,
      "eval_mae": 0.4242517352104187,
      "eval_mse": 0.37756529450416565,
      "eval_r2": 0.1741412878036499,
      "eval_rmse": 0.6144634199886643,
      "eval_runtime": 10.7524,
      "eval_samples_per_second": 441.67,
      "eval_steps_per_second": 13.857,
      "step": 4900
    },
    {
      "epoch": 32.956228956228955,
      "grad_norm": 35.38823318481445,
      "learning_rate": 5.255995123644647e-07,
      "loss": 3.3772,
      "step": 4910
    },
    {
      "epoch": 33.02020202020202,
      "grad_norm": 151.10342407226562,
      "learning_rate": 5.218815935958497e-07,
      "loss": 3.2393,
      "step": 4920
    },
    {
      "epoch": 33.08754208754209,
      "grad_norm": 208.07186889648438,
      "learning_rate": 5.181722226780554e-07,
      "loss": 3.3841,
      "step": 4930
    },
    {
      "epoch": 33.15488215488215,
      "grad_norm": 25.361433029174805,
      "learning_rate": 5.144714659276027e-07,
      "loss": 2.9979,
      "step": 4940
    },
    {
      "epoch": 33.22222222222222,
      "grad_norm": 93.3867416381836,
      "learning_rate": 5.107793895070074e-07,
      "loss": 2.5716,
      "step": 4950
    },
    {
      "epoch": 33.28956228956229,
      "grad_norm": 137.14991760253906,
      "learning_rate": 5.070960594235975e-07,
      "loss": 2.8495,
      "step": 4960
    },
    {
      "epoch": 33.35690235690236,
      "grad_norm": 77.70392608642578,
      "learning_rate": 5.034215415283329e-07,
      "loss": 2.7135,
      "step": 4970
    },
    {
      "epoch": 33.42424242424242,
      "grad_norm": 74.28765106201172,
      "learning_rate": 4.997559015146286e-07,
      "loss": 2.4932,
      "step": 4980
    },
    {
      "epoch": 33.49158249158249,
      "grad_norm": 64.79545593261719,
      "learning_rate": 4.960992049171793e-07,
      "loss": 2.472,
      "step": 4990
    },
    {
      "epoch": 33.55892255892256,
      "grad_norm": 180.22076416015625,
      "learning_rate": 4.924515171107899e-07,
      "loss": 2.7926,
      "step": 5000
    },
    {
      "epoch": 33.55892255892256,
      "eval_loss": 0.3756909966468811,
      "eval_mae": 0.42366716265678406,
      "eval_mse": 0.3756909966468811,
      "eval_r2": 0.17824101448059082,
      "eval_rmse": 0.6129363724293747,
      "eval_runtime": 10.7279,
      "eval_samples_per_second": 442.677,
      "eval_steps_per_second": 13.889,
      "step": 5000
    },
    {
      "epoch": 33.62626262626263,
      "grad_norm": 171.50613403320312,
      "learning_rate": 4.88812903309203e-07,
      "loss": 2.9689,
      "step": 5010
    },
    {
      "epoch": 33.69360269360269,
      "grad_norm": 149.72354125976562,
      "learning_rate": 4.851834285639367e-07,
      "loss": 3.08,
      "step": 5020
    },
    {
      "epoch": 33.76094276094276,
      "grad_norm": 75.0073471069336,
      "learning_rate": 4.815631577631191e-07,
      "loss": 2.8218,
      "step": 5030
    },
    {
      "epoch": 33.82828282828283,
      "grad_norm": 72.0354995727539,
      "learning_rate": 4.779521556303309e-07,
      "loss": 3.301,
      "step": 5040
    },
    {
      "epoch": 33.89562289562289,
      "grad_norm": 93.960693359375,
      "learning_rate": 4.7435048672344515e-07,
      "loss": 2.9469,
      "step": 5050
    },
    {
      "epoch": 33.96296296296296,
      "grad_norm": 29.93295669555664,
      "learning_rate": 4.707582154334743e-07,
      "loss": 2.6876,
      "step": 5060
    },
    {
      "epoch": 34.02693602693603,
      "grad_norm": 40.92702865600586,
      "learning_rate": 4.6717540598341964e-07,
      "loss": 2.9483,
      "step": 5070
    },
    {
      "epoch": 34.0942760942761,
      "grad_norm": 112.44068145751953,
      "learning_rate": 4.636021224271237e-07,
      "loss": 3.0915,
      "step": 5080
    },
    {
      "epoch": 34.16161616161616,
      "grad_norm": 98.65592193603516,
      "learning_rate": 4.6003842864812314e-07,
      "loss": 2.7846,
      "step": 5090
    },
    {
      "epoch": 34.22895622895623,
      "grad_norm": 65.94137573242188,
      "learning_rate": 4.5648438835850665e-07,
      "loss": 2.7928,
      "step": 5100
    },
    {
      "epoch": 34.22895622895623,
      "eval_loss": 0.3830298185348511,
      "eval_mae": 0.4315975308418274,
      "eval_mse": 0.3830298185348511,
      "eval_r2": 0.16218864917755127,
      "eval_rmse": 0.6188940285176866,
      "eval_runtime": 10.7436,
      "eval_samples_per_second": 442.032,
      "eval_steps_per_second": 13.869,
      "step": 5100
    },
    {
      "epoch": 34.2962962962963,
      "grad_norm": 143.0979766845703,
      "learning_rate": 4.5294006509777884e-07,
      "loss": 2.6017,
      "step": 5110
    },
    {
      "epoch": 34.36363636363637,
      "grad_norm": 170.61619567871094,
      "learning_rate": 4.494055222317208e-07,
      "loss": 2.8222,
      "step": 5120
    },
    {
      "epoch": 34.43097643097643,
      "grad_norm": 40.840354919433594,
      "learning_rate": 4.458808229512594e-07,
      "loss": 2.5307,
      "step": 5130
    },
    {
      "epoch": 34.4983164983165,
      "grad_norm": 88.24830627441406,
      "learning_rate": 4.423660302713363e-07,
      "loss": 2.7962,
      "step": 5140
    },
    {
      "epoch": 34.56565656565657,
      "grad_norm": 188.69522094726562,
      "learning_rate": 4.3886120702978256e-07,
      "loss": 2.9804,
      "step": 5150
    },
    {
      "epoch": 34.63299663299663,
      "grad_norm": 61.585994720458984,
      "learning_rate": 4.3536641588619417e-07,
      "loss": 3.2635,
      "step": 5160
    },
    {
      "epoch": 34.7003367003367,
      "grad_norm": 46.10032272338867,
      "learning_rate": 4.318817193208122e-07,
      "loss": 3.0743,
      "step": 5170
    },
    {
      "epoch": 34.76767676767677,
      "grad_norm": 46.91140365600586,
      "learning_rate": 4.284071796334059e-07,
      "loss": 2.8551,
      "step": 5180
    },
    {
      "epoch": 34.83501683501684,
      "grad_norm": 155.6090545654297,
      "learning_rate": 4.2494285894215886e-07,
      "loss": 2.7375,
      "step": 5190
    },
    {
      "epoch": 34.9023569023569,
      "grad_norm": 48.37738800048828,
      "learning_rate": 4.214888191825584e-07,
      "loss": 3.0353,
      "step": 5200
    },
    {
      "epoch": 34.9023569023569,
      "eval_loss": 0.37545156478881836,
      "eval_mae": 0.4242088496685028,
      "eval_mse": 0.37545156478881836,
      "eval_r2": 0.1787647008895874,
      "eval_rmse": 0.6127410258737522,
      "eval_runtime": 10.7495,
      "eval_samples_per_second": 441.787,
      "eval_steps_per_second": 13.861,
      "step": 5200
    },
    {
      "epoch": 34.96969696969697,
      "grad_norm": 62.88576126098633,
      "learning_rate": 4.180451221062882e-07,
      "loss": 2.8411,
      "step": 5210
    },
    {
      "epoch": 35.033670033670035,
      "grad_norm": 161.2834930419922,
      "learning_rate": 4.1461182928012417e-07,
      "loss": 2.8538,
      "step": 5220
    },
    {
      "epoch": 35.101010101010104,
      "grad_norm": 63.775482177734375,
      "learning_rate": 4.111890020848343e-07,
      "loss": 3.0321,
      "step": 5230
    },
    {
      "epoch": 35.168350168350166,
      "grad_norm": 101.16211700439453,
      "learning_rate": 4.0777670171408087e-07,
      "loss": 2.6915,
      "step": 5240
    },
    {
      "epoch": 35.235690235690235,
      "grad_norm": 302.8909912109375,
      "learning_rate": 4.0437498917332613e-07,
      "loss": 2.6499,
      "step": 5250
    },
    {
      "epoch": 35.303030303030305,
      "grad_norm": 101.47705078125,
      "learning_rate": 4.009839252787426e-07,
      "loss": 2.7218,
      "step": 5260
    },
    {
      "epoch": 35.370370370370374,
      "grad_norm": 208.5972900390625,
      "learning_rate": 3.976035706561247e-07,
      "loss": 3.2448,
      "step": 5270
    },
    {
      "epoch": 35.437710437710436,
      "grad_norm": 83.21065521240234,
      "learning_rate": 3.9423398573980515e-07,
      "loss": 2.8995,
      "step": 5280
    },
    {
      "epoch": 35.505050505050505,
      "grad_norm": 34.19369888305664,
      "learning_rate": 3.9087523077157615e-07,
      "loss": 3.0643,
      "step": 5290
    },
    {
      "epoch": 35.572390572390574,
      "grad_norm": 111.35173797607422,
      "learning_rate": 3.875273657996091e-07,
      "loss": 2.9971,
      "step": 5300
    },
    {
      "epoch": 35.572390572390574,
      "eval_loss": 0.37566670775413513,
      "eval_mae": 0.4239530563354492,
      "eval_mse": 0.37566670775413513,
      "eval_r2": 0.1782941222190857,
      "eval_rmse": 0.6129165585576353,
      "eval_runtime": 10.7463,
      "eval_samples_per_second": 441.92,
      "eval_steps_per_second": 13.865,
      "step": 5300
    },
    {
      "epoch": 35.63973063973064,
      "grad_norm": 103.87537384033203,
      "learning_rate": 3.841904506773834e-07,
      "loss": 2.8861,
      "step": 5310
    },
    {
      "epoch": 35.707070707070706,
      "grad_norm": 164.16354370117188,
      "learning_rate": 3.8086454506261723e-07,
      "loss": 2.949,
      "step": 5320
    },
    {
      "epoch": 35.774410774410775,
      "grad_norm": 32.98365783691406,
      "learning_rate": 3.7754970841619815e-07,
      "loss": 2.9313,
      "step": 5330
    },
    {
      "epoch": 35.841750841750844,
      "grad_norm": 188.96311950683594,
      "learning_rate": 3.7424600000112237e-07,
      "loss": 2.8781,
      "step": 5340
    },
    {
      "epoch": 35.90909090909091,
      "grad_norm": 78.8215103149414,
      "learning_rate": 3.70953478881433e-07,
      "loss": 2.5224,
      "step": 5350
    },
    {
      "epoch": 35.976430976430976,
      "grad_norm": 27.901582717895508,
      "learning_rate": 3.676722039211678e-07,
      "loss": 2.4363,
      "step": 5360
    },
    {
      "epoch": 36.04040404040404,
      "grad_norm": 161.42800903320312,
      "learning_rate": 3.6440223378330294e-07,
      "loss": 2.7558,
      "step": 5370
    },
    {
      "epoch": 36.10774410774411,
      "grad_norm": 49.116817474365234,
      "learning_rate": 3.6114362692870613e-07,
      "loss": 3.0437,
      "step": 5380
    },
    {
      "epoch": 36.17508417508417,
      "grad_norm": 61.74159622192383,
      "learning_rate": 3.5789644161509103e-07,
      "loss": 2.6185,
      "step": 5390
    },
    {
      "epoch": 36.24242424242424,
      "grad_norm": 34.96356201171875,
      "learning_rate": 3.546607358959761e-07,
      "loss": 2.7923,
      "step": 5400
    },
    {
      "epoch": 36.24242424242424,
      "eval_loss": 0.3766416609287262,
      "eval_mae": 0.4259888529777527,
      "eval_mse": 0.3766416311264038,
      "eval_r2": 0.17616164684295654,
      "eval_rmse": 0.6137113581533291,
      "eval_runtime": 10.7546,
      "eval_samples_per_second": 441.579,
      "eval_steps_per_second": 13.855,
      "step": 5400
    },
    {
      "epoch": 36.30976430976431,
      "grad_norm": 53.39197540283203,
      "learning_rate": 3.5143656761964623e-07,
      "loss": 2.8981,
      "step": 5410
    },
    {
      "epoch": 36.377104377104374,
      "grad_norm": 153.09266662597656,
      "learning_rate": 3.482239944281187e-07,
      "loss": 2.7185,
      "step": 5420
    },
    {
      "epoch": 36.44444444444444,
      "grad_norm": 44.10917663574219,
      "learning_rate": 3.450230737561125e-07,
      "loss": 2.4566,
      "step": 5430
    },
    {
      "epoch": 36.51178451178451,
      "grad_norm": 94.13797760009766,
      "learning_rate": 3.41833862830022e-07,
      "loss": 3.1191,
      "step": 5440
    },
    {
      "epoch": 36.57912457912458,
      "grad_norm": 49.014251708984375,
      "learning_rate": 3.386564186668932e-07,
      "loss": 2.7294,
      "step": 5450
    },
    {
      "epoch": 36.64646464646464,
      "grad_norm": 93.96102142333984,
      "learning_rate": 3.3549079807340497e-07,
      "loss": 2.7542,
      "step": 5460
    },
    {
      "epoch": 36.71380471380471,
      "grad_norm": 125.30360412597656,
      "learning_rate": 3.3233705764485274e-07,
      "loss": 2.9831,
      "step": 5470
    },
    {
      "epoch": 36.78114478114478,
      "grad_norm": 65.4189682006836,
      "learning_rate": 3.291952537641374e-07,
      "loss": 2.9857,
      "step": 5480
    },
    {
      "epoch": 36.84848484848485,
      "grad_norm": 109.07911682128906,
      "learning_rate": 3.2606544260075763e-07,
      "loss": 2.6756,
      "step": 5490
    },
    {
      "epoch": 36.91582491582491,
      "grad_norm": 86.38882446289062,
      "learning_rate": 3.2294768010980365e-07,
      "loss": 3.291,
      "step": 5500
    },
    {
      "epoch": 36.91582491582491,
      "eval_loss": 0.37840497493743896,
      "eval_mae": 0.4273318350315094,
      "eval_mse": 0.37840497493743896,
      "eval_r2": 0.1723046898841858,
      "eval_rmse": 0.6151463036850982,
      "eval_runtime": 10.737,
      "eval_samples_per_second": 442.303,
      "eval_steps_per_second": 13.877,
      "step": 5500
    },
    {
      "epoch": 36.98316498316498,
      "grad_norm": 145.6561737060547,
      "learning_rate": 3.198420220309591e-07,
      "loss": 2.8071,
      "step": 5510
    },
    {
      "epoch": 37.04713804713805,
      "grad_norm": 44.88926315307617,
      "learning_rate": 3.167485238875035e-07,
      "loss": 2.6833,
      "step": 5520
    },
    {
      "epoch": 37.11447811447812,
      "grad_norm": 97.98082733154297,
      "learning_rate": 3.1366724098532036e-07,
      "loss": 2.9274,
      "step": 5530
    },
    {
      "epoch": 37.18181818181818,
      "grad_norm": 33.520530700683594,
      "learning_rate": 3.105982284119073e-07,
      "loss": 2.9766,
      "step": 5540
    },
    {
      "epoch": 37.24915824915825,
      "grad_norm": 110.31135559082031,
      "learning_rate": 3.075415410353911e-07,
      "loss": 2.5011,
      "step": 5550
    },
    {
      "epoch": 37.31649831649832,
      "grad_norm": 28.316444396972656,
      "learning_rate": 3.0449723350354804e-07,
      "loss": 2.7453,
      "step": 5560
    },
    {
      "epoch": 37.38383838383838,
      "grad_norm": 79.585205078125,
      "learning_rate": 3.01465360242827e-07,
      "loss": 2.6286,
      "step": 5570
    },
    {
      "epoch": 37.45117845117845,
      "grad_norm": 103.95126342773438,
      "learning_rate": 2.9844597545737427e-07,
      "loss": 2.9868,
      "step": 5580
    },
    {
      "epoch": 37.51851851851852,
      "grad_norm": 134.60902404785156,
      "learning_rate": 2.9543913312806713e-07,
      "loss": 2.8951,
      "step": 5590
    },
    {
      "epoch": 37.58585858585859,
      "grad_norm": 89.12059783935547,
      "learning_rate": 2.924448870115457e-07,
      "loss": 3.2247,
      "step": 5600
    },
    {
      "epoch": 37.58585858585859,
      "eval_loss": 0.37339305877685547,
      "eval_mae": 0.4228719472885132,
      "eval_mse": 0.3733930289745331,
      "eval_r2": 0.18326741456985474,
      "eval_rmse": 0.611058940671465,
      "eval_runtime": 10.7587,
      "eval_samples_per_second": 441.409,
      "eval_steps_per_second": 13.849,
      "step": 5600
    },
    {
      "epoch": 37.65319865319865,
      "grad_norm": 102.96305847167969,
      "learning_rate": 2.89463290639256e-07,
      "loss": 2.7327,
      "step": 5610
    },
    {
      "epoch": 37.72053872053872,
      "grad_norm": 44.858272552490234,
      "learning_rate": 2.864943973164889e-07,
      "loss": 2.7499,
      "step": 5620
    },
    {
      "epoch": 37.78787878787879,
      "grad_norm": 97.6167984008789,
      "learning_rate": 2.835382601214298e-07,
      "loss": 3.119,
      "step": 5630
    },
    {
      "epoch": 37.85521885521886,
      "grad_norm": 43.9401741027832,
      "learning_rate": 2.8059493190420793e-07,
      "loss": 2.9128,
      "step": 5640
    },
    {
      "epoch": 37.92255892255892,
      "grad_norm": 52.51983642578125,
      "learning_rate": 2.776644652859528e-07,
      "loss": 2.7952,
      "step": 5650
    },
    {
      "epoch": 37.98989898989899,
      "grad_norm": 108.1231689453125,
      "learning_rate": 2.7474691265785276e-07,
      "loss": 2.7146,
      "step": 5660
    },
    {
      "epoch": 38.053872053872055,
      "grad_norm": 48.32514953613281,
      "learning_rate": 2.7184232618021865e-07,
      "loss": 2.7099,
      "step": 5670
    },
    {
      "epoch": 38.121212121212125,
      "grad_norm": 48.511940002441406,
      "learning_rate": 2.689507577815506e-07,
      "loss": 2.6683,
      "step": 5680
    },
    {
      "epoch": 38.18855218855219,
      "grad_norm": 53.359745025634766,
      "learning_rate": 2.66072259157611e-07,
      "loss": 3.0955,
      "step": 5690
    },
    {
      "epoch": 38.255892255892256,
      "grad_norm": 90.22420501708984,
      "learning_rate": 2.6320688177049865e-07,
      "loss": 2.8065,
      "step": 5700
    },
    {
      "epoch": 38.255892255892256,
      "eval_loss": 0.3777092397212982,
      "eval_mae": 0.42853933572769165,
      "eval_mse": 0.3777092397212982,
      "eval_r2": 0.1738264560699463,
      "eval_rmse": 0.6145805396539157,
      "eval_runtime": 10.7488,
      "eval_samples_per_second": 441.818,
      "eval_steps_per_second": 13.862,
      "step": 5700
    },
    {
      "epoch": 38.323232323232325,
      "grad_norm": 55.44943618774414,
      "learning_rate": 2.6035467684773005e-07,
      "loss": 2.5728,
      "step": 5710
    },
    {
      "epoch": 38.39057239057239,
      "grad_norm": 260.0409851074219,
      "learning_rate": 2.575156953813226e-07,
      "loss": 3.5482,
      "step": 5720
    },
    {
      "epoch": 38.45791245791246,
      "grad_norm": 39.049354553222656,
      "learning_rate": 2.546899881268837e-07,
      "loss": 2.718,
      "step": 5730
    },
    {
      "epoch": 38.525252525252526,
      "grad_norm": 173.14947509765625,
      "learning_rate": 2.5187760560270264e-07,
      "loss": 2.7304,
      "step": 5740
    },
    {
      "epoch": 38.592592592592595,
      "grad_norm": 68.39891052246094,
      "learning_rate": 2.4907859808884836e-07,
      "loss": 2.8611,
      "step": 5750
    },
    {
      "epoch": 38.65993265993266,
      "grad_norm": 52.58188247680664,
      "learning_rate": 2.4629301562626937e-07,
      "loss": 2.7627,
      "step": 5760
    },
    {
      "epoch": 38.72727272727273,
      "grad_norm": 68.62056732177734,
      "learning_rate": 2.435209080158996e-07,
      "loss": 2.4222,
      "step": 5770
    },
    {
      "epoch": 38.794612794612796,
      "grad_norm": 166.2366943359375,
      "learning_rate": 2.407623248177696e-07,
      "loss": 2.6795,
      "step": 5780
    },
    {
      "epoch": 38.861952861952865,
      "grad_norm": 103.1070327758789,
      "learning_rate": 2.3801731535011703e-07,
      "loss": 2.7809,
      "step": 5790
    },
    {
      "epoch": 38.92929292929293,
      "grad_norm": 102.50167846679688,
      "learning_rate": 2.3528592868850828e-07,
      "loss": 3.1926,
      "step": 5800
    },
    {
      "epoch": 38.92929292929293,
      "eval_loss": 0.37297195196151733,
      "eval_mae": 0.4233986437320709,
      "eval_mse": 0.37297195196151733,
      "eval_r2": 0.18418848514556885,
      "eval_rmse": 0.610714296509847,
      "eval_runtime": 10.7415,
      "eval_samples_per_second": 442.117,
      "eval_steps_per_second": 13.871,
      "step": 5800
    },
    {
      "epoch": 38.996632996633,
      "grad_norm": 40.01347351074219,
      "learning_rate": 2.3256821366495903e-07,
      "loss": 2.9293,
      "step": 5810
    },
    {
      "epoch": 39.06060606060606,
      "grad_norm": 86.15675354003906,
      "learning_rate": 2.2986421886706308e-07,
      "loss": 2.3521,
      "step": 5820
    },
    {
      "epoch": 39.127946127946124,
      "grad_norm": 95.728515625,
      "learning_rate": 2.271739926371219e-07,
      "loss": 2.9931,
      "step": 5830
    },
    {
      "epoch": 39.195286195286194,
      "grad_norm": 166.3361358642578,
      "learning_rate": 2.2449758307128052e-07,
      "loss": 2.5709,
      "step": 5840
    },
    {
      "epoch": 39.26262626262626,
      "grad_norm": 84.29829406738281,
      "learning_rate": 2.2183503801866877e-07,
      "loss": 3.1111,
      "step": 5850
    },
    {
      "epoch": 39.32996632996633,
      "grad_norm": 48.81771469116211,
      "learning_rate": 2.1918640508054587e-07,
      "loss": 2.9855,
      "step": 5860
    },
    {
      "epoch": 39.397306397306394,
      "grad_norm": 38.09366989135742,
      "learning_rate": 2.1655173160944785e-07,
      "loss": 2.8368,
      "step": 5870
    },
    {
      "epoch": 39.464646464646464,
      "grad_norm": 145.6597442626953,
      "learning_rate": 2.1393106470834256e-07,
      "loss": 2.8089,
      "step": 5880
    },
    {
      "epoch": 39.53198653198653,
      "grad_norm": 79.72319030761719,
      "learning_rate": 2.113244512297858e-07,
      "loss": 3.0007,
      "step": 5890
    },
    {
      "epoch": 39.5993265993266,
      "grad_norm": 178.42645263671875,
      "learning_rate": 2.0873193777508669e-07,
      "loss": 2.5218,
      "step": 5900
    },
    {
      "epoch": 39.5993265993266,
      "eval_loss": 0.3723418414592743,
      "eval_mae": 0.42274782061576843,
      "eval_mse": 0.37234190106391907,
      "eval_r2": 0.18556654453277588,
      "eval_rmse": 0.610198247345827,
      "eval_runtime": 10.7462,
      "eval_samples_per_second": 441.922,
      "eval_steps_per_second": 13.865,
      "step": 5900
    },
    {
      "epoch": 39.666666666666664,
      "grad_norm": 107.31372833251953,
      "learning_rate": 2.0615357069347104e-07,
      "loss": 2.8515,
      "step": 5910
    },
    {
      "epoch": 39.73400673400673,
      "grad_norm": 127.34188079833984,
      "learning_rate": 2.0358939608125525e-07,
      "loss": 3.3081,
      "step": 5920
    },
    {
      "epoch": 39.8013468013468,
      "grad_norm": 53.725589752197266,
      "learning_rate": 2.0103945978102065e-07,
      "loss": 3.04,
      "step": 5930
    },
    {
      "epoch": 39.86868686868687,
      "grad_norm": 103.34222412109375,
      "learning_rate": 1.9850380738079486e-07,
      "loss": 2.7212,
      "step": 5940
    },
    {
      "epoch": 39.936026936026934,
      "grad_norm": 130.62130737304688,
      "learning_rate": 1.959824842132365e-07,
      "loss": 2.5827,
      "step": 5950
    },
    {
      "epoch": 40.0,
      "grad_norm": 141.81289672851562,
      "learning_rate": 1.9347553535482463e-07,
      "loss": 2.5485,
      "step": 5960
    },
    {
      "epoch": 40.06734006734007,
      "grad_norm": 106.22374725341797,
      "learning_rate": 1.9098300562505264e-07,
      "loss": 2.7741,
      "step": 5970
    },
    {
      "epoch": 40.13468013468013,
      "grad_norm": 122.31490325927734,
      "learning_rate": 1.885049395856275e-07,
      "loss": 2.5972,
      "step": 5980
    },
    {
      "epoch": 40.2020202020202,
      "grad_norm": 93.01054382324219,
      "learning_rate": 1.8604138153967296e-07,
      "loss": 3.2723,
      "step": 5990
    },
    {
      "epoch": 40.26936026936027,
      "grad_norm": 64.74946594238281,
      "learning_rate": 1.8359237553093698e-07,
      "loss": 2.9944,
      "step": 6000
    },
    {
      "epoch": 40.26936026936027,
      "eval_loss": 0.3726748526096344,
      "eval_mae": 0.4227724075317383,
      "eval_mse": 0.3726748526096344,
      "eval_r2": 0.18483829498291016,
      "eval_rmse": 0.6104710088199393,
      "eval_runtime": 10.7294,
      "eval_samples_per_second": 442.617,
      "eval_steps_per_second": 13.887,
      "step": 6000
    },
    {
      "epoch": 40.33670033670034,
      "grad_norm": 52.92274856567383,
      "learning_rate": 1.8115796534300477e-07,
      "loss": 2.9406,
      "step": 6010
    },
    {
      "epoch": 40.4040404040404,
      "grad_norm": 101.93619537353516,
      "learning_rate": 1.787381944985159e-07,
      "loss": 2.8226,
      "step": 6020
    },
    {
      "epoch": 40.47138047138047,
      "grad_norm": 63.790889739990234,
      "learning_rate": 1.7633310625838704e-07,
      "loss": 2.9521,
      "step": 6030
    },
    {
      "epoch": 40.53872053872054,
      "grad_norm": 98.60453033447266,
      "learning_rate": 1.7394274362103622e-07,
      "loss": 2.943,
      "step": 6040
    },
    {
      "epoch": 40.60606060606061,
      "grad_norm": 87.70211791992188,
      "learning_rate": 1.7156714932161674e-07,
      "loss": 2.537,
      "step": 6050
    },
    {
      "epoch": 40.67340067340067,
      "grad_norm": 107.02592468261719,
      "learning_rate": 1.6920636583125125e-07,
      "loss": 2.6045,
      "step": 6060
    },
    {
      "epoch": 40.74074074074074,
      "grad_norm": 42.7766227722168,
      "learning_rate": 1.6686043535627436e-07,
      "loss": 3.047,
      "step": 6070
    },
    {
      "epoch": 40.80808080808081,
      "grad_norm": 117.37095642089844,
      "learning_rate": 1.6476183192651415e-07,
      "loss": 2.9263,
      "step": 6080
    },
    {
      "epoch": 40.87542087542087,
      "grad_norm": 37.20676040649414,
      "learning_rate": 1.6244423750757542e-07,
      "loss": 2.7599,
      "step": 6090
    },
    {
      "epoch": 40.94276094276094,
      "grad_norm": 80.41845703125,
      "learning_rate": 1.601416169980616e-07,
      "loss": 2.4423,
      "step": 6100
    },
    {
      "epoch": 40.94276094276094,
      "eval_loss": 0.37364861369132996,
      "eval_mae": 0.4246378540992737,
      "eval_mse": 0.37364861369132996,
      "eval_r2": 0.18270838260650635,
      "eval_rmse": 0.6112680375181824,
      "eval_runtime": 10.8799,
      "eval_samples_per_second": 436.495,
      "eval_steps_per_second": 13.695,
      "step": 6100
    },
    {
      "epoch": 41.00673400673401,
      "grad_norm": 107.51161193847656,
      "learning_rate": 1.5785401156446264e-07,
      "loss": 2.7465,
      "step": 6110
    },
    {
      "epoch": 41.074074074074076,
      "grad_norm": 34.13328552246094,
      "learning_rate": 1.5558146210482758e-07,
      "loss": 2.8836,
      "step": 6120
    },
    {
      "epoch": 41.14141414141414,
      "grad_norm": 83.3028564453125,
      "learning_rate": 1.5332400924803312e-07,
      "loss": 2.6263,
      "step": 6130
    },
    {
      "epoch": 41.20875420875421,
      "grad_norm": 83.10533905029297,
      "learning_rate": 1.510816933530571e-07,
      "loss": 2.8704,
      "step": 6140
    },
    {
      "epoch": 41.27609427609428,
      "grad_norm": 161.7142333984375,
      "learning_rate": 1.4885455450825734e-07,
      "loss": 2.7706,
      "step": 6150
    },
    {
      "epoch": 41.343434343434346,
      "grad_norm": 109.85543823242188,
      "learning_rate": 1.466426325306548e-07,
      "loss": 2.9424,
      "step": 6160
    },
    {
      "epoch": 41.41077441077441,
      "grad_norm": 82.26014709472656,
      "learning_rate": 1.4444596696522226e-07,
      "loss": 2.6249,
      "step": 6170
    },
    {
      "epoch": 41.47811447811448,
      "grad_norm": 135.5589141845703,
      "learning_rate": 1.4226459708417539e-07,
      "loss": 2.6573,
      "step": 6180
    },
    {
      "epoch": 41.54545454545455,
      "grad_norm": 152.521240234375,
      "learning_rate": 1.400985618862731e-07,
      "loss": 3.0272,
      "step": 6190
    },
    {
      "epoch": 41.612794612794616,
      "grad_norm": 78.32645416259766,
      "learning_rate": 1.3794790009611888e-07,
      "loss": 2.8652,
      "step": 6200
    },
    {
      "epoch": 41.612794612794616,
      "eval_loss": 0.37212684750556946,
      "eval_mae": 0.42309343814849854,
      "eval_mse": 0.37212684750556946,
      "eval_r2": 0.18603694438934326,
      "eval_rmse": 0.6100220057551772,
      "eval_runtime": 10.9555,
      "eval_samples_per_second": 433.482,
      "eval_steps_per_second": 13.601,
      "step": 6200
    },
    {
      "epoch": 41.68013468013468,
      "grad_norm": 49.81602478027344,
      "learning_rate": 1.358126501634692e-07,
      "loss": 2.8454,
      "step": 6210
    },
    {
      "epoch": 41.74747474747475,
      "grad_norm": 47.936038970947266,
      "learning_rate": 1.336928502625455e-07,
      "loss": 2.8673,
      "step": 6220
    },
    {
      "epoch": 41.81481481481482,
      "grad_norm": 48.5448112487793,
      "learning_rate": 1.315885382913514e-07,
      "loss": 2.7582,
      "step": 6230
    },
    {
      "epoch": 41.88215488215488,
      "grad_norm": 120.21739196777344,
      "learning_rate": 1.2949975187099616e-07,
      "loss": 3.0579,
      "step": 6240
    },
    {
      "epoch": 41.94949494949495,
      "grad_norm": 88.11009216308594,
      "learning_rate": 1.274265283450221e-07,
      "loss": 2.9038,
      "step": 6250
    },
    {
      "epoch": 42.013468013468014,
      "grad_norm": 77.09064483642578,
      "learning_rate": 1.2536890477873574e-07,
      "loss": 2.5295,
      "step": 6260
    },
    {
      "epoch": 42.08080808080808,
      "grad_norm": 44.63343811035156,
      "learning_rate": 1.2332691795854644e-07,
      "loss": 2.9913,
      "step": 6270
    },
    {
      "epoch": 42.148148148148145,
      "grad_norm": 118.18333435058594,
      "learning_rate": 1.2130060439130728e-07,
      "loss": 2.8033,
      "step": 6280
    },
    {
      "epoch": 42.215488215488215,
      "grad_norm": 146.40643310546875,
      "learning_rate": 1.1929000030366444e-07,
      "loss": 2.8309,
      "step": 6290
    },
    {
      "epoch": 42.282828282828284,
      "grad_norm": 35.69454574584961,
      "learning_rate": 1.1729514164140775e-07,
      "loss": 2.3939,
      "step": 6300
    },
    {
      "epoch": 42.282828282828284,
      "eval_loss": 0.3719646632671356,
      "eval_mae": 0.42259886860847473,
      "eval_mse": 0.3719646632671356,
      "eval_r2": 0.1863917112350464,
      "eval_rmse": 0.6098890581631512,
      "eval_runtime": 10.9778,
      "eval_samples_per_second": 432.602,
      "eval_steps_per_second": 13.573,
      "step": 6300
    },
    {
      "epoch": 42.35016835016835,
      "grad_norm": 100.19771575927734,
      "learning_rate": 1.1531606406882876e-07,
      "loss": 3.1607,
      "step": 6310
    },
    {
      "epoch": 42.417508417508415,
      "grad_norm": 109.58394622802734,
      "learning_rate": 1.1335280296808313e-07,
      "loss": 2.6647,
      "step": 6320
    },
    {
      "epoch": 42.484848484848484,
      "grad_norm": 82.37150573730469,
      "learning_rate": 1.1140539343855781e-07,
      "loss": 3.2622,
      "step": 6330
    },
    {
      "epoch": 42.552188552188554,
      "grad_norm": 53.46453094482422,
      "learning_rate": 1.0947387029624388e-07,
      "loss": 2.8023,
      "step": 6340
    },
    {
      "epoch": 42.61952861952862,
      "grad_norm": 124.7150650024414,
      "learning_rate": 1.0755826807311385e-07,
      "loss": 2.7507,
      "step": 6350
    },
    {
      "epoch": 42.686868686868685,
      "grad_norm": 32.7980842590332,
      "learning_rate": 1.0565862101650447e-07,
      "loss": 2.5136,
      "step": 6360
    },
    {
      "epoch": 42.754208754208754,
      "grad_norm": 71.90750885009766,
      "learning_rate": 1.037749630885042e-07,
      "loss": 2.9655,
      "step": 6370
    },
    {
      "epoch": 42.821548821548824,
      "grad_norm": 101.39800262451172,
      "learning_rate": 1.0190732796534629e-07,
      "loss": 2.9251,
      "step": 6380
    },
    {
      "epoch": 42.888888888888886,
      "grad_norm": 41.80552291870117,
      "learning_rate": 1.0005574903680669e-07,
      "loss": 2.888,
      "step": 6390
    },
    {
      "epoch": 42.956228956228955,
      "grad_norm": 103.90235137939453,
      "learning_rate": 9.822025940560674e-08,
      "loss": 2.6957,
      "step": 6400
    },
    {
      "epoch": 42.956228956228955,
      "eval_loss": 0.3716561496257782,
      "eval_mae": 0.42255306243896484,
      "eval_mse": 0.3716561496257782,
      "eval_r2": 0.18706649541854858,
      "eval_rmse": 0.6096360796621032,
      "eval_runtime": 11.0123,
      "eval_samples_per_second": 431.244,
      "eval_steps_per_second": 13.53,
      "step": 6400
    },
    {
      "epoch": 43.02020202020202,
      "grad_norm": 49.07634735107422,
      "learning_rate": 9.640089188682177e-08,
      "loss": 2.6157,
      "step": 6410
    },
    {
      "epoch": 43.08754208754209,
      "grad_norm": 27.628662109375,
      "learning_rate": 9.459767900729499e-08,
      "loss": 2.7826,
      "step": 6420
    },
    {
      "epoch": 43.15488215488215,
      "grad_norm": 36.1707763671875,
      "learning_rate": 9.281065300505386e-08,
      "loss": 2.4855,
      "step": 6430
    },
    {
      "epoch": 43.22222222222222,
      "grad_norm": 120.8755111694336,
      "learning_rate": 9.103984582873637e-08,
      "loss": 3.0959,
      "step": 6440
    },
    {
      "epoch": 43.28956228956229,
      "grad_norm": 84.20408630371094,
      "learning_rate": 8.928528913701782e-08,
      "loss": 2.7293,
      "step": 6450
    },
    {
      "epoch": 43.35690235690236,
      "grad_norm": 65.10899353027344,
      "learning_rate": 8.754701429804656e-08,
      "loss": 2.8868,
      "step": 6460
    },
    {
      "epoch": 43.42424242424242,
      "grad_norm": 134.81903076171875,
      "learning_rate": 8.582505238888182e-08,
      "loss": 2.9917,
      "step": 6470
    },
    {
      "epoch": 43.49158249158249,
      "grad_norm": 70.17864990234375,
      "learning_rate": 8.411943419493795e-08,
      "loss": 2.7381,
      "step": 6480
    },
    {
      "epoch": 43.55892255892256,
      "grad_norm": 51.37734603881836,
      "learning_rate": 8.243019020943543e-08,
      "loss": 2.5999,
      "step": 6490
    },
    {
      "epoch": 43.62626262626263,
      "grad_norm": 93.85679626464844,
      "learning_rate": 8.075735063285493e-08,
      "loss": 2.7533,
      "step": 6500
    },
    {
      "epoch": 43.62626262626263,
      "eval_loss": 0.3717193901538849,
      "eval_mae": 0.4222215712070465,
      "eval_mse": 0.3717193901538849,
      "eval_r2": 0.18692821264266968,
      "eval_rmse": 0.6096879448979493,
      "eval_runtime": 10.9898,
      "eval_samples_per_second": 432.128,
      "eval_steps_per_second": 13.558,
      "step": 6500
    },
    {
      "epoch": 43.69360269360269,
      "grad_norm": 137.6927490234375,
      "learning_rate": 7.910094537239698e-08,
      "loss": 2.8405,
      "step": 6510
    },
    {
      "epoch": 43.76094276094276,
      "grad_norm": 51.25269317626953,
      "learning_rate": 7.746100404144818e-08,
      "loss": 2.869,
      "step": 6520
    },
    {
      "epoch": 43.82828282828283,
      "grad_norm": 50.13993453979492,
      "learning_rate": 7.583755595905039e-08,
      "loss": 2.637,
      "step": 6530
    },
    {
      "epoch": 43.89562289562289,
      "grad_norm": 71.79419708251953,
      "learning_rate": 7.423063014937847e-08,
      "loss": 2.9598,
      "step": 6540
    },
    {
      "epoch": 43.96296296296296,
      "grad_norm": 146.35073852539062,
      "learning_rate": 7.264025534121987e-08,
      "loss": 2.8424,
      "step": 6550
    },
    {
      "epoch": 44.02693602693603,
      "grad_norm": 96.68115997314453,
      "learning_rate": 7.106645996746164e-08,
      "loss": 2.7784,
      "step": 6560
    },
    {
      "epoch": 44.0942760942761,
      "grad_norm": 32.26988983154297,
      "learning_rate": 6.950927216458158e-08,
      "loss": 3.0933,
      "step": 6570
    },
    {
      "epoch": 44.16161616161616,
      "grad_norm": 76.17391204833984,
      "learning_rate": 6.796871977214624e-08,
      "loss": 3.0585,
      "step": 6580
    },
    {
      "epoch": 44.22895622895623,
      "grad_norm": 53.91404724121094,
      "learning_rate": 6.644483033231207e-08,
      "loss": 2.7142,
      "step": 6590
    },
    {
      "epoch": 44.2962962962963,
      "grad_norm": 91.60089111328125,
      "learning_rate": 6.49376310893338e-08,
      "loss": 2.6689,
      "step": 6600
    },
    {
      "epoch": 44.2962962962963,
      "eval_loss": 0.37167152762413025,
      "eval_mae": 0.4226686656475067,
      "eval_mse": 0.37167155742645264,
      "eval_r2": 0.1870328187942505,
      "eval_rmse": 0.6096487164149963,
      "eval_runtime": 10.9216,
      "eval_samples_per_second": 434.826,
      "eval_steps_per_second": 13.643,
      "step": 6600
    },
    {
      "epoch": 44.36363636363637,
      "grad_norm": 196.50582885742188,
      "learning_rate": 6.344714898907688e-08,
      "loss": 2.7124,
      "step": 6610
    },
    {
      "epoch": 44.43097643097643,
      "grad_norm": 56.524658203125,
      "learning_rate": 6.19734106785359e-08,
      "loss": 3.0022,
      "step": 6620
    },
    {
      "epoch": 44.4983164983165,
      "grad_norm": 48.41875076293945,
      "learning_rate": 6.051644250535858e-08,
      "loss": 2.8355,
      "step": 6630
    },
    {
      "epoch": 44.56565656565657,
      "grad_norm": 139.86813354492188,
      "learning_rate": 5.9076270517373964e-08,
      "loss": 2.6059,
      "step": 6640
    },
    {
      "epoch": 44.63299663299663,
      "grad_norm": 124.6146011352539,
      "learning_rate": 5.765292046212744e-08,
      "loss": 2.9644,
      "step": 6650
    },
    {
      "epoch": 44.7003367003367,
      "grad_norm": 83.5776596069336,
      "learning_rate": 5.624641778641981e-08,
      "loss": 2.8075,
      "step": 6660
    },
    {
      "epoch": 44.76767676767677,
      "grad_norm": 75.65435028076172,
      "learning_rate": 5.485678763585311e-08,
      "loss": 2.592,
      "step": 6670
    },
    {
      "epoch": 44.83501683501684,
      "grad_norm": 84.64730072021484,
      "learning_rate": 5.3484054854380126e-08,
      "loss": 2.7111,
      "step": 6680
    },
    {
      "epoch": 44.9023569023569,
      "grad_norm": 70.59678649902344,
      "learning_rate": 5.2128243983861065e-08,
      "loss": 2.6287,
      "step": 6690
    },
    {
      "epoch": 44.96969696969697,
      "grad_norm": 55.02358627319336,
      "learning_rate": 5.0789379263624146e-08,
      "loss": 3.1519,
      "step": 6700
    },
    {
      "epoch": 44.96969696969697,
      "eval_loss": 0.3716820478439331,
      "eval_mae": 0.42267873883247375,
      "eval_mse": 0.3716820478439331,
      "eval_r2": 0.18700987100601196,
      "eval_rmse": 0.6096573200117695,
      "eval_runtime": 10.7664,
      "eval_samples_per_second": 441.094,
      "eval_steps_per_second": 13.839,
      "step": 6700
    },
    {
      "epoch": 45.033670033670035,
      "grad_norm": 107.63990020751953,
      "learning_rate": 4.946748463003314e-08,
      "loss": 2.8741,
      "step": 6710
    },
    {
      "epoch": 45.101010101010104,
      "grad_norm": 35.897735595703125,
      "learning_rate": 4.816258371605797e-08,
      "loss": 2.8766,
      "step": 6720
    },
    {
      "epoch": 45.168350168350166,
      "grad_norm": 25.684629440307617,
      "learning_rate": 4.687469985085368e-08,
      "loss": 2.7255,
      "step": 6730
    },
    {
      "epoch": 45.235690235690235,
      "grad_norm": 56.81410217285156,
      "learning_rate": 4.5603856059342364e-08,
      "loss": 2.692,
      "step": 6740
    },
    {
      "epoch": 45.303030303030305,
      "grad_norm": 60.109886169433594,
      "learning_rate": 4.435007506180244e-08,
      "loss": 2.7506,
      "step": 6750
    },
    {
      "epoch": 45.370370370370374,
      "grad_norm": 42.9677619934082,
      "learning_rate": 4.311337927346159e-08,
      "loss": 2.9639,
      "step": 6760
    },
    {
      "epoch": 45.437710437710436,
      "grad_norm": 54.244117736816406,
      "learning_rate": 4.189379080409594e-08,
      "loss": 2.6316,
      "step": 6770
    },
    {
      "epoch": 45.505050505050505,
      "grad_norm": 87.54462432861328,
      "learning_rate": 4.069133145763559e-08,
      "loss": 2.4867,
      "step": 6780
    },
    {
      "epoch": 45.572390572390574,
      "grad_norm": 107.06570434570312,
      "learning_rate": 3.950602273177472e-08,
      "loss": 2.8616,
      "step": 6790
    },
    {
      "epoch": 45.63973063973064,
      "grad_norm": 81.43595886230469,
      "learning_rate": 3.8337885817586345e-08,
      "loss": 3.1548,
      "step": 6800
    },
    {
      "epoch": 45.63973063973064,
      "eval_loss": 0.3716236352920532,
      "eval_mae": 0.4226154386997223,
      "eval_mse": 0.3716236352920532,
      "eval_r2": 0.1871376633644104,
      "eval_rmse": 0.6096094120763337,
      "eval_runtime": 10.7519,
      "eval_samples_per_second": 441.688,
      "eval_steps_per_second": 13.858,
      "step": 6800
    },
    {
      "epoch": 45.707070707070706,
      "grad_norm": 41.66019821166992,
      "learning_rate": 3.718694159914437e-08,
      "loss": 2.8004,
      "step": 6810
    },
    {
      "epoch": 45.774410774410775,
      "grad_norm": 99.3890151977539,
      "learning_rate": 3.605321065314948e-08,
      "loss": 2.7016,
      "step": 6820
    },
    {
      "epoch": 45.841750841750844,
      "grad_norm": 100.44307708740234,
      "learning_rate": 3.49367132485624e-08,
      "loss": 2.9284,
      "step": 6830
    },
    {
      "epoch": 45.90909090909091,
      "grad_norm": 167.5367431640625,
      "learning_rate": 3.383746934623999e-08,
      "loss": 2.6818,
      "step": 6840
    },
    {
      "epoch": 45.976430976430976,
      "grad_norm": 85.18693542480469,
      "learning_rate": 3.2755498598579845e-08,
      "loss": 3.0122,
      "step": 6850
    },
    {
      "epoch": 46.04040404040404,
      "grad_norm": 48.68128204345703,
      "learning_rate": 3.169082034916792e-08,
      "loss": 2.4389,
      "step": 6860
    },
    {
      "epoch": 46.10774410774411,
      "grad_norm": 35.80268478393555,
      "learning_rate": 3.064345363243326e-08,
      "loss": 2.6543,
      "step": 6870
    },
    {
      "epoch": 46.17508417508417,
      "grad_norm": 115.9142074584961,
      "learning_rate": 2.961341717330734e-08,
      "loss": 2.5028,
      "step": 6880
    },
    {
      "epoch": 46.24242424242424,
      "grad_norm": 24.52016258239746,
      "learning_rate": 2.8600729386889623e-08,
      "loss": 2.8779,
      "step": 6890
    },
    {
      "epoch": 46.30976430976431,
      "grad_norm": 55.08308410644531,
      "learning_rate": 2.7605408378118088e-08,
      "loss": 2.9138,
      "step": 6900
    },
    {
      "epoch": 46.30976430976431,
      "eval_loss": 0.37138164043426514,
      "eval_mae": 0.42244964838027954,
      "eval_mse": 0.3713816702365875,
      "eval_r2": 0.1876668930053711,
      "eval_rmse": 0.6094109206738813,
      "eval_runtime": 10.7468,
      "eval_samples_per_second": 441.901,
      "eval_steps_per_second": 13.865,
      "step": 6900
    },
    {
      "epoch": 46.377104377104374,
      "grad_norm": 37.61576843261719,
      "learning_rate": 2.6627471941445988e-08,
      "loss": 2.8863,
      "step": 6910
    },
    {
      "epoch": 46.44444444444444,
      "grad_norm": 190.95191955566406,
      "learning_rate": 2.566693756052274e-08,
      "loss": 2.924,
      "step": 6920
    },
    {
      "epoch": 46.51178451178451,
      "grad_norm": 73.8837890625,
      "learning_rate": 2.472382240788262e-08,
      "loss": 2.6765,
      "step": 6930
    },
    {
      "epoch": 46.57912457912458,
      "grad_norm": 39.89628982543945,
      "learning_rate": 2.3798143344636813e-08,
      "loss": 2.9649,
      "step": 6940
    },
    {
      "epoch": 46.64646464646464,
      "grad_norm": 81.95803833007812,
      "learning_rate": 2.288991692017217e-08,
      "loss": 2.8988,
      "step": 6950
    },
    {
      "epoch": 46.71380471380471,
      "grad_norm": 66.20928955078125,
      "learning_rate": 2.1999159371855813e-08,
      "loss": 2.8271,
      "step": 6960
    },
    {
      "epoch": 46.78114478114478,
      "grad_norm": 151.99559020996094,
      "learning_rate": 2.1125886624744126e-08,
      "loss": 3.211,
      "step": 6970
    },
    {
      "epoch": 46.84848484848485,
      "grad_norm": 70.59669494628906,
      "learning_rate": 2.0270114291298547e-08,
      "loss": 2.7698,
      "step": 6980
    },
    {
      "epoch": 46.91582491582491,
      "grad_norm": 161.56056213378906,
      "learning_rate": 1.9431857671106112e-08,
      "loss": 2.8948,
      "step": 6990
    },
    {
      "epoch": 46.98316498316498,
      "grad_norm": 65.89572143554688,
      "learning_rate": 1.8611131750606467e-08,
      "loss": 2.4984,
      "step": 7000
    },
    {
      "epoch": 46.98316498316498,
      "eval_loss": 0.37131446599960327,
      "eval_mae": 0.4225575923919678,
      "eval_mse": 0.37131446599960327,
      "eval_r2": 0.1878138780593872,
      "eval_rmse": 0.6093557794914259,
      "eval_runtime": 10.7566,
      "eval_samples_per_second": 441.497,
      "eval_steps_per_second": 13.852,
      "step": 7000
    },
    {
      "epoch": 47.04713804713805,
      "grad_norm": 90.17697143554688,
      "learning_rate": 1.7807951202823413e-08,
      "loss": 2.823,
      "step": 7010
    },
    {
      "epoch": 47.11447811447812,
      "grad_norm": 84.1099624633789,
      "learning_rate": 1.7022330387102436e-08,
      "loss": 2.621,
      "step": 7020
    },
    {
      "epoch": 47.18181818181818,
      "grad_norm": 140.962158203125,
      "learning_rate": 1.6254283348854704e-08,
      "loss": 2.6904,
      "step": 7030
    },
    {
      "epoch": 47.24915824915825,
      "grad_norm": 169.4842529296875,
      "learning_rate": 1.5503823819305374e-08,
      "loss": 2.736,
      "step": 7040
    },
    {
      "epoch": 47.31649831649832,
      "grad_norm": 55.19134521484375,
      "learning_rate": 1.4770965215248343e-08,
      "loss": 2.9752,
      "step": 7050
    },
    {
      "epoch": 47.38383838383838,
      "grad_norm": 143.83779907226562,
      "learning_rate": 1.4055720638806446e-08,
      "loss": 2.7289,
      "step": 7060
    },
    {
      "epoch": 47.45117845117845,
      "grad_norm": 45.39239501953125,
      "learning_rate": 1.3358102877196519e-08,
      "loss": 2.6576,
      "step": 7070
    },
    {
      "epoch": 47.51851851851852,
      "grad_norm": 55.785423278808594,
      "learning_rate": 1.2678124402502265e-08,
      "loss": 2.8254,
      "step": 7080
    },
    {
      "epoch": 47.58585858585859,
      "grad_norm": 81.49543762207031,
      "learning_rate": 1.2015797371449643e-08,
      "loss": 2.6002,
      "step": 7090
    },
    {
      "epoch": 47.65319865319865,
      "grad_norm": 38.34442901611328,
      "learning_rate": 1.1371133625190488e-08,
      "loss": 2.7111,
      "step": 7100
    },
    {
      "epoch": 47.65319865319865,
      "eval_loss": 0.3713144361972809,
      "eval_mae": 0.42249104380607605,
      "eval_mse": 0.3713144361972809,
      "eval_r2": 0.18781393766403198,
      "eval_rmse": 0.6093557550374665,
      "eval_runtime": 10.763,
      "eval_samples_per_second": 441.236,
      "eval_steps_per_second": 13.844,
      "step": 7100
    },
    {
      "epoch": 47.72053872053872,
      "grad_norm": 166.0770263671875,
      "learning_rate": 1.0744144689090795e-08,
      "loss": 2.8729,
      "step": 7110
    },
    {
      "epoch": 47.78787878787879,
      "grad_norm": 45.8447380065918,
      "learning_rate": 1.0134841772523994e-08,
      "loss": 3.2242,
      "step": 7120
    },
    {
      "epoch": 47.85521885521886,
      "grad_norm": 107.69355010986328,
      "learning_rate": 9.543235768671554e-09,
      "loss": 2.8122,
      "step": 7130
    },
    {
      "epoch": 47.92255892255892,
      "grad_norm": 45.992977142333984,
      "learning_rate": 8.969337254327246e-09,
      "loss": 2.9235,
      "step": 7140
    },
    {
      "epoch": 47.98989898989899,
      "grad_norm": 17.769834518432617,
      "learning_rate": 8.413156489708862e-09,
      "loss": 2.9913,
      "step": 7150
    },
    {
      "epoch": 48.053872053872055,
      "grad_norm": 213.13272094726562,
      "learning_rate": 7.874703418273898e-09,
      "loss": 2.7554,
      "step": 7160
    },
    {
      "epoch": 48.121212121212125,
      "grad_norm": 125.01367950439453,
      "learning_rate": 7.3539876665429375e-09,
      "loss": 2.8757,
      "step": 7170
    },
    {
      "epoch": 48.18855218855219,
      "grad_norm": 76.245849609375,
      "learning_rate": 6.851018543926334e-09,
      "loss": 2.608,
      "step": 7180
    },
    {
      "epoch": 48.255892255892256,
      "grad_norm": 119.15921020507812,
      "learning_rate": 6.365805042558903e-09,
      "loss": 3.1432,
      "step": 7190
    },
    {
      "epoch": 48.323232323232325,
      "grad_norm": 54.19501876831055,
      "learning_rate": 5.8983558371379364e-09,
      "loss": 3.0955,
      "step": 7200
    },
    {
      "epoch": 48.323232323232325,
      "eval_loss": 0.37137892842292786,
      "eval_mae": 0.4226270020008087,
      "eval_mse": 0.37137892842292786,
      "eval_r2": 0.1876729130744934,
      "eval_rmse": 0.6094086711090743,
      "eval_runtime": 10.7633,
      "eval_samples_per_second": 441.221,
      "eval_steps_per_second": 13.843,
      "step": 7200
    },
    {
      "epoch": 48.39057239057239,
      "grad_norm": 51.42652893066406,
      "learning_rate": 5.448679284769553e-09,
      "loss": 2.7695,
      "step": 7210
    },
    {
      "epoch": 48.45791245791246,
      "grad_norm": 64.4932861328125,
      "learning_rate": 5.016783424817816e-09,
      "loss": 2.7434,
      "step": 7220
    },
    {
      "epoch": 48.525252525252526,
      "grad_norm": 192.0025634765625,
      "learning_rate": 4.602675978762294e-09,
      "loss": 2.637,
      "step": 7230
    },
    {
      "epoch": 48.592592592592595,
      "grad_norm": 234.6620635986328,
      "learning_rate": 4.206364350058944e-09,
      "loss": 2.6175,
      "step": 7240
    },
    {
      "epoch": 48.65993265993266,
      "grad_norm": 108.40985870361328,
      "learning_rate": 3.827855624008558e-09,
      "loss": 2.5273,
      "step": 7250
    },
    {
      "epoch": 48.72727272727273,
      "grad_norm": 49.99565505981445,
      "learning_rate": 3.4671565676298588e-09,
      "loss": 3.0459,
      "step": 7260
    },
    {
      "epoch": 48.794612794612796,
      "grad_norm": 46.025779724121094,
      "learning_rate": 3.124273629537932e-09,
      "loss": 2.6207,
      "step": 7270
    },
    {
      "epoch": 48.861952861952865,
      "grad_norm": 67.03982543945312,
      "learning_rate": 2.799212939829987e-09,
      "loss": 2.9734,
      "step": 7280
    },
    {
      "epoch": 48.92929292929293,
      "grad_norm": 48.78995132446289,
      "learning_rate": 2.4919803099749946e-09,
      "loss": 2.6288,
      "step": 7290
    },
    {
      "epoch": 48.996632996633,
      "grad_norm": 97.65779876708984,
      "learning_rate": 2.202581232709888e-09,
      "loss": 2.9167,
      "step": 7300
    },
    {
      "epoch": 48.996632996633,
      "eval_loss": 0.37136363983154297,
      "eval_mae": 0.42256948351860046,
      "eval_mse": 0.37136363983154297,
      "eval_r2": 0.1877063512802124,
      "eval_rmse": 0.609396127187844,
      "eval_runtime": 10.7601,
      "eval_samples_per_second": 441.353,
      "eval_steps_per_second": 13.847,
      "step": 7300
    },
    {
      "epoch": 49.06060606060606,
      "grad_norm": 64.9256591796875,
      "learning_rate": 1.9310208819417474e-09,
      "loss": 2.5653,
      "step": 7310
    },
    {
      "epoch": 49.127946127946124,
      "grad_norm": 49.797706604003906,
      "learning_rate": 1.677304112654765e-09,
      "loss": 2.4313,
      "step": 7320
    },
    {
      "epoch": 49.195286195286194,
      "grad_norm": 54.19570541381836,
      "learning_rate": 1.44143546082387e-09,
      "loss": 2.9201,
      "step": 7330
    },
    {
      "epoch": 49.26262626262626,
      "grad_norm": 58.09001922607422,
      "learning_rate": 1.2234191433335705e-09,
      "loss": 3.0908,
      "step": 7340
    },
    {
      "epoch": 49.32996632996633,
      "grad_norm": 32.676883697509766,
      "learning_rate": 1.0232590579023481e-09,
      "loss": 2.8714,
      "step": 7350
    },
    {
      "epoch": 49.397306397306394,
      "grad_norm": 87.04912567138672,
      "learning_rate": 8.40958783012935e-10,
      "loss": 3.1343,
      "step": 7360
    },
    {
      "epoch": 49.464646464646464,
      "grad_norm": 227.12905883789062,
      "learning_rate": 6.765215778489208e-10,
      "loss": 2.99,
      "step": 7370
    },
    {
      "epoch": 49.53198653198653,
      "grad_norm": 73.64918518066406,
      "learning_rate": 5.299503822356888e-10,
      "loss": 2.8599,
      "step": 7380
    },
    {
      "epoch": 49.5993265993266,
      "grad_norm": 111.64922332763672,
      "learning_rate": 4.01247816588457e-10,
      "loss": 2.8607,
      "step": 7390
    },
    {
      "epoch": 49.666666666666664,
      "grad_norm": 33.44980239868164,
      "learning_rate": 2.904161818652051e-10,
      "loss": 2.8011,
      "step": 7400
    },
    {
      "epoch": 49.666666666666664,
      "eval_loss": 0.37127891182899475,
      "eval_mae": 0.4225114583969116,
      "eval_mse": 0.37127891182899475,
      "eval_r2": 0.1878916621208191,
      "eval_rmse": 0.6093266052200533,
      "eval_runtime": 10.7384,
      "eval_samples_per_second": 442.245,
      "eval_steps_per_second": 13.875,
      "step": 7400
    },
    {
      "epoch": 49.73400673400673,
      "grad_norm": 98.51158905029297,
      "learning_rate": 1.9745745952526315e-10,
      "loss": 2.5714,
      "step": 7410
    },
    {
      "epoch": 49.8013468013468,
      "grad_norm": 32.80615234375,
      "learning_rate": 1.2237331149456133e-10,
      "loss": 2.9021,
      "step": 7420
    },
    {
      "epoch": 49.86868686868687,
      "grad_norm": 33.67831802368164,
      "learning_rate": 6.516508013532095e-11,
      "loss": 2.8229,
      "step": 7430
    },
    {
      "epoch": 49.936026936026934,
      "grad_norm": 53.02194595336914,
      "learning_rate": 2.583378822229587e-11,
      "loss": 2.5242,
      "step": 7440
    },
    {
      "epoch": 50.0,
      "grad_norm": 68.68186950683594,
      "learning_rate": 4.3801389243425244e-12,
      "loss": 2.5313,
      "step": 7450
    },
    {
      "epoch": 50.06734006734007,
      "grad_norm": 44.678340911865234,
      "learning_rate": 1.0014778992318323e-06,
      "loss": 3.0525,
      "step": 7460
    },
    {
      "epoch": 50.13468013468013,
      "grad_norm": 106.475341796875,
      "learning_rate": 9.993666144267068e-07,
      "loss": 2.8388,
      "step": 7470
    },
    {
      "epoch": 50.2020202020202,
      "grad_norm": 43.26251983642578,
      "learning_rate": 9.972553324449133e-07,
      "loss": 3.1859,
      "step": 7480
    },
    {
      "epoch": 50.26936026936027,
      "grad_norm": 28.51325035095215,
      "learning_rate": 9.951440626975418e-07,
      "loss": 2.5268,
      "step": 7490
    },
    {
      "epoch": 50.33670033670034,
      "grad_norm": 72.5859375,
      "learning_rate": 9.930328145956292e-07,
      "loss": 3.1179,
      "step": 7500
    },
    {
      "epoch": 50.33670033670034,
      "eval_loss": 0.39305955171585083,
      "eval_mae": 0.44332584738731384,
      "eval_mse": 0.39305955171585083,
      "eval_r2": 0.1402503252029419,
      "eval_rmse": 0.6269446161471129,
      "eval_runtime": 10.7789,
      "eval_samples_per_second": 440.581,
      "eval_steps_per_second": 13.823,
      "step": 7500
    },
    {
      "epoch": 50.4040404040404,
      "grad_norm": 108.67977142333984,
      "learning_rate": 9.909215975501147e-07,
      "loss": 2.8227,
      "step": 7510
    },
    {
      "epoch": 50.47138047138047,
      "grad_norm": 59.25677490234375,
      "learning_rate": 9.888104209718003e-07,
      "loss": 2.6344,
      "step": 7520
    },
    {
      "epoch": 50.53872053872054,
      "grad_norm": 31.840709686279297,
      "learning_rate": 9.866992942713063e-07,
      "loss": 2.6096,
      "step": 7530
    },
    {
      "epoch": 50.60606060606061,
      "grad_norm": 120.99418640136719,
      "learning_rate": 9.84588226859032e-07,
      "loss": 2.7628,
      "step": 7540
    },
    {
      "epoch": 50.67340067340067,
      "grad_norm": 88.51190185546875,
      "learning_rate": 9.824772281451108e-07,
      "loss": 2.8884,
      "step": 7550
    },
    {
      "epoch": 50.74074074074074,
      "grad_norm": 70.09060668945312,
      "learning_rate": 9.803663075393718e-07,
      "loss": 3.3698,
      "step": 7560
    },
    {
      "epoch": 50.80808080808081,
      "grad_norm": 92.17295837402344,
      "learning_rate": 9.782554744512941e-07,
      "loss": 2.629,
      "step": 7570
    },
    {
      "epoch": 50.87542087542087,
      "grad_norm": 219.4818878173828,
      "learning_rate": 9.761447382899683e-07,
      "loss": 2.7838,
      "step": 7580
    },
    {
      "epoch": 50.94276094276094,
      "grad_norm": 60.17744064331055,
      "learning_rate": 9.740341084640516e-07,
      "loss": 2.5101,
      "step": 7590
    },
    {
      "epoch": 51.00673400673401,
      "grad_norm": 92.5684814453125,
      "learning_rate": 9.719235943817283e-07,
      "loss": 2.6195,
      "step": 7600
    },
    {
      "epoch": 51.00673400673401,
      "eval_loss": 0.37053003907203674,
      "eval_mae": 0.4222278892993927,
      "eval_mse": 0.37053006887435913,
      "eval_r2": 0.18952959775924683,
      "eval_rmse": 0.6087118110192697,
      "eval_runtime": 10.7881,
      "eval_samples_per_second": 440.208,
      "eval_steps_per_second": 13.812,
      "step": 7600
    },
    {
      "epoch": 51.074074074074076,
      "grad_norm": 82.76415252685547,
      "learning_rate": 9.698132054506653e-07,
      "loss": 2.9018,
      "step": 7610
    },
    {
      "epoch": 51.14141414141414,
      "grad_norm": 163.4709014892578,
      "learning_rate": 9.67702951077974e-07,
      "loss": 3.0084,
      "step": 7620
    },
    {
      "epoch": 51.20875420875421,
      "grad_norm": 36.260013580322266,
      "learning_rate": 9.655928406701631e-07,
      "loss": 2.6691,
      "step": 7630
    },
    {
      "epoch": 51.27609427609428,
      "grad_norm": 68.32262420654297,
      "learning_rate": 9.634828836331025e-07,
      "loss": 2.7757,
      "step": 7640
    },
    {
      "epoch": 51.343434343434346,
      "grad_norm": 198.88525390625,
      "learning_rate": 9.613730893719757e-07,
      "loss": 3.0286,
      "step": 7650
    },
    {
      "epoch": 51.41077441077441,
      "grad_norm": 67.95198059082031,
      "learning_rate": 9.59263467291243e-07,
      "loss": 2.8708,
      "step": 7660
    },
    {
      "epoch": 51.47811447811448,
      "grad_norm": 101.05775451660156,
      "learning_rate": 9.571540267945955e-07,
      "loss": 2.6266,
      "step": 7670
    },
    {
      "epoch": 51.54545454545455,
      "grad_norm": 56.67593002319336,
      "learning_rate": 9.550447772849157e-07,
      "loss": 2.8235,
      "step": 7680
    },
    {
      "epoch": 51.612794612794616,
      "grad_norm": 111.70256805419922,
      "learning_rate": 9.529357281642346e-07,
      "loss": 2.3589,
      "step": 7690
    },
    {
      "epoch": 51.68013468013468,
      "grad_norm": 103.28323364257812,
      "learning_rate": 9.508268888336902e-07,
      "loss": 2.9302,
      "step": 7700
    },
    {
      "epoch": 51.68013468013468,
      "eval_loss": 0.3712332248687744,
      "eval_mae": 0.42291060090065,
      "eval_mse": 0.3712332248687744,
      "eval_r2": 0.18799161911010742,
      "eval_rmse": 0.6092891143527631,
      "eval_runtime": 10.7805,
      "eval_samples_per_second": 440.517,
      "eval_steps_per_second": 13.821,
      "step": 7700
    },
    {
      "epoch": 51.74747474747475,
      "grad_norm": 120.67108917236328,
      "learning_rate": 9.487182686934845e-07,
      "loss": 2.7053,
      "step": 7710
    },
    {
      "epoch": 51.81481481481482,
      "grad_norm": 61.16059112548828,
      "learning_rate": 9.466098771428436e-07,
      "loss": 2.6996,
      "step": 7720
    },
    {
      "epoch": 51.88215488215488,
      "grad_norm": 150.18113708496094,
      "learning_rate": 9.445017235799739e-07,
      "loss": 2.7045,
      "step": 7730
    },
    {
      "epoch": 51.94949494949495,
      "grad_norm": 109.67314147949219,
      "learning_rate": 9.423938174020214e-07,
      "loss": 3.0754,
      "step": 7740
    },
    {
      "epoch": 52.013468013468014,
      "grad_norm": 43.34989929199219,
      "learning_rate": 9.402861680050287e-07,
      "loss": 3.0297,
      "step": 7750
    },
    {
      "epoch": 52.08080808080808,
      "grad_norm": 111.2919692993164,
      "learning_rate": 9.381787847838949e-07,
      "loss": 2.8844,
      "step": 7760
    },
    {
      "epoch": 52.148148148148145,
      "grad_norm": 111.9505386352539,
      "learning_rate": 9.360716771323313e-07,
      "loss": 2.8998,
      "step": 7770
    },
    {
      "epoch": 52.215488215488215,
      "grad_norm": 108.83831024169922,
      "learning_rate": 9.339648544428221e-07,
      "loss": 3.0235,
      "step": 7780
    },
    {
      "epoch": 52.282828282828284,
      "grad_norm": 93.09503173828125,
      "learning_rate": 9.318583261065801e-07,
      "loss": 2.8473,
      "step": 7790
    },
    {
      "epoch": 52.35016835016835,
      "grad_norm": 98.71038818359375,
      "learning_rate": 9.297521015135072e-07,
      "loss": 2.7451,
      "step": 7800
    },
    {
      "epoch": 52.35016835016835,
      "eval_loss": 0.37400078773498535,
      "eval_mae": 0.4265090525150299,
      "eval_mse": 0.37400078773498535,
      "eval_r2": 0.1819380521774292,
      "eval_rmse": 0.6115560380987055,
      "eval_runtime": 10.7757,
      "eval_samples_per_second": 440.713,
      "eval_steps_per_second": 13.827,
      "step": 7800
    },
    {
      "epoch": 52.417508417508415,
      "grad_norm": 66.49639129638672,
      "learning_rate": 9.276461900521502e-07,
      "loss": 3.1011,
      "step": 7810
    },
    {
      "epoch": 52.484848484848484,
      "grad_norm": 168.44927978515625,
      "learning_rate": 9.255406011096613e-07,
      "loss": 3.0651,
      "step": 7820
    },
    {
      "epoch": 52.552188552188554,
      "grad_norm": 103.7436752319336,
      "learning_rate": 9.234353440717534e-07,
      "loss": 2.6104,
      "step": 7830
    },
    {
      "epoch": 52.61952861952862,
      "grad_norm": 182.3010711669922,
      "learning_rate": 9.213304283226623e-07,
      "loss": 2.9427,
      "step": 7840
    },
    {
      "epoch": 52.686868686868685,
      "grad_norm": 54.30632781982422,
      "learning_rate": 9.192258632450999e-07,
      "loss": 2.5104,
      "step": 7850
    },
    {
      "epoch": 52.754208754208754,
      "grad_norm": 27.852649688720703,
      "learning_rate": 9.171216582202171e-07,
      "loss": 2.7536,
      "step": 7860
    },
    {
      "epoch": 52.821548821548824,
      "grad_norm": 262.0413513183594,
      "learning_rate": 9.150178226275583e-07,
      "loss": 2.5374,
      "step": 7870
    },
    {
      "epoch": 52.888888888888886,
      "grad_norm": 61.688724517822266,
      "learning_rate": 9.129143658450227e-07,
      "loss": 2.8475,
      "step": 7880
    },
    {
      "epoch": 52.956228956228955,
      "grad_norm": 94.80573272705078,
      "learning_rate": 9.108112972488189e-07,
      "loss": 2.6902,
      "step": 7890
    },
    {
      "epoch": 53.02020202020202,
      "grad_norm": 36.121360778808594,
      "learning_rate": 9.087086262134276e-07,
      "loss": 2.5951,
      "step": 7900
    },
    {
      "epoch": 53.02020202020202,
      "eval_loss": 0.3706035614013672,
      "eval_mae": 0.4259144365787506,
      "eval_mse": 0.3706035614013672,
      "eval_r2": 0.18936890363693237,
      "eval_rmse": 0.6087721752851121,
      "eval_runtime": 10.7834,
      "eval_samples_per_second": 440.399,
      "eval_steps_per_second": 13.818,
      "step": 7900
    },
    {
      "epoch": 53.08754208754209,
      "grad_norm": 55.94941329956055,
      "learning_rate": 9.066063621115548e-07,
      "loss": 2.5651,
      "step": 7910
    },
    {
      "epoch": 53.15488215488215,
      "grad_norm": 96.6322021484375,
      "learning_rate": 9.045045143140951e-07,
      "loss": 3.4033,
      "step": 7920
    },
    {
      "epoch": 53.22222222222222,
      "grad_norm": 161.49949645996094,
      "learning_rate": 9.024030921900851e-07,
      "loss": 2.5881,
      "step": 7930
    },
    {
      "epoch": 53.28956228956229,
      "grad_norm": 85.61582946777344,
      "learning_rate": 9.00302105106666e-07,
      "loss": 2.7389,
      "step": 7940
    },
    {
      "epoch": 53.35690235690236,
      "grad_norm": 182.05421447753906,
      "learning_rate": 8.98201562429038e-07,
      "loss": 2.7794,
      "step": 7950
    },
    {
      "epoch": 53.42424242424242,
      "grad_norm": 121.98291778564453,
      "learning_rate": 8.961014735204216e-07,
      "loss": 2.8139,
      "step": 7960
    },
    {
      "epoch": 53.49158249158249,
      "grad_norm": 53.312774658203125,
      "learning_rate": 8.940018477420142e-07,
      "loss": 2.5389,
      "step": 7970
    },
    {
      "epoch": 53.55892255892256,
      "grad_norm": 102.00857543945312,
      "learning_rate": 8.919026944529487e-07,
      "loss": 2.6939,
      "step": 7980
    },
    {
      "epoch": 53.62626262626263,
      "grad_norm": 256.13067626953125,
      "learning_rate": 8.898040230102519e-07,
      "loss": 2.8444,
      "step": 7990
    },
    {
      "epoch": 53.69360269360269,
      "grad_norm": 89.46487426757812,
      "learning_rate": 8.877058427688028e-07,
      "loss": 2.5773,
      "step": 8000
    },
    {
      "epoch": 53.69360269360269,
      "eval_loss": 0.36859261989593506,
      "eval_mae": 0.4237404763698578,
      "eval_mse": 0.36859261989593506,
      "eval_r2": 0.1937674880027771,
      "eval_rmse": 0.6071182915181645,
      "eval_runtime": 10.8203,
      "eval_samples_per_second": 438.896,
      "eval_steps_per_second": 13.77,
      "step": 8000
    },
    {
      "epoch": 53.76094276094276,
      "grad_norm": 58.46363067626953,
      "learning_rate": 8.856081630812907e-07,
      "loss": 2.9802,
      "step": 8010
    },
    {
      "epoch": 53.82828282828283,
      "grad_norm": 147.62498474121094,
      "learning_rate": 8.835109932981746e-07,
      "loss": 3.3728,
      "step": 8020
    },
    {
      "epoch": 53.89562289562289,
      "grad_norm": 126.38748168945312,
      "learning_rate": 8.814143427676387e-07,
      "loss": 2.8553,
      "step": 8030
    },
    {
      "epoch": 53.96296296296296,
      "grad_norm": 30.008066177368164,
      "learning_rate": 8.793182208355547e-07,
      "loss": 2.6652,
      "step": 8040
    },
    {
      "epoch": 54.02693602693603,
      "grad_norm": 39.27421188354492,
      "learning_rate": 8.772226368454363e-07,
      "loss": 2.5613,
      "step": 8050
    },
    {
      "epoch": 54.0942760942761,
      "grad_norm": 71.02611541748047,
      "learning_rate": 8.751276001384009e-07,
      "loss": 2.8228,
      "step": 8060
    },
    {
      "epoch": 54.16161616161616,
      "grad_norm": 151.74737548828125,
      "learning_rate": 8.730331200531248e-07,
      "loss": 2.9161,
      "step": 8070
    },
    {
      "epoch": 54.22895622895623,
      "grad_norm": 58.16384506225586,
      "learning_rate": 8.709392059258047e-07,
      "loss": 2.7977,
      "step": 8080
    },
    {
      "epoch": 54.2962962962963,
      "grad_norm": 43.49307632446289,
      "learning_rate": 8.688458670901129e-07,
      "loss": 2.6631,
      "step": 8090
    },
    {
      "epoch": 54.36363636363637,
      "grad_norm": 68.99957275390625,
      "learning_rate": 8.669623617245481e-07,
      "loss": 2.6367,
      "step": 8100
    },
    {
      "epoch": 54.36363636363637,
      "eval_loss": 0.36874720454216003,
      "eval_mae": 0.423542857170105,
      "eval_mse": 0.36874720454216003,
      "eval_r2": 0.1934293508529663,
      "eval_rmse": 0.6072455883266341,
      "eval_runtime": 10.7825,
      "eval_samples_per_second": 440.437,
      "eval_steps_per_second": 13.819,
      "step": 8100
    },
    {
      "epoch": 54.43097643097643,
      "grad_norm": 170.68875122070312,
      "learning_rate": 8.648701416480033e-07,
      "loss": 2.3985,
      "step": 8110
    },
    {
      "epoch": 54.4983164983165,
      "grad_norm": 124.38671875,
      "learning_rate": 8.627785239160881e-07,
      "loss": 2.5738,
      "step": 8120
    },
    {
      "epoch": 54.56565656565657,
      "grad_norm": 103.02580261230469,
      "learning_rate": 8.606875178522406e-07,
      "loss": 2.8011,
      "step": 8130
    },
    {
      "epoch": 54.63299663299663,
      "grad_norm": 43.57786560058594,
      "learning_rate": 8.585971327771706e-07,
      "loss": 2.8889,
      "step": 8140
    },
    {
      "epoch": 54.7003367003367,
      "grad_norm": 86.27001953125,
      "learning_rate": 8.565073780088207e-07,
      "loss": 2.8696,
      "step": 8150
    },
    {
      "epoch": 54.76767676767677,
      "grad_norm": 106.44032287597656,
      "learning_rate": 8.544182628623237e-07,
      "loss": 3.0447,
      "step": 8160
    },
    {
      "epoch": 54.83501683501684,
      "grad_norm": 123.906005859375,
      "learning_rate": 8.523297966499607e-07,
      "loss": 2.8462,
      "step": 8170
    },
    {
      "epoch": 54.9023569023569,
      "grad_norm": 174.25001525878906,
      "learning_rate": 8.502419886811212e-07,
      "loss": 2.8826,
      "step": 8180
    },
    {
      "epoch": 54.96969696969697,
      "grad_norm": 115.1952896118164,
      "learning_rate": 8.481548482622596e-07,
      "loss": 2.9,
      "step": 8190
    },
    {
      "epoch": 55.033670033670035,
      "grad_norm": 99.97525787353516,
      "learning_rate": 8.460683846968551e-07,
      "loss": 2.8344,
      "step": 8200
    },
    {
      "epoch": 55.033670033670035,
      "eval_loss": 0.3678399920463562,
      "eval_mae": 0.422806054353714,
      "eval_mse": 0.3678399920463562,
      "eval_r2": 0.1954137086868286,
      "eval_rmse": 0.6064981385349474,
      "eval_runtime": 10.8188,
      "eval_samples_per_second": 438.958,
      "eval_steps_per_second": 13.772,
      "step": 8200
    },
    {
      "epoch": 55.101010101010104,
      "grad_norm": 55.611656188964844,
      "learning_rate": 8.439826072853702e-07,
      "loss": 2.828,
      "step": 8210
    },
    {
      "epoch": 55.168350168350166,
      "grad_norm": 59.69890594482422,
      "learning_rate": 8.418975253252078e-07,
      "loss": 2.5911,
      "step": 8220
    },
    {
      "epoch": 55.235690235690235,
      "grad_norm": 123.47525024414062,
      "learning_rate": 8.39813148110672e-07,
      "loss": 3.2245,
      "step": 8230
    },
    {
      "epoch": 55.303030303030305,
      "grad_norm": 26.531234741210938,
      "learning_rate": 8.377294849329247e-07,
      "loss": 2.3735,
      "step": 8240
    },
    {
      "epoch": 55.370370370370374,
      "grad_norm": 60.1549072265625,
      "learning_rate": 8.356465450799451e-07,
      "loss": 2.9319,
      "step": 8250
    },
    {
      "epoch": 55.437710437710436,
      "grad_norm": 127.94482421875,
      "learning_rate": 8.335643378364888e-07,
      "loss": 2.7355,
      "step": 8260
    },
    {
      "epoch": 55.505050505050505,
      "grad_norm": 81.21577453613281,
      "learning_rate": 8.314828724840445e-07,
      "loss": 2.677,
      "step": 8270
    },
    {
      "epoch": 55.572390572390574,
      "grad_norm": 55.42169952392578,
      "learning_rate": 8.294021583007953e-07,
      "loss": 2.8676,
      "step": 8280
    },
    {
      "epoch": 55.63973063973064,
      "grad_norm": 82.51737213134766,
      "learning_rate": 8.273222045615746e-07,
      "loss": 2.8963,
      "step": 8290
    },
    {
      "epoch": 55.707070707070706,
      "grad_norm": 64.16675567626953,
      "learning_rate": 8.252430205378273e-07,
      "loss": 2.522,
      "step": 8300
    },
    {
      "epoch": 55.707070707070706,
      "eval_loss": 0.3666117191314697,
      "eval_mae": 0.42175766825675964,
      "eval_mse": 0.3666117191314697,
      "eval_r2": 0.19810032844543457,
      "eval_rmse": 0.6054846976856391,
      "eval_runtime": 10.7855,
      "eval_samples_per_second": 440.315,
      "eval_steps_per_second": 13.815,
      "step": 8300
    },
    {
      "epoch": 55.774410774410775,
      "grad_norm": 172.0429229736328,
      "learning_rate": 8.231646154975664e-07,
      "loss": 2.778,
      "step": 8310
    },
    {
      "epoch": 55.841750841750844,
      "grad_norm": 419.6776123046875,
      "learning_rate": 8.210869987053335e-07,
      "loss": 2.7853,
      "step": 8320
    },
    {
      "epoch": 55.90909090909091,
      "grad_norm": 200.73782348632812,
      "learning_rate": 8.190101794221552e-07,
      "loss": 2.765,
      "step": 8330
    },
    {
      "epoch": 55.976430976430976,
      "grad_norm": 150.01072692871094,
      "learning_rate": 8.169341669055047e-07,
      "loss": 2.8393,
      "step": 8340
    },
    {
      "epoch": 56.04040404040404,
      "grad_norm": 101.5224380493164,
      "learning_rate": 8.148589704092577e-07,
      "loss": 2.8416,
      "step": 8350
    },
    {
      "epoch": 56.10774410774411,
      "grad_norm": 33.08087158203125,
      "learning_rate": 8.127845991836535e-07,
      "loss": 2.6881,
      "step": 8360
    },
    {
      "epoch": 56.17508417508417,
      "grad_norm": 42.674217224121094,
      "learning_rate": 8.107110624752518e-07,
      "loss": 2.9535,
      "step": 8370
    },
    {
      "epoch": 56.24242424242424,
      "grad_norm": 55.9845085144043,
      "learning_rate": 8.086383695268937e-07,
      "loss": 2.593,
      "step": 8380
    },
    {
      "epoch": 56.30976430976431,
      "grad_norm": 79.3974380493164,
      "learning_rate": 8.065665295776575e-07,
      "loss": 2.7824,
      "step": 8390
    },
    {
      "epoch": 56.377104377104374,
      "grad_norm": 103.01301574707031,
      "learning_rate": 8.044955518628209e-07,
      "loss": 2.6209,
      "step": 8400
    },
    {
      "epoch": 56.377104377104374,
      "eval_loss": 0.36607053875923157,
      "eval_mae": 0.420957088470459,
      "eval_mse": 0.36607053875923157,
      "eval_r2": 0.19928407669067383,
      "eval_rmse": 0.6050376341676867,
      "eval_runtime": 10.7694,
      "eval_samples_per_second": 440.974,
      "eval_steps_per_second": 13.836,
      "step": 8400
    },
    {
      "epoch": 56.44444444444444,
      "grad_norm": 96.26338195800781,
      "learning_rate": 8.024254456138168e-07,
      "loss": 3.022,
      "step": 8410
    },
    {
      "epoch": 56.51178451178451,
      "grad_norm": 37.744041442871094,
      "learning_rate": 8.003562200581951e-07,
      "loss": 2.6019,
      "step": 8420
    },
    {
      "epoch": 56.57912457912458,
      "grad_norm": 27.26716423034668,
      "learning_rate": 7.982878844195778e-07,
      "loss": 3.0187,
      "step": 8430
    },
    {
      "epoch": 56.64646464646464,
      "grad_norm": 36.43662643432617,
      "learning_rate": 7.962204479176224e-07,
      "loss": 2.8714,
      "step": 8440
    },
    {
      "epoch": 56.71380471380471,
      "grad_norm": 171.5147247314453,
      "learning_rate": 7.941539197679767e-07,
      "loss": 2.4568,
      "step": 8450
    },
    {
      "epoch": 56.78114478114478,
      "grad_norm": 138.23472595214844,
      "learning_rate": 7.920883091822408e-07,
      "loss": 2.7649,
      "step": 8460
    },
    {
      "epoch": 56.84848484848485,
      "grad_norm": 111.0620346069336,
      "learning_rate": 7.900236253679235e-07,
      "loss": 2.568,
      "step": 8470
    },
    {
      "epoch": 56.91582491582491,
      "grad_norm": 54.69694519042969,
      "learning_rate": 7.879598775284033e-07,
      "loss": 2.5776,
      "step": 8480
    },
    {
      "epoch": 56.98316498316498,
      "grad_norm": 95.97238159179688,
      "learning_rate": 7.858970748628868e-07,
      "loss": 2.7417,
      "step": 8490
    },
    {
      "epoch": 57.04713804713805,
      "grad_norm": 183.23463439941406,
      "learning_rate": 7.838352265663666e-07,
      "loss": 2.7209,
      "step": 8500
    },
    {
      "epoch": 57.04713804713805,
      "eval_loss": 0.3642508089542389,
      "eval_mae": 0.4204018712043762,
      "eval_mse": 0.3642508089542389,
      "eval_r2": 0.20326441526412964,
      "eval_rmse": 0.6035319452640754,
      "eval_runtime": 10.7857,
      "eval_samples_per_second": 440.306,
      "eval_steps_per_second": 13.815,
      "step": 8500
    },
    {
      "epoch": 57.11447811447812,
      "grad_norm": 93.31880950927734,
      "learning_rate": 7.817743418295818e-07,
      "loss": 3.283,
      "step": 8510
    },
    {
      "epoch": 57.18181818181818,
      "grad_norm": 164.93089294433594,
      "learning_rate": 7.797144298389762e-07,
      "loss": 2.5298,
      "step": 8520
    },
    {
      "epoch": 57.24915824915825,
      "grad_norm": 200.4240264892578,
      "learning_rate": 7.776554997766578e-07,
      "loss": 2.5167,
      "step": 8530
    },
    {
      "epoch": 57.31649831649832,
      "grad_norm": 185.1934814453125,
      "learning_rate": 7.755975608203571e-07,
      "loss": 2.5398,
      "step": 8540
    },
    {
      "epoch": 57.38383838383838,
      "grad_norm": 56.52271270751953,
      "learning_rate": 7.73540622143387e-07,
      "loss": 2.5301,
      "step": 8550
    },
    {
      "epoch": 57.45117845117845,
      "grad_norm": 167.07264709472656,
      "learning_rate": 7.714846929146024e-07,
      "loss": 2.6136,
      "step": 8560
    },
    {
      "epoch": 57.51851851851852,
      "grad_norm": 207.03700256347656,
      "learning_rate": 7.694297822983569e-07,
      "loss": 2.599,
      "step": 8570
    },
    {
      "epoch": 57.58585858585859,
      "grad_norm": 128.9772491455078,
      "learning_rate": 7.673758994544653e-07,
      "loss": 2.7752,
      "step": 8580
    },
    {
      "epoch": 57.65319865319865,
      "grad_norm": 51.315406799316406,
      "learning_rate": 7.653230535381597e-07,
      "loss": 3.1829,
      "step": 8590
    },
    {
      "epoch": 57.72053872053872,
      "grad_norm": 233.10601806640625,
      "learning_rate": 7.632712537000515e-07,
      "loss": 3.0232,
      "step": 8600
    },
    {
      "epoch": 57.72053872053872,
      "eval_loss": 0.37591132521629333,
      "eval_mae": 0.4335439205169678,
      "eval_mse": 0.37591132521629333,
      "eval_r2": 0.177759051322937,
      "eval_rmse": 0.6131160780931236,
      "eval_runtime": 10.7713,
      "eval_samples_per_second": 440.896,
      "eval_steps_per_second": 13.833,
      "step": 8600
    },
    {
      "epoch": 57.78787878787879,
      "grad_norm": 160.42025756835938,
      "learning_rate": 7.612205090860874e-07,
      "loss": 2.909,
      "step": 8610
    },
    {
      "epoch": 57.85521885521886,
      "grad_norm": 120.39913177490234,
      "learning_rate": 7.591708288375125e-07,
      "loss": 2.7331,
      "step": 8620
    },
    {
      "epoch": 57.92255892255892,
      "grad_norm": 91.9896469116211,
      "learning_rate": 7.571222220908252e-07,
      "loss": 2.8905,
      "step": 8630
    },
    {
      "epoch": 57.98989898989899,
      "grad_norm": 101.26105499267578,
      "learning_rate": 7.550746979777409e-07,
      "loss": 2.5115,
      "step": 8640
    },
    {
      "epoch": 58.053872053872055,
      "grad_norm": 60.81822967529297,
      "learning_rate": 7.530282656251474e-07,
      "loss": 2.9275,
      "step": 8650
    },
    {
      "epoch": 58.121212121212125,
      "grad_norm": 154.14097595214844,
      "learning_rate": 7.509829341550673e-07,
      "loss": 2.8961,
      "step": 8660
    },
    {
      "epoch": 58.18855218855219,
      "grad_norm": 118.66650390625,
      "learning_rate": 7.489387126846148e-07,
      "loss": 2.3494,
      "step": 8670
    },
    {
      "epoch": 58.255892255892256,
      "grad_norm": 56.92625427246094,
      "learning_rate": 7.468956103259574e-07,
      "loss": 2.4819,
      "step": 8680
    },
    {
      "epoch": 58.323232323232325,
      "grad_norm": 40.0760612487793,
      "learning_rate": 7.448536361862729e-07,
      "loss": 2.5992,
      "step": 8690
    },
    {
      "epoch": 58.39057239057239,
      "grad_norm": 130.31539916992188,
      "learning_rate": 7.428127993677115e-07,
      "loss": 2.7318,
      "step": 8700
    },
    {
      "epoch": 58.39057239057239,
      "eval_loss": 0.3621235489845276,
      "eval_mae": 0.41809794306755066,
      "eval_mse": 0.3621235191822052,
      "eval_r2": 0.20791751146316528,
      "eval_rmse": 0.6017669974186065,
      "eval_runtime": 10.7769,
      "eval_samples_per_second": 440.663,
      "eval_steps_per_second": 13.826,
      "step": 8700
    },
    {
      "epoch": 58.45791245791246,
      "grad_norm": 261.0930480957031,
      "learning_rate": 7.40773108967352e-07,
      "loss": 3.0869,
      "step": 8710
    },
    {
      "epoch": 58.525252525252526,
      "grad_norm": 52.540340423583984,
      "learning_rate": 7.38734574077165e-07,
      "loss": 2.8372,
      "step": 8720
    },
    {
      "epoch": 58.592592592592595,
      "grad_norm": 140.21766662597656,
      "learning_rate": 7.366972037839684e-07,
      "loss": 2.9269,
      "step": 8730
    },
    {
      "epoch": 58.65993265993266,
      "grad_norm": 140.7172393798828,
      "learning_rate": 7.346610071693907e-07,
      "loss": 2.8555,
      "step": 8740
    },
    {
      "epoch": 58.72727272727273,
      "grad_norm": 283.7715148925781,
      "learning_rate": 7.32625993309827e-07,
      "loss": 2.8479,
      "step": 8750
    },
    {
      "epoch": 58.794612794612796,
      "grad_norm": 94.37970733642578,
      "learning_rate": 7.305921712764019e-07,
      "loss": 2.4671,
      "step": 8760
    },
    {
      "epoch": 58.861952861952865,
      "grad_norm": 194.48150634765625,
      "learning_rate": 7.285595501349258e-07,
      "loss": 2.7311,
      "step": 8770
    },
    {
      "epoch": 58.92929292929293,
      "grad_norm": 202.75613403320312,
      "learning_rate": 7.265281389458574e-07,
      "loss": 2.8888,
      "step": 8780
    },
    {
      "epoch": 58.996632996633,
      "grad_norm": 100.53678894042969,
      "learning_rate": 7.244979467642614e-07,
      "loss": 2.4763,
      "step": 8790
    },
    {
      "epoch": 59.06060606060606,
      "grad_norm": 39.66692352294922,
      "learning_rate": 7.224689826397687e-07,
      "loss": 2.5013,
      "step": 8800
    },
    {
      "epoch": 59.06060606060606,
      "eval_loss": 0.3652089536190033,
      "eval_mae": 0.42015716433525085,
      "eval_mse": 0.3652089536190033,
      "eval_r2": 0.20116865634918213,
      "eval_rmse": 0.6043252051826097,
      "eval_runtime": 10.8068,
      "eval_samples_per_second": 439.447,
      "eval_steps_per_second": 13.788,
      "step": 8800
    },
    {
      "epoch": 59.127946127946124,
      "grad_norm": 49.749176025390625,
      "learning_rate": 7.204412556165365e-07,
      "loss": 2.5992,
      "step": 8810
    },
    {
      "epoch": 59.195286195286194,
      "grad_norm": 85.62872314453125,
      "learning_rate": 7.184147747332069e-07,
      "loss": 2.7343,
      "step": 8820
    },
    {
      "epoch": 59.26262626262626,
      "grad_norm": 151.4752197265625,
      "learning_rate": 7.163895490228679e-07,
      "loss": 3.1346,
      "step": 8830
    },
    {
      "epoch": 59.32996632996633,
      "grad_norm": 147.09803771972656,
      "learning_rate": 7.143655875130128e-07,
      "loss": 2.7622,
      "step": 8840
    },
    {
      "epoch": 59.397306397306394,
      "grad_norm": 82.75611114501953,
      "learning_rate": 7.123428992254984e-07,
      "loss": 2.6811,
      "step": 8850
    },
    {
      "epoch": 59.464646464646464,
      "grad_norm": 27.548011779785156,
      "learning_rate": 7.103214931765079e-07,
      "loss": 2.7974,
      "step": 8860
    },
    {
      "epoch": 59.53198653198653,
      "grad_norm": 65.380126953125,
      "learning_rate": 7.083013783765071e-07,
      "loss": 2.9787,
      "step": 8870
    },
    {
      "epoch": 59.5993265993266,
      "grad_norm": 125.52188110351562,
      "learning_rate": 7.062825638302075e-07,
      "loss": 2.8236,
      "step": 8880
    },
    {
      "epoch": 59.666666666666664,
      "grad_norm": 20.583967208862305,
      "learning_rate": 7.042650585365234e-07,
      "loss": 2.8012,
      "step": 8890
    },
    {
      "epoch": 59.73400673400673,
      "grad_norm": 81.24407196044922,
      "learning_rate": 7.022488714885345e-07,
      "loss": 2.792,
      "step": 8900
    },
    {
      "epoch": 59.73400673400673,
      "eval_loss": 0.3605329990386963,
      "eval_mae": 0.4183028042316437,
      "eval_mse": 0.3605330288410187,
      "eval_r2": 0.21139639616012573,
      "eval_rmse": 0.6004440264013113,
      "eval_runtime": 10.779,
      "eval_samples_per_second": 440.58,
      "eval_steps_per_second": 13.823,
      "step": 8900
    },
    {
      "epoch": 59.8013468013468,
      "grad_norm": 106.37210083007812,
      "learning_rate": 7.002340116734428e-07,
      "loss": 2.6507,
      "step": 8910
    },
    {
      "epoch": 59.86868686868687,
      "grad_norm": 111.1795654296875,
      "learning_rate": 6.982204880725356e-07,
      "loss": 2.3886,
      "step": 8920
    },
    {
      "epoch": 59.936026936026934,
      "grad_norm": 129.83425903320312,
      "learning_rate": 6.962083096611429e-07,
      "loss": 2.5467,
      "step": 8930
    },
    {
      "epoch": 60.0,
      "grad_norm": 114.98896026611328,
      "learning_rate": 6.941974854085992e-07,
      "loss": 2.5269,
      "step": 8940
    },
    {
      "epoch": 60.06734006734007,
      "grad_norm": 110.27008819580078,
      "learning_rate": 6.92188024278202e-07,
      "loss": 2.9102,
      "step": 8950
    },
    {
      "epoch": 60.13468013468013,
      "grad_norm": 72.77752685546875,
      "learning_rate": 6.90179935227174e-07,
      "loss": 2.6478,
      "step": 8960
    },
    {
      "epoch": 60.2020202020202,
      "grad_norm": 217.52505493164062,
      "learning_rate": 6.8817322720662e-07,
      "loss": 2.7255,
      "step": 8970
    },
    {
      "epoch": 60.26936026936027,
      "grad_norm": 112.5431900024414,
      "learning_rate": 6.861679091614909e-07,
      "loss": 2.6417,
      "step": 8980
    },
    {
      "epoch": 60.33670033670034,
      "grad_norm": 252.95152282714844,
      "learning_rate": 6.841639900305396e-07,
      "loss": 2.4313,
      "step": 8990
    },
    {
      "epoch": 60.4040404040404,
      "grad_norm": 66.94791412353516,
      "learning_rate": 6.821614787462853e-07,
      "loss": 2.5342,
      "step": 9000
    },
    {
      "epoch": 60.4040404040404,
      "eval_loss": 0.36002445220947266,
      "eval_mae": 0.4189915060997009,
      "eval_mse": 0.36002445220947266,
      "eval_r2": 0.21250885725021362,
      "eval_rmse": 0.6000203764952259,
      "eval_runtime": 10.782,
      "eval_samples_per_second": 440.456,
      "eval_steps_per_second": 13.819,
      "step": 9000
    },
    {
      "epoch": 60.47138047138047,
      "grad_norm": 89.68761444091797,
      "learning_rate": 6.801603842349699e-07,
      "loss": 2.9907,
      "step": 9010
    },
    {
      "epoch": 60.53872053872054,
      "grad_norm": 235.25949096679688,
      "learning_rate": 6.781607154165216e-07,
      "loss": 2.8029,
      "step": 9020
    },
    {
      "epoch": 60.60606060606061,
      "grad_norm": 106.80323791503906,
      "learning_rate": 6.761624812045121e-07,
      "loss": 2.4502,
      "step": 9030
    },
    {
      "epoch": 60.67340067340067,
      "grad_norm": 74.47793579101562,
      "learning_rate": 6.7416569050612e-07,
      "loss": 3.1216,
      "step": 9040
    },
    {
      "epoch": 60.74074074074074,
      "grad_norm": 86.51136779785156,
      "learning_rate": 6.721703522220871e-07,
      "loss": 2.7593,
      "step": 9050
    },
    {
      "epoch": 60.80808080808081,
      "grad_norm": 79.02229309082031,
      "learning_rate": 6.701764752466833e-07,
      "loss": 2.7789,
      "step": 9060
    },
    {
      "epoch": 60.87542087542087,
      "grad_norm": 67.96233367919922,
      "learning_rate": 6.681840684676634e-07,
      "loss": 2.7477,
      "step": 9070
    },
    {
      "epoch": 60.94276094276094,
      "grad_norm": 74.25907135009766,
      "learning_rate": 6.661931407662291e-07,
      "loss": 2.5145,
      "step": 9080
    },
    {
      "epoch": 61.00673400673401,
      "grad_norm": 91.72937774658203,
      "learning_rate": 6.642037010169892e-07,
      "loss": 2.8524,
      "step": 9090
    },
    {
      "epoch": 61.074074074074076,
      "grad_norm": 84.8498306274414,
      "learning_rate": 6.622157580879196e-07,
      "loss": 2.7614,
      "step": 9100
    },
    {
      "epoch": 61.074074074074076,
      "eval_loss": 0.3594312369823456,
      "eval_mae": 0.4179425537586212,
      "eval_mse": 0.3594312369823456,
      "eval_r2": 0.2138063907623291,
      "eval_rmse": 0.5995258434649382,
      "eval_runtime": 10.8176,
      "eval_samples_per_second": 439.008,
      "eval_steps_per_second": 13.774,
      "step": 9100
    },
    {
      "epoch": 61.14141414141414,
      "grad_norm": 37.27864074707031,
      "learning_rate": 6.602293208403242e-07,
      "loss": 2.7735,
      "step": 9110
    },
    {
      "epoch": 61.20875420875421,
      "grad_norm": 146.24974060058594,
      "learning_rate": 6.582443981287955e-07,
      "loss": 2.5714,
      "step": 9120
    },
    {
      "epoch": 61.27609427609428,
      "grad_norm": 112.12639617919922,
      "learning_rate": 6.562609988011744e-07,
      "loss": 2.9706,
      "step": 9130
    },
    {
      "epoch": 61.343434343434346,
      "grad_norm": 110.9952392578125,
      "learning_rate": 6.542791316985125e-07,
      "loss": 2.726,
      "step": 9140
    },
    {
      "epoch": 61.41077441077441,
      "grad_norm": 138.796630859375,
      "learning_rate": 6.522988056550296e-07,
      "loss": 2.6787,
      "step": 9150
    },
    {
      "epoch": 61.47811447811448,
      "grad_norm": 91.18521881103516,
      "learning_rate": 6.50320029498078e-07,
      "loss": 2.9779,
      "step": 9160
    },
    {
      "epoch": 61.54545454545455,
      "grad_norm": 87.296142578125,
      "learning_rate": 6.483428120481e-07,
      "loss": 2.8429,
      "step": 9170
    },
    {
      "epoch": 61.612794612794616,
      "grad_norm": 122.42247772216797,
      "learning_rate": 6.463671621185906e-07,
      "loss": 2.5944,
      "step": 9180
    },
    {
      "epoch": 61.68013468013468,
      "grad_norm": 222.47659301757812,
      "learning_rate": 6.44393088516058e-07,
      "loss": 2.6286,
      "step": 9190
    },
    {
      "epoch": 61.74747474747475,
      "grad_norm": 111.3460693359375,
      "learning_rate": 6.424206000399823e-07,
      "loss": 2.8569,
      "step": 9200
    },
    {
      "epoch": 61.74747474747475,
      "eval_loss": 0.3590884506702423,
      "eval_mae": 0.41769465804100037,
      "eval_mse": 0.3590884506702423,
      "eval_r2": 0.21455621719360352,
      "eval_rmse": 0.5992398940910413,
      "eval_runtime": 10.7885,
      "eval_samples_per_second": 440.191,
      "eval_steps_per_second": 13.811,
      "step": 9200
    },
    {
      "epoch": 61.81481481481482,
      "grad_norm": 39.40879821777344,
      "learning_rate": 6.404497054827798e-07,
      "loss": 2.4,
      "step": 9210
    },
    {
      "epoch": 61.88215488215488,
      "grad_norm": 54.394832611083984,
      "learning_rate": 6.384804136297601e-07,
      "loss": 2.5261,
      "step": 9220
    },
    {
      "epoch": 61.94949494949495,
      "grad_norm": 110.10257720947266,
      "learning_rate": 6.365127332590904e-07,
      "loss": 2.8149,
      "step": 9230
    },
    {
      "epoch": 62.013468013468014,
      "grad_norm": 129.25424194335938,
      "learning_rate": 6.345466731417528e-07,
      "loss": 2.488,
      "step": 9240
    },
    {
      "epoch": 62.08080808080808,
      "grad_norm": 101.78056335449219,
      "learning_rate": 6.325822420415092e-07,
      "loss": 2.7991,
      "step": 9250
    },
    {
      "epoch": 62.148148148148145,
      "grad_norm": 86.51380157470703,
      "learning_rate": 6.30619448714858e-07,
      "loss": 2.2727,
      "step": 9260
    },
    {
      "epoch": 62.215488215488215,
      "grad_norm": 141.17086791992188,
      "learning_rate": 6.28658301910999e-07,
      "loss": 2.9317,
      "step": 9270
    },
    {
      "epoch": 62.282828282828284,
      "grad_norm": 51.423309326171875,
      "learning_rate": 6.266988103717911e-07,
      "loss": 2.4028,
      "step": 9280
    },
    {
      "epoch": 62.35016835016835,
      "grad_norm": 84.16255950927734,
      "learning_rate": 6.247409828317163e-07,
      "loss": 2.7833,
      "step": 9290
    },
    {
      "epoch": 62.417508417508415,
      "grad_norm": 159.36712646484375,
      "learning_rate": 6.227848280178374e-07,
      "loss": 2.8873,
      "step": 9300
    },
    {
      "epoch": 62.417508417508415,
      "eval_loss": 0.3584060072898865,
      "eval_mae": 0.41768893599510193,
      "eval_mse": 0.3584060072898865,
      "eval_r2": 0.2160489559173584,
      "eval_rmse": 0.598670199099543,
      "eval_runtime": 10.7931,
      "eval_samples_per_second": 440.004,
      "eval_steps_per_second": 13.805,
      "step": 9300
    },
    {
      "epoch": 62.484848484848484,
      "grad_norm": 152.32571411132812,
      "learning_rate": 6.208303546497632e-07,
      "loss": 2.7216,
      "step": 9310
    },
    {
      "epoch": 62.552188552188554,
      "grad_norm": 208.91018676757812,
      "learning_rate": 6.188775714396053e-07,
      "loss": 2.7474,
      "step": 9320
    },
    {
      "epoch": 62.61952861952862,
      "grad_norm": 31.61521339416504,
      "learning_rate": 6.169264870919431e-07,
      "loss": 2.8114,
      "step": 9330
    },
    {
      "epoch": 62.686868686868685,
      "grad_norm": 163.75547790527344,
      "learning_rate": 6.149771103037819e-07,
      "loss": 2.5553,
      "step": 9340
    },
    {
      "epoch": 62.754208754208754,
      "grad_norm": 158.57891845703125,
      "learning_rate": 6.13029449764517e-07,
      "loss": 3.0937,
      "step": 9350
    },
    {
      "epoch": 62.821548821548824,
      "grad_norm": 60.71897888183594,
      "learning_rate": 6.110835141558916e-07,
      "loss": 2.4506,
      "step": 9360
    },
    {
      "epoch": 62.888888888888886,
      "grad_norm": 79.51283264160156,
      "learning_rate": 6.091393121519621e-07,
      "loss": 2.625,
      "step": 9370
    },
    {
      "epoch": 62.956228956228955,
      "grad_norm": 81.74191284179688,
      "learning_rate": 6.071968524190549e-07,
      "loss": 2.4764,
      "step": 9380
    },
    {
      "epoch": 63.02020202020202,
      "grad_norm": 234.54502868652344,
      "learning_rate": 6.052561436157328e-07,
      "loss": 2.9215,
      "step": 9390
    },
    {
      "epoch": 63.08754208754209,
      "grad_norm": 165.62193298339844,
      "learning_rate": 6.033171943927517e-07,
      "loss": 2.9103,
      "step": 9400
    },
    {
      "epoch": 63.08754208754209,
      "eval_loss": 0.36053094267845154,
      "eval_mae": 0.4209555685520172,
      "eval_mse": 0.36053094267845154,
      "eval_r2": 0.21140098571777344,
      "eval_rmse": 0.6004422892155844,
      "eval_runtime": 10.7862,
      "eval_samples_per_second": 440.284,
      "eval_steps_per_second": 13.814,
      "step": 9400
    },
    {
      "epoch": 63.15488215488215,
      "grad_norm": 107.34781646728516,
      "learning_rate": 6.013800133930252e-07,
      "loss": 2.883,
      "step": 9410
    },
    {
      "epoch": 63.22222222222222,
      "grad_norm": 103.58859252929688,
      "learning_rate": 5.994446092515848e-07,
      "loss": 2.8006,
      "step": 9420
    },
    {
      "epoch": 63.28956228956229,
      "grad_norm": 89.88680267333984,
      "learning_rate": 5.975109905955413e-07,
      "loss": 2.7142,
      "step": 9430
    },
    {
      "epoch": 63.35690235690236,
      "grad_norm": 34.57746505737305,
      "learning_rate": 5.95579166044047e-07,
      "loss": 2.9622,
      "step": 9440
    },
    {
      "epoch": 63.42424242424242,
      "grad_norm": 33.601219177246094,
      "learning_rate": 5.936491442082569e-07,
      "loss": 2.6159,
      "step": 9450
    },
    {
      "epoch": 63.49158249158249,
      "grad_norm": 234.8035430908203,
      "learning_rate": 5.917209336912903e-07,
      "loss": 2.6208,
      "step": 9460
    },
    {
      "epoch": 63.55892255892256,
      "grad_norm": 89.23230743408203,
      "learning_rate": 5.897945430881923e-07,
      "loss": 2.4838,
      "step": 9470
    },
    {
      "epoch": 63.62626262626263,
      "grad_norm": 99.4452896118164,
      "learning_rate": 5.878699809858958e-07,
      "loss": 2.7956,
      "step": 9480
    },
    {
      "epoch": 63.69360269360269,
      "grad_norm": 113.62226867675781,
      "learning_rate": 5.859472559631837e-07,
      "loss": 2.4525,
      "step": 9490
    },
    {
      "epoch": 63.76094276094276,
      "grad_norm": 42.291378021240234,
      "learning_rate": 5.840263765906489e-07,
      "loss": 2.5417,
      "step": 9500
    },
    {
      "epoch": 63.76094276094276,
      "eval_loss": 0.35789254307746887,
      "eval_mae": 0.4184859097003937,
      "eval_mse": 0.3578925132751465,
      "eval_r2": 0.21717208623886108,
      "eval_rmse": 0.5982411831988387,
      "eval_runtime": 10.7875,
      "eval_samples_per_second": 440.234,
      "eval_steps_per_second": 13.812,
      "step": 9500
    },
    {
      "epoch": 63.82828282828283,
      "grad_norm": 72.59378051757812,
      "learning_rate": 5.821073514306585e-07,
      "loss": 2.193,
      "step": 9510
    },
    {
      "epoch": 63.89562289562289,
      "grad_norm": 157.62109375,
      "learning_rate": 5.801901890373133e-07,
      "loss": 2.761,
      "step": 9520
    },
    {
      "epoch": 63.96296296296296,
      "grad_norm": 79.53624725341797,
      "learning_rate": 5.782748979564118e-07,
      "loss": 2.8779,
      "step": 9530
    },
    {
      "epoch": 64.02693602693603,
      "grad_norm": 188.7542724609375,
      "learning_rate": 5.763614867254101e-07,
      "loss": 2.4144,
      "step": 9540
    },
    {
      "epoch": 64.0942760942761,
      "grad_norm": 181.61984252929688,
      "learning_rate": 5.744499638733859e-07,
      "loss": 2.5463,
      "step": 9550
    },
    {
      "epoch": 64.16161616161617,
      "grad_norm": 102.54400634765625,
      "learning_rate": 5.72540337920998e-07,
      "loss": 2.6315,
      "step": 9560
    },
    {
      "epoch": 64.22895622895624,
      "grad_norm": 190.02183532714844,
      "learning_rate": 5.706326173804515e-07,
      "loss": 2.7659,
      "step": 9570
    },
    {
      "epoch": 64.29629629629629,
      "grad_norm": 217.90736389160156,
      "learning_rate": 5.687268107554559e-07,
      "loss": 2.8759,
      "step": 9580
    },
    {
      "epoch": 64.36363636363636,
      "grad_norm": 219.75086975097656,
      "learning_rate": 5.668229265411919e-07,
      "loss": 3.1842,
      "step": 9590
    },
    {
      "epoch": 64.43097643097643,
      "grad_norm": 118.2819595336914,
      "learning_rate": 5.649209732242685e-07,
      "loss": 2.7001,
      "step": 9600
    },
    {
      "epoch": 64.43097643097643,
      "eval_loss": 0.3591337502002716,
      "eval_mae": 0.4198189079761505,
      "eval_mse": 0.3591337502002716,
      "eval_r2": 0.21445715427398682,
      "eval_rmse": 0.5992776903909168,
      "eval_runtime": 10.7849,
      "eval_samples_per_second": 440.337,
      "eval_steps_per_second": 13.816,
      "step": 9600
    },
    {
      "epoch": 64.4983164983165,
      "grad_norm": 110.0768814086914,
      "learning_rate": 5.6302095928269e-07,
      "loss": 2.4752,
      "step": 9610
    },
    {
      "epoch": 64.56565656565657,
      "grad_norm": 194.79295349121094,
      "learning_rate": 5.611228931858138e-07,
      "loss": 2.9206,
      "step": 9620
    },
    {
      "epoch": 64.63299663299664,
      "grad_norm": 144.76451110839844,
      "learning_rate": 5.592267833943164e-07,
      "loss": 2.6084,
      "step": 9630
    },
    {
      "epoch": 64.7003367003367,
      "grad_norm": 169.98895263671875,
      "learning_rate": 5.573326383601527e-07,
      "loss": 2.7085,
      "step": 9640
    },
    {
      "epoch": 64.76767676767676,
      "grad_norm": 49.85799789428711,
      "learning_rate": 5.554404665265209e-07,
      "loss": 2.7707,
      "step": 9650
    },
    {
      "epoch": 64.83501683501683,
      "grad_norm": 173.36639404296875,
      "learning_rate": 5.535502763278221e-07,
      "loss": 2.4835,
      "step": 9660
    },
    {
      "epoch": 64.9023569023569,
      "grad_norm": 146.8667755126953,
      "learning_rate": 5.516620761896262e-07,
      "loss": 2.5801,
      "step": 9670
    },
    {
      "epoch": 64.96969696969697,
      "grad_norm": 147.1758270263672,
      "learning_rate": 5.497758745286303e-07,
      "loss": 2.6099,
      "step": 9680
    },
    {
      "epoch": 65.03367003367003,
      "grad_norm": 90.58416748046875,
      "learning_rate": 5.478916797526248e-07,
      "loss": 2.3514,
      "step": 9690
    },
    {
      "epoch": 65.1010101010101,
      "grad_norm": 26.09779167175293,
      "learning_rate": 5.460095002604532e-07,
      "loss": 2.9007,
      "step": 9700
    },
    {
      "epoch": 65.1010101010101,
      "eval_loss": 0.35612890124320984,
      "eval_mae": 0.4147729277610779,
      "eval_mse": 0.35612890124320984,
      "eval_r2": 0.22102969884872437,
      "eval_rmse": 0.5967653653180702,
      "eval_runtime": 10.8164,
      "eval_samples_per_second": 439.054,
      "eval_steps_per_second": 13.775,
      "step": 9700
    },
    {
      "epoch": 65.16835016835017,
      "grad_norm": 34.89274215698242,
      "learning_rate": 5.441293444419771e-07,
      "loss": 2.8684,
      "step": 9710
    },
    {
      "epoch": 65.23569023569024,
      "grad_norm": 70.63241577148438,
      "learning_rate": 5.422512206780359e-07,
      "loss": 2.2999,
      "step": 9720
    },
    {
      "epoch": 65.3030303030303,
      "grad_norm": 86.14585876464844,
      "learning_rate": 5.403751373404129e-07,
      "loss": 3.1167,
      "step": 9730
    },
    {
      "epoch": 65.37037037037037,
      "grad_norm": 91.7327880859375,
      "learning_rate": 5.385011027917941e-07,
      "loss": 2.5835,
      "step": 9740
    },
    {
      "epoch": 65.43771043771044,
      "grad_norm": 63.34545135498047,
      "learning_rate": 5.366291253857354e-07,
      "loss": 2.8478,
      "step": 9750
    },
    {
      "epoch": 65.5050505050505,
      "grad_norm": 69.14451599121094,
      "learning_rate": 5.347592134666202e-07,
      "loss": 2.8347,
      "step": 9760
    },
    {
      "epoch": 65.57239057239057,
      "grad_norm": 83.33345031738281,
      "learning_rate": 5.328913753696277e-07,
      "loss": 2.3727,
      "step": 9770
    },
    {
      "epoch": 65.63973063973064,
      "grad_norm": 105.01849365234375,
      "learning_rate": 5.310256194206906e-07,
      "loss": 2.7064,
      "step": 9780
    },
    {
      "epoch": 65.70707070707071,
      "grad_norm": 74.62297821044922,
      "learning_rate": 5.291619539364623e-07,
      "loss": 2.3814,
      "step": 9790
    },
    {
      "epoch": 65.77441077441077,
      "grad_norm": 50.12975311279297,
      "learning_rate": 5.27300387224276e-07,
      "loss": 2.7361,
      "step": 9800
    },
    {
      "epoch": 65.77441077441077,
      "eval_loss": 0.35513028502464294,
      "eval_mae": 0.41587984561920166,
      "eval_mse": 0.35513028502464294,
      "eval_r2": 0.2232140302658081,
      "eval_rmse": 0.5959280871251521,
      "eval_runtime": 10.7833,
      "eval_samples_per_second": 440.403,
      "eval_steps_per_second": 13.818,
      "step": 9800
    },
    {
      "epoch": 65.84175084175084,
      "grad_norm": 87.69711303710938,
      "learning_rate": 5.254409275821117e-07,
      "loss": 2.7721,
      "step": 9810
    },
    {
      "epoch": 65.9090909090909,
      "grad_norm": 208.7084503173828,
      "learning_rate": 5.235835832985551e-07,
      "loss": 2.5904,
      "step": 9820
    },
    {
      "epoch": 65.97643097643098,
      "grad_norm": 142.06077575683594,
      "learning_rate": 5.217283626527643e-07,
      "loss": 2.7033,
      "step": 9830
    },
    {
      "epoch": 66.04040404040404,
      "grad_norm": 140.3471221923828,
      "learning_rate": 5.198752739144296e-07,
      "loss": 2.2841,
      "step": 9840
    },
    {
      "epoch": 66.10774410774411,
      "grad_norm": 80.3781509399414,
      "learning_rate": 5.180243253437395e-07,
      "loss": 2.2907,
      "step": 9850
    },
    {
      "epoch": 66.17508417508418,
      "grad_norm": 103.9603042602539,
      "learning_rate": 5.161755251913429e-07,
      "loss": 2.5403,
      "step": 9860
    },
    {
      "epoch": 66.24242424242425,
      "grad_norm": 109.1873779296875,
      "learning_rate": 5.143288816983104e-07,
      "loss": 2.8878,
      "step": 9870
    },
    {
      "epoch": 66.3097643097643,
      "grad_norm": 138.83016967773438,
      "learning_rate": 5.124844030961012e-07,
      "loss": 2.4509,
      "step": 9880
    },
    {
      "epoch": 66.37710437710437,
      "grad_norm": 39.8387451171875,
      "learning_rate": 5.106420976065227e-07,
      "loss": 2.7381,
      "step": 9890
    },
    {
      "epoch": 66.44444444444444,
      "grad_norm": 106.18115997314453,
      "learning_rate": 5.088019734416968e-07,
      "loss": 2.6459,
      "step": 9900
    },
    {
      "epoch": 66.44444444444444,
      "eval_loss": 0.357402503490448,
      "eval_mae": 0.41856104135513306,
      "eval_mse": 0.357402503490448,
      "eval_r2": 0.21824395656585693,
      "eval_rmse": 0.5978315009184846,
      "eval_runtime": 10.7924,
      "eval_samples_per_second": 440.033,
      "eval_steps_per_second": 13.806,
      "step": 9900
    },
    {
      "epoch": 66.51178451178451,
      "grad_norm": 80.8787612915039,
      "learning_rate": 5.069640388040222e-07,
      "loss": 2.891,
      "step": 9910
    },
    {
      "epoch": 66.57912457912458,
      "grad_norm": 67.0461196899414,
      "learning_rate": 5.051283018861363e-07,
      "loss": 2.6135,
      "step": 9920
    },
    {
      "epoch": 66.64646464646465,
      "grad_norm": 85.41495513916016,
      "learning_rate": 5.032947708708821e-07,
      "loss": 2.3705,
      "step": 9930
    },
    {
      "epoch": 66.71380471380472,
      "grad_norm": 82.44886016845703,
      "learning_rate": 5.014634539312677e-07,
      "loss": 2.8711,
      "step": 9940
    },
    {
      "epoch": 66.78114478114477,
      "grad_norm": 148.12811279296875,
      "learning_rate": 4.996343592304338e-07,
      "loss": 2.4381,
      "step": 9950
    },
    {
      "epoch": 66.84848484848484,
      "grad_norm": 113.22037506103516,
      "learning_rate": 4.978074949216137e-07,
      "loss": 2.8456,
      "step": 9960
    },
    {
      "epoch": 66.91582491582491,
      "grad_norm": 206.17892456054688,
      "learning_rate": 4.959828691481003e-07,
      "loss": 3.0394,
      "step": 9970
    },
    {
      "epoch": 66.98316498316498,
      "grad_norm": 333.60150146484375,
      "learning_rate": 4.941604900432065e-07,
      "loss": 3.065,
      "step": 9980
    },
    {
      "epoch": 67.04713804713805,
      "grad_norm": 60.60258102416992,
      "learning_rate": 4.923403657302324e-07,
      "loss": 2.3082,
      "step": 9990
    },
    {
      "epoch": 67.11447811447812,
      "grad_norm": 65.21240997314453,
      "learning_rate": 4.905225043224255e-07,
      "loss": 2.6698,
      "step": 10000
    },
    {
      "epoch": 67.11447811447812,
      "eval_loss": 0.3550506830215454,
      "eval_mae": 0.41680973768234253,
      "eval_mse": 0.3550507128238678,
      "eval_r2": 0.22338801622390747,
      "eval_rmse": 0.5958613201273161,
      "eval_runtime": 10.7883,
      "eval_samples_per_second": 440.2,
      "eval_steps_per_second": 13.811,
      "step": 10000
    },
    {
      "epoch": 67.18181818181819,
      "grad_norm": 80.27069854736328,
      "learning_rate": 4.88706913922948e-07,
      "loss": 2.5349,
      "step": 10010
    },
    {
      "epoch": 67.24915824915826,
      "grad_norm": 127.45413208007812,
      "learning_rate": 4.868936026248376e-07,
      "loss": 2.5257,
      "step": 10020
    },
    {
      "epoch": 67.31649831649831,
      "grad_norm": 45.97599792480469,
      "learning_rate": 4.850825785109744e-07,
      "loss": 2.4893,
      "step": 10030
    },
    {
      "epoch": 67.38383838383838,
      "grad_norm": 49.66387939453125,
      "learning_rate": 4.832738496540413e-07,
      "loss": 2.7238,
      "step": 10040
    },
    {
      "epoch": 67.45117845117845,
      "grad_norm": 86.36298370361328,
      "learning_rate": 4.814674241164921e-07,
      "loss": 2.9011,
      "step": 10050
    },
    {
      "epoch": 67.51851851851852,
      "grad_norm": 57.730045318603516,
      "learning_rate": 4.796633099505119e-07,
      "loss": 2.8162,
      "step": 10060
    },
    {
      "epoch": 67.58585858585859,
      "grad_norm": 93.33308410644531,
      "learning_rate": 4.778615151979844e-07,
      "loss": 2.4525,
      "step": 10070
    },
    {
      "epoch": 67.65319865319866,
      "grad_norm": 206.02574157714844,
      "learning_rate": 4.7606204789045244e-07,
      "loss": 2.4867,
      "step": 10080
    },
    {
      "epoch": 67.72053872053873,
      "grad_norm": 121.43006134033203,
      "learning_rate": 4.7426491604908583e-07,
      "loss": 2.8843,
      "step": 10090
    },
    {
      "epoch": 67.78787878787878,
      "grad_norm": 49.21678161621094,
      "learning_rate": 4.724701276846438e-07,
      "loss": 2.4502,
      "step": 10100
    },
    {
      "epoch": 67.78787878787878,
      "eval_loss": 0.3534775972366333,
      "eval_mae": 0.415083110332489,
      "eval_mse": 0.3534775972366333,
      "eval_r2": 0.22682899236679077,
      "eval_rmse": 0.5945398197233162,
      "eval_runtime": 10.7883,
      "eval_samples_per_second": 440.199,
      "eval_steps_per_second": 13.811,
      "step": 10100
    },
    {
      "epoch": 67.85521885521885,
      "grad_norm": 313.5792236328125,
      "learning_rate": 4.70856828441891e-07,
      "loss": 3.1242,
      "step": 10110
    },
    {
      "epoch": 67.92255892255892,
      "grad_norm": 45.07607650756836,
      "learning_rate": 4.6906651471580426e-07,
      "loss": 2.6736,
      "step": 10120
    },
    {
      "epoch": 67.98989898989899,
      "grad_norm": 76.0740737915039,
      "learning_rate": 4.672785676386419e-07,
      "loss": 2.8239,
      "step": 10130
    },
    {
      "epoch": 68.05387205387206,
      "grad_norm": 80.1639175415039,
      "learning_rate": 4.65492995180222e-07,
      "loss": 2.1045,
      "step": 10140
    },
    {
      "epoch": 68.12121212121212,
      "grad_norm": 82.4394302368164,
      "learning_rate": 4.6370980529977665e-07,
      "loss": 2.8312,
      "step": 10150
    },
    {
      "epoch": 68.1885521885522,
      "grad_norm": 148.61019897460938,
      "learning_rate": 4.619290059459189e-07,
      "loss": 2.8794,
      "step": 10160
    },
    {
      "epoch": 68.25589225589225,
      "grad_norm": 195.94436645507812,
      "learning_rate": 4.6015060505660417e-07,
      "loss": 2.5582,
      "step": 10170
    },
    {
      "epoch": 68.32323232323232,
      "grad_norm": 106.88961791992188,
      "learning_rate": 4.583746105590983e-07,
      "loss": 2.3885,
      "step": 10180
    },
    {
      "epoch": 68.39057239057239,
      "grad_norm": 131.76197814941406,
      "learning_rate": 4.5660103036994024e-07,
      "loss": 2.9696,
      "step": 10190
    },
    {
      "epoch": 68.45791245791246,
      "grad_norm": 121.2803726196289,
      "learning_rate": 4.548298723949062e-07,
      "loss": 2.8471,
      "step": 10200
    },
    {
      "epoch": 68.45791245791246,
      "eval_loss": 0.35346508026123047,
      "eval_mae": 0.41677623987197876,
      "eval_mse": 0.3534650504589081,
      "eval_r2": 0.22685641050338745,
      "eval_rmse": 0.5945292679581957,
      "eval_runtime": 10.7723,
      "eval_samples_per_second": 440.852,
      "eval_steps_per_second": 13.832,
      "step": 10200
    },
    {
      "epoch": 68.52525252525253,
      "grad_norm": 65.51113891601562,
      "learning_rate": 4.530611445289765e-07,
      "loss": 2.8707,
      "step": 10210
    },
    {
      "epoch": 68.5925925925926,
      "grad_norm": 145.30075073242188,
      "learning_rate": 4.512948546562979e-07,
      "loss": 2.3885,
      "step": 10220
    },
    {
      "epoch": 68.65993265993266,
      "grad_norm": 140.14028930664062,
      "learning_rate": 4.495310106501514e-07,
      "loss": 2.3858,
      "step": 10230
    },
    {
      "epoch": 68.72727272727273,
      "grad_norm": 107.551025390625,
      "learning_rate": 4.4776962037291366e-07,
      "loss": 2.4776,
      "step": 10240
    },
    {
      "epoch": 68.79461279461279,
      "grad_norm": 59.93567657470703,
      "learning_rate": 4.4601069167602533e-07,
      "loss": 2.8453,
      "step": 10250
    },
    {
      "epoch": 68.86195286195286,
      "grad_norm": 234.77780151367188,
      "learning_rate": 4.442542323999534e-07,
      "loss": 2.5745,
      "step": 10260
    },
    {
      "epoch": 68.92929292929293,
      "grad_norm": 246.06549072265625,
      "learning_rate": 4.425002503741583e-07,
      "loss": 2.609,
      "step": 10270
    },
    {
      "epoch": 68.996632996633,
      "grad_norm": 111.05248260498047,
      "learning_rate": 4.4074875341705695e-07,
      "loss": 2.9867,
      "step": 10280
    },
    {
      "epoch": 69.06060606060606,
      "grad_norm": 44.566287994384766,
      "learning_rate": 4.389997493359904e-07,
      "loss": 2.241,
      "step": 10290
    },
    {
      "epoch": 69.12794612794613,
      "grad_norm": 293.6179504394531,
      "learning_rate": 4.3725324592718603e-07,
      "loss": 3.0898,
      "step": 10300
    },
    {
      "epoch": 69.12794612794613,
      "eval_loss": 0.35457152128219604,
      "eval_mae": 0.41568779945373535,
      "eval_mse": 0.35457152128219604,
      "eval_r2": 0.2244362235069275,
      "eval_rmse": 0.5954590844736488,
      "eval_runtime": 10.7934,
      "eval_samples_per_second": 439.993,
      "eval_steps_per_second": 13.805,
      "step": 10300
    },
    {
      "epoch": 69.1952861952862,
      "grad_norm": 82.47624206542969,
      "learning_rate": 4.355092509757261e-07,
      "loss": 2.4705,
      "step": 10310
    },
    {
      "epoch": 69.26262626262626,
      "grad_norm": 198.7459259033203,
      "learning_rate": 4.337677722555098e-07,
      "loss": 2.6832,
      "step": 10320
    },
    {
      "epoch": 69.32996632996633,
      "grad_norm": 117.6089859008789,
      "learning_rate": 4.320288175292215e-07,
      "loss": 2.5735,
      "step": 10330
    },
    {
      "epoch": 69.3973063973064,
      "grad_norm": 84.23894500732422,
      "learning_rate": 4.3029239454829356e-07,
      "loss": 2.6552,
      "step": 10340
    },
    {
      "epoch": 69.46464646464646,
      "grad_norm": 42.08414077758789,
      "learning_rate": 4.285585110528743e-07,
      "loss": 2.7547,
      "step": 10350
    },
    {
      "epoch": 69.53198653198653,
      "grad_norm": 36.73964309692383,
      "learning_rate": 4.268271747717911e-07,
      "loss": 2.6484,
      "step": 10360
    },
    {
      "epoch": 69.5993265993266,
      "grad_norm": 70.13983917236328,
      "learning_rate": 4.250983934225175e-07,
      "loss": 2.59,
      "step": 10370
    },
    {
      "epoch": 69.66666666666667,
      "grad_norm": 86.77037811279297,
      "learning_rate": 4.2337217471113917e-07,
      "loss": 2.2797,
      "step": 10380
    },
    {
      "epoch": 69.73400673400674,
      "grad_norm": 135.01524353027344,
      "learning_rate": 4.2164852633231693e-07,
      "loss": 2.7962,
      "step": 10390
    },
    {
      "epoch": 69.8013468013468,
      "grad_norm": 160.73431396484375,
      "learning_rate": 4.1992745596925637e-07,
      "loss": 2.6164,
      "step": 10400
    },
    {
      "epoch": 69.8013468013468,
      "eval_loss": 0.3562518060207367,
      "eval_mae": 0.4195065498352051,
      "eval_mse": 0.3562518060207367,
      "eval_r2": 0.22076088190078735,
      "eval_rmse": 0.5968683322314366,
      "eval_runtime": 10.7894,
      "eval_samples_per_second": 440.155,
      "eval_steps_per_second": 13.81,
      "step": 10400
    },
    {
      "epoch": 69.86868686868686,
      "grad_norm": 103.37757873535156,
      "learning_rate": 4.182089712936696e-07,
      "loss": 2.8944,
      "step": 10410
    },
    {
      "epoch": 69.93602693602693,
      "grad_norm": 79.22645568847656,
      "learning_rate": 4.1649307996574466e-07,
      "loss": 2.5448,
      "step": 10420
    },
    {
      "epoch": 70.0,
      "grad_norm": Infinity,
      "learning_rate": 4.147797896341082e-07,
      "loss": 2.6892,
      "step": 10430
    },
    {
      "epoch": 70.06734006734007,
      "grad_norm": 192.63278198242188,
      "learning_rate": 4.1324005849971054e-07,
      "loss": 2.8325,
      "step": 10440
    },
    {
      "epoch": 70.13468013468014,
      "grad_norm": 127.3247299194336,
      "learning_rate": 4.1153173109143955e-07,
      "loss": 2.8945,
      "step": 10450
    },
    {
      "epoch": 70.20202020202021,
      "grad_norm": 75.08699035644531,
      "learning_rate": 4.0982602679479107e-07,
      "loss": 2.837,
      "step": 10460
    },
    {
      "epoch": 70.26936026936026,
      "grad_norm": 95.09965515136719,
      "learning_rate": 4.081229532129826e-07,
      "loss": 2.3842,
      "step": 10470
    },
    {
      "epoch": 70.33670033670033,
      "grad_norm": 187.0350341796875,
      "learning_rate": 4.064225179375068e-07,
      "loss": 2.5821,
      "step": 10480
    },
    {
      "epoch": 70.4040404040404,
      "grad_norm": 57.73213577270508,
      "learning_rate": 4.047247285480947e-07,
      "loss": 2.9251,
      "step": 10490
    },
    {
      "epoch": 70.47138047138047,
      "grad_norm": 125.00079345703125,
      "learning_rate": 4.0302959261268443e-07,
      "loss": 2.5284,
      "step": 10500
    },
    {
      "epoch": 70.47138047138047,
      "eval_loss": 0.3516845405101776,
      "eval_mae": 0.41460931301116943,
      "eval_mse": 0.3516845405101776,
      "eval_r2": 0.23075097799301147,
      "eval_rmse": 0.5930299659462224,
      "eval_runtime": 10.7816,
      "eval_samples_per_second": 440.474,
      "eval_steps_per_second": 13.82,
      "step": 10500
    },
    {
      "epoch": 70.53872053872054,
      "grad_norm": 79.56168365478516,
      "learning_rate": 4.0133711768738486e-07,
      "loss": 2.5965,
      "step": 10510
    },
    {
      "epoch": 70.60606060606061,
      "grad_norm": 73.0863265991211,
      "learning_rate": 3.996473113164449e-07,
      "loss": 2.4718,
      "step": 10520
    },
    {
      "epoch": 70.67340067340068,
      "grad_norm": 117.4516830444336,
      "learning_rate": 3.9796018103221686e-07,
      "loss": 2.8489,
      "step": 10530
    },
    {
      "epoch": 70.74074074074075,
      "grad_norm": 71.40447998046875,
      "learning_rate": 3.9627573435512575e-07,
      "loss": 2.4731,
      "step": 10540
    },
    {
      "epoch": 70.8080808080808,
      "grad_norm": 92.41343688964844,
      "learning_rate": 3.945939787936329e-07,
      "loss": 2.4893,
      "step": 10550
    },
    {
      "epoch": 70.87542087542087,
      "grad_norm": 85.12460327148438,
      "learning_rate": 3.929149218442052e-07,
      "loss": 2.7336,
      "step": 10560
    },
    {
      "epoch": 70.94276094276094,
      "grad_norm": 123.94529724121094,
      "learning_rate": 3.912385709912793e-07,
      "loss": 2.5306,
      "step": 10570
    },
    {
      "epoch": 71.006734006734,
      "grad_norm": 114.96455383300781,
      "learning_rate": 3.8956493370723053e-07,
      "loss": 2.2785,
      "step": 10580
    },
    {
      "epoch": 71.07407407407408,
      "grad_norm": 57.928897857666016,
      "learning_rate": 3.8789401745233706e-07,
      "loss": 2.1721,
      "step": 10590
    },
    {
      "epoch": 71.14141414141415,
      "grad_norm": 257.8482971191406,
      "learning_rate": 3.862258296747496e-07,
      "loss": 2.9975,
      "step": 10600
    },
    {
      "epoch": 71.14141414141415,
      "eval_loss": 0.35526517033576965,
      "eval_mae": 0.41799965500831604,
      "eval_mse": 0.35526517033576965,
      "eval_r2": 0.22291898727416992,
      "eval_rmse": 0.5960412488542799,
      "eval_runtime": 10.7837,
      "eval_samples_per_second": 440.386,
      "eval_steps_per_second": 13.817,
      "step": 10600
    },
    {
      "epoch": 71.20875420875421,
      "grad_norm": 87.77326965332031,
      "learning_rate": 3.845603778104548e-07,
      "loss": 2.6831,
      "step": 10610
    },
    {
      "epoch": 71.27609427609427,
      "grad_norm": 31.784151077270508,
      "learning_rate": 3.8289766928324574e-07,
      "loss": 2.5475,
      "step": 10620
    },
    {
      "epoch": 71.34343434343434,
      "grad_norm": 128.29600524902344,
      "learning_rate": 3.812377115046854e-07,
      "loss": 2.6511,
      "step": 10630
    },
    {
      "epoch": 71.41077441077441,
      "grad_norm": 140.99090576171875,
      "learning_rate": 3.795805118740766e-07,
      "loss": 2.5383,
      "step": 10640
    },
    {
      "epoch": 71.47811447811448,
      "grad_norm": 103.48905181884766,
      "learning_rate": 3.779260777784262e-07,
      "loss": 2.5973,
      "step": 10650
    },
    {
      "epoch": 71.54545454545455,
      "grad_norm": 132.4952850341797,
      "learning_rate": 3.762744165924154e-07,
      "loss": 2.6128,
      "step": 10660
    },
    {
      "epoch": 71.61279461279462,
      "grad_norm": 63.60878372192383,
      "learning_rate": 3.746255356783632e-07,
      "loss": 2.6488,
      "step": 10670
    },
    {
      "epoch": 71.68013468013469,
      "grad_norm": 38.84306335449219,
      "learning_rate": 3.7297944238619703e-07,
      "loss": 2.5288,
      "step": 10680
    },
    {
      "epoch": 71.74747474747475,
      "grad_norm": 111.38179779052734,
      "learning_rate": 3.7133614405341726e-07,
      "loss": 2.8809,
      "step": 10690
    },
    {
      "epoch": 71.81481481481481,
      "grad_norm": 78.55253601074219,
      "learning_rate": 3.696956480050668e-07,
      "loss": 2.3914,
      "step": 10700
    },
    {
      "epoch": 71.81481481481481,
      "eval_loss": 0.35094472765922546,
      "eval_mae": 0.4148868918418884,
      "eval_mse": 0.35094472765922546,
      "eval_r2": 0.23236918449401855,
      "eval_rmse": 0.5924058808445655,
      "eval_runtime": 10.7803,
      "eval_samples_per_second": 440.527,
      "eval_steps_per_second": 13.822,
      "step": 10700
    },
    {
      "epoch": 71.88215488215488,
      "grad_norm": 102.21617889404297,
      "learning_rate": 3.6805796155369606e-07,
      "loss": 2.5582,
      "step": 10710
    },
    {
      "epoch": 71.94949494949495,
      "grad_norm": 204.4682159423828,
      "learning_rate": 3.6642309199933276e-07,
      "loss": 2.8879,
      "step": 10720
    },
    {
      "epoch": 72.01346801346801,
      "grad_norm": 171.1468963623047,
      "learning_rate": 3.6479104662944713e-07,
      "loss": 2.651,
      "step": 10730
    },
    {
      "epoch": 72.08080808080808,
      "grad_norm": 204.37551879882812,
      "learning_rate": 3.6316183271892176e-07,
      "loss": 2.6835,
      "step": 10740
    },
    {
      "epoch": 72.14814814814815,
      "grad_norm": 82.18759155273438,
      "learning_rate": 3.6153545753001655e-07,
      "loss": 2.6478,
      "step": 10750
    },
    {
      "epoch": 72.21548821548822,
      "grad_norm": 97.18743896484375,
      "learning_rate": 3.599119283123393e-07,
      "loss": 2.7821,
      "step": 10760
    },
    {
      "epoch": 72.28282828282828,
      "grad_norm": 109.49656677246094,
      "learning_rate": 3.582912523028101e-07,
      "loss": 2.4739,
      "step": 10770
    },
    {
      "epoch": 72.35016835016835,
      "grad_norm": 170.98643493652344,
      "learning_rate": 3.5667343672563253e-07,
      "loss": 2.5452,
      "step": 10780
    },
    {
      "epoch": 72.41750841750842,
      "grad_norm": 57.41474151611328,
      "learning_rate": 3.550584887922582e-07,
      "loss": 2.5076,
      "step": 10790
    },
    {
      "epoch": 72.48484848484848,
      "grad_norm": 284.7713623046875,
      "learning_rate": 3.5344641570135736e-07,
      "loss": 2.4477,
      "step": 10800
    },
    {
      "epoch": 72.48484848484848,
      "eval_loss": 0.3508109748363495,
      "eval_mae": 0.4151129424571991,
      "eval_mse": 0.3508110046386719,
      "eval_r2": 0.2326616644859314,
      "eval_rmse": 0.5922930057316833,
      "eval_runtime": 10.7797,
      "eval_samples_per_second": 440.55,
      "eval_steps_per_second": 13.822,
      "step": 10800
    },
    {
      "epoch": 72.55218855218855,
      "grad_norm": 67.90624237060547,
      "learning_rate": 3.518372246387843e-07,
      "loss": 2.4895,
      "step": 10810
    },
    {
      "epoch": 72.61952861952862,
      "grad_norm": 100.96810150146484,
      "learning_rate": 3.502309227775482e-07,
      "loss": 2.7369,
      "step": 10820
    },
    {
      "epoch": 72.68686868686869,
      "grad_norm": 175.03054809570312,
      "learning_rate": 3.4862751727777796e-07,
      "loss": 2.9339,
      "step": 10830
    },
    {
      "epoch": 72.75420875420875,
      "grad_norm": 153.81028747558594,
      "learning_rate": 3.470270152866928e-07,
      "loss": 2.5705,
      "step": 10840
    },
    {
      "epoch": 72.82154882154882,
      "grad_norm": 270.7610168457031,
      "learning_rate": 3.4542942393856964e-07,
      "loss": 2.6982,
      "step": 10850
    },
    {
      "epoch": 72.88888888888889,
      "grad_norm": 82.58375549316406,
      "learning_rate": 3.438347503547102e-07,
      "loss": 2.7363,
      "step": 10860
    },
    {
      "epoch": 72.95622895622895,
      "grad_norm": 63.94959259033203,
      "learning_rate": 3.4224300164341137e-07,
      "loss": 2.5311,
      "step": 10870
    },
    {
      "epoch": 73.02020202020202,
      "grad_norm": 163.4475555419922,
      "learning_rate": 3.406541848999311e-07,
      "loss": 2.6011,
      "step": 10880
    },
    {
      "epoch": 73.08754208754209,
      "grad_norm": 62.97525405883789,
      "learning_rate": 3.390683072064594e-07,
      "loss": 2.3255,
      "step": 10890
    },
    {
      "epoch": 73.15488215488216,
      "grad_norm": 254.22161865234375,
      "learning_rate": 3.3748537563208377e-07,
      "loss": 2.6686,
      "step": 10900
    },
    {
      "epoch": 73.15488215488216,
      "eval_loss": 0.3533035218715668,
      "eval_mae": 0.41676533222198486,
      "eval_mse": 0.3533035218715668,
      "eval_r2": 0.22720974683761597,
      "eval_rmse": 0.5943934066521657,
      "eval_runtime": 10.764,
      "eval_samples_per_second": 441.193,
      "eval_steps_per_second": 13.842,
      "step": 10900
    },
    {
      "epoch": 73.22222222222223,
      "grad_norm": 236.9002685546875,
      "learning_rate": 3.359053972327608e-07,
      "loss": 2.6178,
      "step": 10910
    },
    {
      "epoch": 73.28956228956228,
      "grad_norm": 112.41513061523438,
      "learning_rate": 3.3432837905128287e-07,
      "loss": 2.7071,
      "step": 10920
    },
    {
      "epoch": 73.35690235690235,
      "grad_norm": 41.61994934082031,
      "learning_rate": 3.3275432811724613e-07,
      "loss": 2.5716,
      "step": 10930
    },
    {
      "epoch": 73.42424242424242,
      "grad_norm": 137.0571746826172,
      "learning_rate": 3.3118325144702176e-07,
      "loss": 2.7344,
      "step": 10940
    },
    {
      "epoch": 73.49158249158249,
      "grad_norm": 36.0982551574707,
      "learning_rate": 3.2961515604372137e-07,
      "loss": 2.9014,
      "step": 10950
    },
    {
      "epoch": 73.55892255892256,
      "grad_norm": 55.34161376953125,
      "learning_rate": 3.2805004889716914e-07,
      "loss": 2.4381,
      "step": 10960
    },
    {
      "epoch": 73.62626262626263,
      "grad_norm": 85.99681091308594,
      "learning_rate": 3.2648793698386745e-07,
      "loss": 2.9293,
      "step": 10970
    },
    {
      "epoch": 73.6936026936027,
      "grad_norm": 52.05038070678711,
      "learning_rate": 3.2492882726696903e-07,
      "loss": 2.579,
      "step": 10980
    },
    {
      "epoch": 73.76094276094275,
      "grad_norm": 133.3928680419922,
      "learning_rate": 3.233727266962425e-07,
      "loss": 2.728,
      "step": 10990
    },
    {
      "epoch": 73.82828282828282,
      "grad_norm": 105.58036804199219,
      "learning_rate": 3.218196422080448e-07,
      "loss": 2.3734,
      "step": 11000
    },
    {
      "epoch": 73.82828282828282,
      "eval_loss": 0.350881427526474,
      "eval_mae": 0.413974791765213,
      "eval_mse": 0.3508813977241516,
      "eval_r2": 0.23250770568847656,
      "eval_rmse": 0.5923524269589444,
      "eval_runtime": 10.7603,
      "eval_samples_per_second": 441.343,
      "eval_steps_per_second": 13.847,
      "step": 11000
    },
    {
      "epoch": 73.89562289562289,
      "grad_norm": 111.90595245361328,
      "learning_rate": 3.202695807252871e-07,
      "loss": 2.4673,
      "step": 11010
    },
    {
      "epoch": 73.96296296296296,
      "grad_norm": 91.3452377319336,
      "learning_rate": 3.187225491574068e-07,
      "loss": 2.7233,
      "step": 11020
    },
    {
      "epoch": 74.02693602693603,
      "grad_norm": 89.6205062866211,
      "learning_rate": 3.171785544003341e-07,
      "loss": 2.4299,
      "step": 11030
    },
    {
      "epoch": 74.0942760942761,
      "grad_norm": 78.20502471923828,
      "learning_rate": 3.1563760333646396e-07,
      "loss": 2.6404,
      "step": 11040
    },
    {
      "epoch": 74.16161616161617,
      "grad_norm": 120.4116439819336,
      "learning_rate": 3.140997028346223e-07,
      "loss": 2.8529,
      "step": 11050
    },
    {
      "epoch": 74.22895622895624,
      "grad_norm": 86.1987533569336,
      "learning_rate": 3.1256485975003887e-07,
      "loss": 2.6238,
      "step": 11060
    },
    {
      "epoch": 74.29629629629629,
      "grad_norm": 49.59245681762695,
      "learning_rate": 3.110330809243134e-07,
      "loss": 2.4778,
      "step": 11070
    },
    {
      "epoch": 74.36363636363636,
      "grad_norm": 308.1654357910156,
      "learning_rate": 3.095043731853878e-07,
      "loss": 2.5806,
      "step": 11080
    },
    {
      "epoch": 74.43097643097643,
      "grad_norm": 188.3867645263672,
      "learning_rate": 3.079787433475135e-07,
      "loss": 2.9114,
      "step": 11090
    },
    {
      "epoch": 74.4983164983165,
      "grad_norm": 195.9840545654297,
      "learning_rate": 3.0645619821122316e-07,
      "loss": 2.9025,
      "step": 11100
    },
    {
      "epoch": 74.4983164983165,
      "eval_loss": 0.35137778520584106,
      "eval_mae": 0.4142541289329529,
      "eval_mse": 0.35137778520584106,
      "eval_r2": 0.23142194747924805,
      "eval_rmse": 0.5927712756247903,
      "eval_runtime": 10.7727,
      "eval_samples_per_second": 440.837,
      "eval_steps_per_second": 13.831,
      "step": 11100
    },
    {
      "epoch": 74.56565656565657,
      "grad_norm": 113.8948745727539,
      "learning_rate": 3.049367445632981e-07,
      "loss": 2.5246,
      "step": 11110
    },
    {
      "epoch": 74.63299663299664,
      "grad_norm": 99.72313690185547,
      "learning_rate": 3.034203891767406e-07,
      "loss": 2.3368,
      "step": 11120
    },
    {
      "epoch": 74.7003367003367,
      "grad_norm": 109.96050262451172,
      "learning_rate": 3.0190713881074106e-07,
      "loss": 2.4789,
      "step": 11130
    },
    {
      "epoch": 74.76767676767676,
      "grad_norm": 63.99116516113281,
      "learning_rate": 3.003970002106503e-07,
      "loss": 2.7651,
      "step": 11140
    },
    {
      "epoch": 74.83501683501683,
      "grad_norm": 90.63844299316406,
      "learning_rate": 2.988899801079474e-07,
      "loss": 2.427,
      "step": 11150
    },
    {
      "epoch": 74.9023569023569,
      "grad_norm": 66.95032501220703,
      "learning_rate": 2.973860852202117e-07,
      "loss": 2.618,
      "step": 11160
    },
    {
      "epoch": 74.96969696969697,
      "grad_norm": 64.42914581298828,
      "learning_rate": 2.9588532225109054e-07,
      "loss": 2.669,
      "step": 11170
    },
    {
      "epoch": 75.03367003367003,
      "grad_norm": 53.71120071411133,
      "learning_rate": 2.9438769789027196e-07,
      "loss": 2.4518,
      "step": 11180
    },
    {
      "epoch": 75.1010101010101,
      "grad_norm": 70.70067596435547,
      "learning_rate": 2.9289321881345254e-07,
      "loss": 2.6652,
      "step": 11190
    },
    {
      "epoch": 75.16835016835017,
      "grad_norm": 187.86904907226562,
      "learning_rate": 2.9140189168230924e-07,
      "loss": 3.0007,
      "step": 11200
    },
    {
      "epoch": 75.16835016835017,
      "eval_loss": 0.3508734107017517,
      "eval_mae": 0.41543933749198914,
      "eval_mse": 0.3508734107017517,
      "eval_r2": 0.23252516984939575,
      "eval_rmse": 0.5923456851381225,
      "eval_runtime": 10.7649,
      "eval_samples_per_second": 441.157,
      "eval_steps_per_second": 13.841,
      "step": 11200
    },
    {
      "epoch": 75.23569023569024,
      "grad_norm": 149.2410888671875,
      "learning_rate": 2.899137231444695e-07,
      "loss": 2.7318,
      "step": 11210
    },
    {
      "epoch": 75.3030303030303,
      "grad_norm": 308.9027099609375,
      "learning_rate": 2.8842871983347995e-07,
      "loss": 2.5061,
      "step": 11220
    },
    {
      "epoch": 75.37037037037037,
      "grad_norm": 90.65328979492188,
      "learning_rate": 2.869468883687798e-07,
      "loss": 2.3542,
      "step": 11230
    },
    {
      "epoch": 75.43771043771044,
      "grad_norm": 156.33343505859375,
      "learning_rate": 2.85468235355668e-07,
      "loss": 2.7579,
      "step": 11240
    },
    {
      "epoch": 75.5050505050505,
      "grad_norm": 82.09190368652344,
      "learning_rate": 2.839927673852771e-07,
      "loss": 2.6485,
      "step": 11250
    },
    {
      "epoch": 75.57239057239057,
      "grad_norm": 56.101524353027344,
      "learning_rate": 2.825204910345409e-07,
      "loss": 2.5049,
      "step": 11260
    },
    {
      "epoch": 75.63973063973064,
      "grad_norm": 97.6525650024414,
      "learning_rate": 2.810514128661675e-07,
      "loss": 2.5984,
      "step": 11270
    },
    {
      "epoch": 75.70707070707071,
      "grad_norm": 138.76852416992188,
      "learning_rate": 2.795855394286081e-07,
      "loss": 2.3752,
      "step": 11280
    },
    {
      "epoch": 75.77441077441077,
      "grad_norm": 179.25198364257812,
      "learning_rate": 2.781228772560297e-07,
      "loss": 2.4712,
      "step": 11290
    },
    {
      "epoch": 75.84175084175084,
      "grad_norm": 91.537109375,
      "learning_rate": 2.7666343286828384e-07,
      "loss": 2.6182,
      "step": 11300
    },
    {
      "epoch": 75.84175084175084,
      "eval_loss": 0.3509845435619354,
      "eval_mae": 0.41459256410598755,
      "eval_mse": 0.3509845435619354,
      "eval_r2": 0.2322821021080017,
      "eval_rmse": 0.5924394851475848,
      "eval_runtime": 10.792,
      "eval_samples_per_second": 440.046,
      "eval_steps_per_second": 13.806,
      "step": 11300
    },
    {
      "epoch": 75.9090909090909,
      "grad_norm": 33.59502029418945,
      "learning_rate": 2.752072127708802e-07,
      "loss": 2.3772,
      "step": 11310
    },
    {
      "epoch": 75.97643097643098,
      "grad_norm": 125.40281677246094,
      "learning_rate": 2.7375422345495446e-07,
      "loss": 2.9295,
      "step": 11320
    },
    {
      "epoch": 76.04040404040404,
      "grad_norm": 61.42475509643555,
      "learning_rate": 2.7230447139724267e-07,
      "loss": 2.8143,
      "step": 11330
    },
    {
      "epoch": 76.10774410774411,
      "grad_norm": 82.06446838378906,
      "learning_rate": 2.70857963060049e-07,
      "loss": 2.8388,
      "step": 11340
    },
    {
      "epoch": 76.17508417508418,
      "grad_norm": 88.72342681884766,
      "learning_rate": 2.6941470489122053e-07,
      "loss": 2.4268,
      "step": 11350
    },
    {
      "epoch": 76.24242424242425,
      "grad_norm": 87.6678466796875,
      "learning_rate": 2.6797470332411467e-07,
      "loss": 2.6258,
      "step": 11360
    },
    {
      "epoch": 76.3097643097643,
      "grad_norm": 63.848594665527344,
      "learning_rate": 2.6653796477757426e-07,
      "loss": 2.5191,
      "step": 11370
    },
    {
      "epoch": 76.37710437710437,
      "grad_norm": 68.5781478881836,
      "learning_rate": 2.6510449565589563e-07,
      "loss": 2.7396,
      "step": 11380
    },
    {
      "epoch": 76.44444444444444,
      "grad_norm": 122.10014343261719,
      "learning_rate": 2.6367430234880284e-07,
      "loss": 2.2941,
      "step": 11390
    },
    {
      "epoch": 76.51178451178451,
      "grad_norm": 40.27404022216797,
      "learning_rate": 2.6224739123141683e-07,
      "loss": 2.2474,
      "step": 11400
    },
    {
      "epoch": 76.51178451178451,
      "eval_loss": 0.3490457236766815,
      "eval_mae": 0.4130796194076538,
      "eval_mse": 0.3490457534790039,
      "eval_r2": 0.2365228533744812,
      "eval_rmse": 0.5908009423477623,
      "eval_runtime": 10.7666,
      "eval_samples_per_second": 441.086,
      "eval_steps_per_second": 13.839,
      "step": 11400
    },
    {
      "epoch": 76.57912457912458,
      "grad_norm": 94.35778045654297,
      "learning_rate": 2.608237686642292e-07,
      "loss": 2.5541,
      "step": 11410
    },
    {
      "epoch": 76.64646464646465,
      "grad_norm": 136.2204132080078,
      "learning_rate": 2.594034409930714e-07,
      "loss": 2.6049,
      "step": 11420
    },
    {
      "epoch": 76.71380471380472,
      "grad_norm": 108.44975280761719,
      "learning_rate": 2.5798641454908944e-07,
      "loss": 2.7775,
      "step": 11430
    },
    {
      "epoch": 76.78114478114477,
      "grad_norm": 93.50945281982422,
      "learning_rate": 2.565726956487123e-07,
      "loss": 2.5075,
      "step": 11440
    },
    {
      "epoch": 76.84848484848484,
      "grad_norm": 85.51289367675781,
      "learning_rate": 2.5516229059362717e-07,
      "loss": 2.8564,
      "step": 11450
    },
    {
      "epoch": 76.91582491582491,
      "grad_norm": 173.97474670410156,
      "learning_rate": 2.537552056707483e-07,
      "loss": 2.7413,
      "step": 11460
    },
    {
      "epoch": 76.98316498316498,
      "grad_norm": 127.52139282226562,
      "learning_rate": 2.5235144715219124e-07,
      "loss": 2.429,
      "step": 11470
    },
    {
      "epoch": 77.04713804713805,
      "grad_norm": 67.37889862060547,
      "learning_rate": 2.509510212952435e-07,
      "loss": 2.758,
      "step": 11480
    },
    {
      "epoch": 77.11447811447812,
      "grad_norm": 82.63104248046875,
      "learning_rate": 2.495539343423375e-07,
      "loss": 3.0982,
      "step": 11490
    },
    {
      "epoch": 77.18181818181819,
      "grad_norm": 93.52452087402344,
      "learning_rate": 2.481601925210227e-07,
      "loss": 2.3255,
      "step": 11500
    },
    {
      "epoch": 77.18181818181819,
      "eval_loss": 0.35103747248649597,
      "eval_mae": 0.4157281219959259,
      "eval_mse": 0.35103747248649597,
      "eval_r2": 0.2321663498878479,
      "eval_rmse": 0.5924841537851422,
      "eval_runtime": 10.7852,
      "eval_samples_per_second": 440.324,
      "eval_steps_per_second": 13.815,
      "step": 11500
    },
    {
      "epoch": 77.24915824915826,
      "grad_norm": 67.06855010986328,
      "learning_rate": 2.467698020439365e-07,
      "loss": 2.8273,
      "step": 11510
    },
    {
      "epoch": 77.31649831649831,
      "grad_norm": 114.716064453125,
      "learning_rate": 2.4538276910877897e-07,
      "loss": 2.4548,
      "step": 11520
    },
    {
      "epoch": 77.38383838383838,
      "grad_norm": 149.9312744140625,
      "learning_rate": 2.439990998982825e-07,
      "loss": 2.3493,
      "step": 11530
    },
    {
      "epoch": 77.45117845117845,
      "grad_norm": 236.48309326171875,
      "learning_rate": 2.426188005801868e-07,
      "loss": 2.34,
      "step": 11540
    },
    {
      "epoch": 77.51851851851852,
      "grad_norm": 34.097999572753906,
      "learning_rate": 2.4124187730720915e-07,
      "loss": 2.5052,
      "step": 11550
    },
    {
      "epoch": 77.58585858585859,
      "grad_norm": 110.3384017944336,
      "learning_rate": 2.398683362170186e-07,
      "loss": 2.9921,
      "step": 11560
    },
    {
      "epoch": 77.65319865319866,
      "grad_norm": 112.94971466064453,
      "learning_rate": 2.384981834322086e-07,
      "loss": 2.5366,
      "step": 11570
    },
    {
      "epoch": 77.72053872053873,
      "grad_norm": 213.19482421875,
      "learning_rate": 2.3713142506026784e-07,
      "loss": 2.5033,
      "step": 11580
    },
    {
      "epoch": 77.78787878787878,
      "grad_norm": 75.08736419677734,
      "learning_rate": 2.3576806719355534e-07,
      "loss": 2.4627,
      "step": 11590
    },
    {
      "epoch": 77.85521885521885,
      "grad_norm": 43.26775360107422,
      "learning_rate": 2.3440811590927167e-07,
      "loss": 2.7498,
      "step": 11600
    },
    {
      "epoch": 77.85521885521885,
      "eval_loss": 0.3488169312477112,
      "eval_mae": 0.41359731554985046,
      "eval_mse": 0.3488169014453888,
      "eval_r2": 0.23702341318130493,
      "eval_rmse": 0.5906072311150523,
      "eval_runtime": 10.7927,
      "eval_samples_per_second": 440.019,
      "eval_steps_per_second": 13.806,
      "step": 11600
    },
    {
      "epoch": 77.92255892255892,
      "grad_norm": 207.86383056640625,
      "learning_rate": 2.3305157726943325e-07,
      "loss": 2.5631,
      "step": 11610
    },
    {
      "epoch": 77.98989898989899,
      "grad_norm": 94.32893371582031,
      "learning_rate": 2.3169845732084335e-07,
      "loss": 2.5296,
      "step": 11620
    },
    {
      "epoch": 78.05387205387206,
      "grad_norm": 168.6701202392578,
      "learning_rate": 2.303487620950677e-07,
      "loss": 2.5639,
      "step": 11630
    },
    {
      "epoch": 78.12121212121212,
      "grad_norm": 67.1196060180664,
      "learning_rate": 2.290024976084052e-07,
      "loss": 2.7796,
      "step": 11640
    },
    {
      "epoch": 78.1885521885522,
      "grad_norm": 171.12818908691406,
      "learning_rate": 2.276596698618629e-07,
      "loss": 2.3438,
      "step": 11650
    },
    {
      "epoch": 78.25589225589225,
      "grad_norm": 140.5289306640625,
      "learning_rate": 2.2632028484112765e-07,
      "loss": 2.5576,
      "step": 11660
    },
    {
      "epoch": 78.32323232323232,
      "grad_norm": 118.52499389648438,
      "learning_rate": 2.2498434851654125e-07,
      "loss": 2.4586,
      "step": 11670
    },
    {
      "epoch": 78.39057239057239,
      "grad_norm": 55.70298767089844,
      "learning_rate": 2.2365186684307192e-07,
      "loss": 2.0948,
      "step": 11680
    },
    {
      "epoch": 78.45791245791246,
      "grad_norm": 53.440635681152344,
      "learning_rate": 2.223228457602897e-07,
      "loss": 2.9322,
      "step": 11690
    },
    {
      "epoch": 78.52525252525253,
      "grad_norm": 190.59088134765625,
      "learning_rate": 2.2099729119233768e-07,
      "loss": 2.9211,
      "step": 11700
    },
    {
      "epoch": 78.52525252525253,
      "eval_loss": 0.34900203347206116,
      "eval_mae": 0.41340887546539307,
      "eval_mse": 0.34900200366973877,
      "eval_r2": 0.23661857843399048,
      "eval_rmse": 0.5907639153416013,
      "eval_runtime": 10.7759,
      "eval_samples_per_second": 440.707,
      "eval_steps_per_second": 13.827,
      "step": 11700
    },
    {
      "epoch": 78.5925925925926,
      "grad_norm": 99.35961151123047,
      "learning_rate": 2.1967520904790827e-07,
      "loss": 2.5731,
      "step": 11710
    },
    {
      "epoch": 78.65993265993266,
      "grad_norm": 68.17816925048828,
      "learning_rate": 2.1835660522021416e-07,
      "loss": 2.7039,
      "step": 11720
    },
    {
      "epoch": 78.72727272727273,
      "grad_norm": 44.97389602661133,
      "learning_rate": 2.1704148558696467e-07,
      "loss": 2.4167,
      "step": 11730
    },
    {
      "epoch": 78.79461279461279,
      "grad_norm": 169.83908081054688,
      "learning_rate": 2.157298560103368e-07,
      "loss": 2.4325,
      "step": 11740
    },
    {
      "epoch": 78.86195286195286,
      "grad_norm": 226.00367736816406,
      "learning_rate": 2.14421722336952e-07,
      "loss": 2.6257,
      "step": 11750
    },
    {
      "epoch": 78.92929292929293,
      "grad_norm": 97.51092529296875,
      "learning_rate": 2.1311709039784732e-07,
      "loss": 2.8581,
      "step": 11760
    },
    {
      "epoch": 78.996632996633,
      "grad_norm": 92.56432342529297,
      "learning_rate": 2.1181596600845196e-07,
      "loss": 2.8225,
      "step": 11770
    },
    {
      "epoch": 79.06060606060606,
      "grad_norm": 49.8145637512207,
      "learning_rate": 2.1051835496855895e-07,
      "loss": 2.4781,
      "step": 11780
    },
    {
      "epoch": 79.12794612794613,
      "grad_norm": 91.37464904785156,
      "learning_rate": 2.0922426306230157e-07,
      "loss": 2.5714,
      "step": 11790
    },
    {
      "epoch": 79.1952861952862,
      "grad_norm": 86.79344177246094,
      "learning_rate": 2.079336960581255e-07,
      "loss": 2.4525,
      "step": 11800
    },
    {
      "epoch": 79.1952861952862,
      "eval_loss": 0.35011178255081177,
      "eval_mae": 0.41515305638313293,
      "eval_mse": 0.35011178255081177,
      "eval_r2": 0.23419106006622314,
      "eval_rmse": 0.5917024442663827,
      "eval_runtime": 10.7642,
      "eval_samples_per_second": 441.183,
      "eval_steps_per_second": 13.842,
      "step": 11800
    },
    {
      "epoch": 79.26262626262626,
      "grad_norm": 102.40309143066406,
      "learning_rate": 2.0664665970876495e-07,
      "loss": 2.769,
      "step": 11810
    },
    {
      "epoch": 79.32996632996633,
      "grad_norm": 92.67575073242188,
      "learning_rate": 2.0536315975121542e-07,
      "loss": 2.4612,
      "step": 11820
    },
    {
      "epoch": 79.3973063973064,
      "grad_norm": 155.80868530273438,
      "learning_rate": 2.0408320190670957e-07,
      "loss": 2.6836,
      "step": 11830
    },
    {
      "epoch": 79.46464646464646,
      "grad_norm": 98.2526626586914,
      "learning_rate": 2.0280679188069015e-07,
      "loss": 2.4177,
      "step": 11840
    },
    {
      "epoch": 79.53198653198653,
      "grad_norm": 57.550193786621094,
      "learning_rate": 2.015339353627865e-07,
      "loss": 2.8821,
      "step": 11850
    },
    {
      "epoch": 79.5993265993266,
      "grad_norm": 64.64018249511719,
      "learning_rate": 2.0026463802678685e-07,
      "loss": 2.5964,
      "step": 11860
    },
    {
      "epoch": 79.66666666666667,
      "grad_norm": 155.0970001220703,
      "learning_rate": 1.989989055306156e-07,
      "loss": 2.4199,
      "step": 11870
    },
    {
      "epoch": 79.73400673400674,
      "grad_norm": 230.80389404296875,
      "learning_rate": 1.9773674351630543e-07,
      "loss": 2.2953,
      "step": 11880
    },
    {
      "epoch": 79.8013468013468,
      "grad_norm": 84.80900573730469,
      "learning_rate": 1.9647815760997488e-07,
      "loss": 2.5878,
      "step": 11890
    },
    {
      "epoch": 79.86868686868686,
      "grad_norm": 69.03256225585938,
      "learning_rate": 1.9522315342180073e-07,
      "loss": 2.7923,
      "step": 11900
    },
    {
      "epoch": 79.86868686868686,
      "eval_loss": 0.34875044226646423,
      "eval_mae": 0.4139447510242462,
      "eval_mse": 0.34875044226646423,
      "eval_r2": 0.2371687889099121,
      "eval_rmse": 0.5905509650034146,
      "eval_runtime": 10.796,
      "eval_samples_per_second": 439.886,
      "eval_steps_per_second": 13.801,
      "step": 11900
    },
    {
      "epoch": 79.93602693602693,
      "grad_norm": 74.07720184326172,
      "learning_rate": 1.939717365459952e-07,
      "loss": 2.4303,
      "step": 11910
    },
    {
      "epoch": 80.0,
      "grad_norm": 167.05316162109375,
      "learning_rate": 1.927239125607788e-07,
      "loss": 2.842,
      "step": 11920
    },
    {
      "epoch": 80.06734006734007,
      "grad_norm": 89.06217193603516,
      "learning_rate": 1.9147968702835792e-07,
      "loss": 2.6301,
      "step": 11930
    },
    {
      "epoch": 80.13468013468014,
      "grad_norm": 84.24176788330078,
      "learning_rate": 1.9023906549489765e-07,
      "loss": 2.3363,
      "step": 11940
    },
    {
      "epoch": 80.20202020202021,
      "grad_norm": 83.5845947265625,
      "learning_rate": 1.89002053490499e-07,
      "loss": 2.4325,
      "step": 11950
    },
    {
      "epoch": 80.26936026936026,
      "grad_norm": 74.35079956054688,
      "learning_rate": 1.8776865652917284e-07,
      "loss": 2.7484,
      "step": 11960
    },
    {
      "epoch": 80.33670033670033,
      "grad_norm": 95.59172058105469,
      "learning_rate": 1.8653888010881635e-07,
      "loss": 2.2708,
      "step": 11970
    },
    {
      "epoch": 80.4040404040404,
      "grad_norm": 127.53472900390625,
      "learning_rate": 1.853127297111875e-07,
      "loss": 2.2618,
      "step": 11980
    },
    {
      "epoch": 80.47138047138047,
      "grad_norm": 198.59962463378906,
      "learning_rate": 1.840902108018819e-07,
      "loss": 2.6354,
      "step": 11990
    },
    {
      "epoch": 80.53872053872054,
      "grad_norm": 62.94951248168945,
      "learning_rate": 1.8287132883030698e-07,
      "loss": 2.5155,
      "step": 12000
    },
    {
      "epoch": 80.53872053872054,
      "eval_loss": 0.3482706844806671,
      "eval_mae": 0.4137057363986969,
      "eval_mse": 0.3482706844806671,
      "eval_r2": 0.23821818828582764,
      "eval_rmse": 0.5901446301379579,
      "eval_runtime": 10.785,
      "eval_samples_per_second": 440.333,
      "eval_steps_per_second": 13.815,
      "step": 12000
    },
    {
      "epoch": 80.60606060606061,
      "grad_norm": 129.719970703125,
      "learning_rate": 1.8165608922965903e-07,
      "loss": 2.9247,
      "step": 12010
    },
    {
      "epoch": 80.67340067340068,
      "grad_norm": 133.1042022705078,
      "learning_rate": 1.8044449741689794e-07,
      "loss": 2.6683,
      "step": 12020
    },
    {
      "epoch": 80.74074074074075,
      "grad_norm": 188.29269409179688,
      "learning_rate": 1.792365587927239e-07,
      "loss": 2.4135,
      "step": 12030
    },
    {
      "epoch": 80.8080808080808,
      "grad_norm": 107.14237976074219,
      "learning_rate": 1.7803227874155235e-07,
      "loss": 3.3403,
      "step": 12040
    },
    {
      "epoch": 80.87542087542087,
      "grad_norm": 95.80084991455078,
      "learning_rate": 1.7683166263149151e-07,
      "loss": 2.6763,
      "step": 12050
    },
    {
      "epoch": 80.94276094276094,
      "grad_norm": 153.08775329589844,
      "learning_rate": 1.7563471581431622e-07,
      "loss": 2.5527,
      "step": 12060
    },
    {
      "epoch": 81.006734006734,
      "grad_norm": 142.90530395507812,
      "learning_rate": 1.7444144362544623e-07,
      "loss": 2.4665,
      "step": 12070
    },
    {
      "epoch": 81.07407407407408,
      "grad_norm": 99.04240417480469,
      "learning_rate": 1.7325185138392185e-07,
      "loss": 2.16,
      "step": 12080
    },
    {
      "epoch": 81.14141414141415,
      "grad_norm": 159.70779418945312,
      "learning_rate": 1.7206594439237865e-07,
      "loss": 2.8114,
      "step": 12090
    },
    {
      "epoch": 81.20875420875421,
      "grad_norm": 187.6341094970703,
      "learning_rate": 1.7088372793702654e-07,
      "loss": 2.5692,
      "step": 12100
    },
    {
      "epoch": 81.20875420875421,
      "eval_loss": 0.34896934032440186,
      "eval_mae": 0.41366761922836304,
      "eval_mse": 0.34896934032440186,
      "eval_r2": 0.2366899847984314,
      "eval_rmse": 0.5907362696875839,
      "eval_runtime": 10.7721,
      "eval_samples_per_second": 440.861,
      "eval_steps_per_second": 13.832,
      "step": 12100
    },
    {
      "epoch": 81.27609427609427,
      "grad_norm": 122.40306854248047,
      "learning_rate": 1.6970520728762373e-07,
      "loss": 2.5641,
      "step": 12110
    },
    {
      "epoch": 81.34343434343434,
      "grad_norm": 185.72190856933594,
      "learning_rate": 1.6853038769745465e-07,
      "loss": 3.003,
      "step": 12120
    },
    {
      "epoch": 81.41077441077441,
      "grad_norm": 163.28103637695312,
      "learning_rate": 1.6735927440330666e-07,
      "loss": 2.521,
      "step": 12130
    },
    {
      "epoch": 81.47811447811448,
      "grad_norm": 57.063968658447266,
      "learning_rate": 1.661918726254453e-07,
      "loss": 2.5622,
      "step": 12140
    },
    {
      "epoch": 81.54545454545455,
      "grad_norm": 126.09310150146484,
      "learning_rate": 1.6502818756759273e-07,
      "loss": 2.8107,
      "step": 12150
    },
    {
      "epoch": 81.61279461279462,
      "grad_norm": 91.44612121582031,
      "learning_rate": 1.6386822441690285e-07,
      "loss": 2.3006,
      "step": 12160
    },
    {
      "epoch": 81.68013468013469,
      "grad_norm": 114.76985931396484,
      "learning_rate": 1.627119883439404e-07,
      "loss": 2.2606,
      "step": 12170
    },
    {
      "epoch": 81.74747474747475,
      "grad_norm": 81.72163391113281,
      "learning_rate": 1.61559484502655e-07,
      "loss": 2.5941,
      "step": 12180
    },
    {
      "epoch": 81.81481481481481,
      "grad_norm": 40.78081512451172,
      "learning_rate": 1.60410718030361e-07,
      "loss": 2.6152,
      "step": 12190
    },
    {
      "epoch": 81.88215488215488,
      "grad_norm": 35.294891357421875,
      "learning_rate": 1.5926569404771307e-07,
      "loss": 2.6819,
      "step": 12200
    },
    {
      "epoch": 81.88215488215488,
      "eval_loss": 0.34940388798713684,
      "eval_mae": 0.4145151376724243,
      "eval_mse": 0.34940385818481445,
      "eval_r2": 0.23573952913284302,
      "eval_rmse": 0.5911039317961051,
      "eval_runtime": 10.7789,
      "eval_samples_per_second": 440.582,
      "eval_steps_per_second": 13.823,
      "step": 12200
    },
    {
      "epoch": 81.94949494949495,
      "grad_norm": 42.65861129760742,
      "learning_rate": 1.581244176586829e-07,
      "loss": 2.7691,
      "step": 12210
    },
    {
      "epoch": 82.01346801346801,
      "grad_norm": 117.6976089477539,
      "learning_rate": 1.5698689395053832e-07,
      "loss": 2.6631,
      "step": 12220
    },
    {
      "epoch": 82.08080808080808,
      "grad_norm": 134.87049865722656,
      "learning_rate": 1.5585312799381843e-07,
      "loss": 2.74,
      "step": 12230
    },
    {
      "epoch": 82.14814814814815,
      "grad_norm": 154.22998046875,
      "learning_rate": 1.547231248423132e-07,
      "loss": 2.4673,
      "step": 12240
    },
    {
      "epoch": 82.21548821548822,
      "grad_norm": 65.69686126708984,
      "learning_rate": 1.535968895330384e-07,
      "loss": 2.7766,
      "step": 12250
    },
    {
      "epoch": 82.28282828282828,
      "grad_norm": 162.66220092773438,
      "learning_rate": 1.5247442708621594e-07,
      "loss": 2.4693,
      "step": 12260
    },
    {
      "epoch": 82.35016835016835,
      "grad_norm": 113.3948745727539,
      "learning_rate": 1.5135574250524897e-07,
      "loss": 2.3911,
      "step": 12270
    },
    {
      "epoch": 82.41750841750842,
      "grad_norm": 54.803714752197266,
      "learning_rate": 1.5024084077670174e-07,
      "loss": 2.7993,
      "step": 12280
    },
    {
      "epoch": 82.48484848484848,
      "grad_norm": 68.31362915039062,
      "learning_rate": 1.4912972687027526e-07,
      "loss": 2.4,
      "step": 12290
    },
    {
      "epoch": 82.55218855218855,
      "grad_norm": 55.03757095336914,
      "learning_rate": 1.4802240573878734e-07,
      "loss": 2.384,
      "step": 12300
    },
    {
      "epoch": 82.55218855218855,
      "eval_loss": 0.347933292388916,
      "eval_mae": 0.41333234310150146,
      "eval_mse": 0.347933292388916,
      "eval_r2": 0.23895615339279175,
      "eval_rmse": 0.5898587054447159,
      "eval_runtime": 10.7671,
      "eval_samples_per_second": 441.065,
      "eval_steps_per_second": 13.838,
      "step": 12300
    },
    {
      "epoch": 82.61952861952862,
      "grad_norm": 36.886016845703125,
      "learning_rate": 1.4691888231814842e-07,
      "loss": 2.5964,
      "step": 12310
    },
    {
      "epoch": 82.68686868686869,
      "grad_norm": 119.87435150146484,
      "learning_rate": 1.4581916152734132e-07,
      "loss": 2.6533,
      "step": 12320
    },
    {
      "epoch": 82.75420875420875,
      "grad_norm": 124.58145141601562,
      "learning_rate": 1.447232482683979e-07,
      "loss": 2.5416,
      "step": 12330
    },
    {
      "epoch": 82.82154882154882,
      "grad_norm": 122.00739288330078,
      "learning_rate": 1.436311474263786e-07,
      "loss": 2.3983,
      "step": 12340
    },
    {
      "epoch": 82.88888888888889,
      "grad_norm": 102.62448120117188,
      "learning_rate": 1.425428638693489e-07,
      "loss": 2.715,
      "step": 12350
    },
    {
      "epoch": 82.95622895622895,
      "grad_norm": 140.515869140625,
      "learning_rate": 1.4145840244835982e-07,
      "loss": 2.914,
      "step": 12360
    },
    {
      "epoch": 83.02020202020202,
      "grad_norm": 147.51319885253906,
      "learning_rate": 1.4037776799742406e-07,
      "loss": 2.359,
      "step": 12370
    },
    {
      "epoch": 83.08754208754209,
      "grad_norm": 80.06890869140625,
      "learning_rate": 1.3930096533349634e-07,
      "loss": 2.4828,
      "step": 12380
    },
    {
      "epoch": 83.15488215488216,
      "grad_norm": 133.39601135253906,
      "learning_rate": 1.3822799925645035e-07,
      "loss": 2.4965,
      "step": 12390
    },
    {
      "epoch": 83.22222222222223,
      "grad_norm": 57.42595291137695,
      "learning_rate": 1.3715887454905884e-07,
      "loss": 2.8011,
      "step": 12400
    },
    {
      "epoch": 83.22222222222223,
      "eval_loss": 0.3483334183692932,
      "eval_mae": 0.41351118683815,
      "eval_mse": 0.3483334183692932,
      "eval_r2": 0.2380809783935547,
      "eval_rmse": 0.5901977790277537,
      "eval_runtime": 10.7452,
      "eval_samples_per_second": 441.963,
      "eval_steps_per_second": 13.867,
      "step": 12400
    },
    {
      "epoch": 83.28956228956228,
      "grad_norm": 136.31973266601562,
      "learning_rate": 1.3609359597697078e-07,
      "loss": 2.6117,
      "step": 12410
    },
    {
      "epoch": 83.35690235690235,
      "grad_norm": 99.56391143798828,
      "learning_rate": 1.350321682886919e-07,
      "loss": 2.6017,
      "step": 12420
    },
    {
      "epoch": 83.42424242424242,
      "grad_norm": 29.13854217529297,
      "learning_rate": 1.3397459621556128e-07,
      "loss": 2.5215,
      "step": 12430
    },
    {
      "epoch": 83.49158249158249,
      "grad_norm": 169.7073974609375,
      "learning_rate": 1.3292088447173277e-07,
      "loss": 3.0185,
      "step": 12440
    },
    {
      "epoch": 83.55892255892256,
      "grad_norm": 202.7324676513672,
      "learning_rate": 1.3187103775415153e-07,
      "loss": 2.5695,
      "step": 12450
    },
    {
      "epoch": 83.62626262626263,
      "grad_norm": 178.39285278320312,
      "learning_rate": 1.308250607425354e-07,
      "loss": 2.5651,
      "step": 12460
    },
    {
      "epoch": 83.6936026936027,
      "grad_norm": 154.35421752929688,
      "learning_rate": 1.297829580993518e-07,
      "loss": 2.5806,
      "step": 12470
    },
    {
      "epoch": 83.76094276094275,
      "grad_norm": 213.970458984375,
      "learning_rate": 1.2874473446979917e-07,
      "loss": 2.4533,
      "step": 12480
    },
    {
      "epoch": 83.82828282828282,
      "grad_norm": 117.0694351196289,
      "learning_rate": 1.27710394481784e-07,
      "loss": 2.5006,
      "step": 12490
    },
    {
      "epoch": 83.89562289562289,
      "grad_norm": 192.11581420898438,
      "learning_rate": 1.2667994274590256e-07,
      "loss": 2.4991,
      "step": 12500
    },
    {
      "epoch": 83.89562289562289,
      "eval_loss": 0.34810367226600647,
      "eval_mae": 0.4134105443954468,
      "eval_mse": 0.34810367226600647,
      "eval_r2": 0.238583505153656,
      "eval_rmse": 0.5900031120816284,
      "eval_runtime": 10.7752,
      "eval_samples_per_second": 440.735,
      "eval_steps_per_second": 13.828,
      "step": 12500
    },
    {
      "epoch": 83.96296296296296,
      "grad_norm": 46.252315521240234,
      "learning_rate": 1.256533838554179e-07,
      "loss": 2.801,
      "step": 12510
    },
    {
      "epoch": 84.02693602693603,
      "grad_norm": 114.2300796508789,
      "learning_rate": 1.2473281301914585e-07,
      "loss": 2.5599,
      "step": 12520
    },
    {
      "epoch": 84.0942760942761,
      "grad_norm": 164.11776733398438,
      "learning_rate": 1.237136631271931e-07,
      "loss": 2.5353,
      "step": 12530
    },
    {
      "epoch": 84.16161616161617,
      "grad_norm": 160.74798583984375,
      "learning_rate": 1.2269841930290082e-07,
      "loss": 2.9866,
      "step": 12540
    },
    {
      "epoch": 84.22895622895624,
      "grad_norm": 123.49051666259766,
      "learning_rate": 1.2168708607174328e-07,
      "loss": 2.3989,
      "step": 12550
    },
    {
      "epoch": 84.29629629629629,
      "grad_norm": 204.74766540527344,
      "learning_rate": 1.2067966794176286e-07,
      "loss": 2.559,
      "step": 12560
    },
    {
      "epoch": 84.36363636363636,
      "grad_norm": 80.27859497070312,
      "learning_rate": 1.1967616940355053e-07,
      "loss": 2.8578,
      "step": 12570
    },
    {
      "epoch": 84.43097643097643,
      "grad_norm": 36.582435607910156,
      "learning_rate": 1.1867659493022508e-07,
      "loss": 2.5197,
      "step": 12580
    },
    {
      "epoch": 84.4983164983165,
      "grad_norm": 54.90946960449219,
      "learning_rate": 1.1768094897741454e-07,
      "loss": 2.5262,
      "step": 12590
    },
    {
      "epoch": 84.56565656565657,
      "grad_norm": 94.49305725097656,
      "learning_rate": 1.1668923598323455e-07,
      "loss": 2.838,
      "step": 12600
    },
    {
      "epoch": 84.56565656565657,
      "eval_loss": 0.3478628098964691,
      "eval_mae": 0.41335874795913696,
      "eval_mse": 0.3478628396987915,
      "eval_r2": 0.2391102910041809,
      "eval_rmse": 0.5897989824497762,
      "eval_runtime": 10.7712,
      "eval_samples_per_second": 440.898,
      "eval_steps_per_second": 13.833,
      "step": 12600
    },
    {
      "epoch": 84.63299663299664,
      "grad_norm": 72.12289428710938,
      "learning_rate": 1.1570146036826989e-07,
      "loss": 2.5929,
      "step": 12610
    },
    {
      "epoch": 84.7003367003367,
      "grad_norm": 60.602901458740234,
      "learning_rate": 1.1471762653555494e-07,
      "loss": 2.3174,
      "step": 12620
    },
    {
      "epoch": 84.76767676767676,
      "grad_norm": 115.97168731689453,
      "learning_rate": 1.1373773887055227e-07,
      "loss": 2.5754,
      "step": 12630
    },
    {
      "epoch": 84.83501683501683,
      "grad_norm": 56.340293884277344,
      "learning_rate": 1.1276180174113536e-07,
      "loss": 2.5689,
      "step": 12640
    },
    {
      "epoch": 84.9023569023569,
      "grad_norm": 51.74113464355469,
      "learning_rate": 1.117898194975675e-07,
      "loss": 2.1861,
      "step": 12650
    },
    {
      "epoch": 84.96969696969697,
      "grad_norm": 123.79866790771484,
      "learning_rate": 1.1082179647248335e-07,
      "loss": 2.657,
      "step": 12660
    },
    {
      "epoch": 85.03367003367003,
      "grad_norm": 245.3060302734375,
      "learning_rate": 1.0995396444841221e-07,
      "loss": 2.6708,
      "step": 12670
    },
    {
      "epoch": 85.1010101010101,
      "grad_norm": 67.46924591064453,
      "learning_rate": 1.089934758116322e-07,
      "loss": 2.4625,
      "step": 12680
    },
    {
      "epoch": 85.16835016835017,
      "grad_norm": 59.03948974609375,
      "learning_rate": 1.080369588581056e-07,
      "loss": 2.6667,
      "step": 12690
    },
    {
      "epoch": 85.23569023569024,
      "grad_norm": 42.9858283996582,
      "learning_rate": 1.0708441785153044e-07,
      "loss": 2.696,
      "step": 12700
    },
    {
      "epoch": 85.23569023569024,
      "eval_loss": 0.347429484128952,
      "eval_mae": 0.4130251109600067,
      "eval_mse": 0.347429484128952,
      "eval_r2": 0.24005818367004395,
      "eval_rmse": 0.5894314923118309,
      "eval_runtime": 10.7884,
      "eval_samples_per_second": 440.194,
      "eval_steps_per_second": 13.811,
      "step": 12700
    },
    {
      "epoch": 85.3030303030303,
      "grad_norm": 109.22016906738281,
      "learning_rate": 1.0613585703788108e-07,
      "loss": 2.4782,
      "step": 12710
    },
    {
      "epoch": 85.37037037037037,
      "grad_norm": 117.84405517578125,
      "learning_rate": 1.0519128064539073e-07,
      "loss": 2.8874,
      "step": 12720
    },
    {
      "epoch": 85.43771043771044,
      "grad_norm": 112.05621337890625,
      "learning_rate": 1.0425069288453126e-07,
      "loss": 2.2582,
      "step": 12730
    },
    {
      "epoch": 85.5050505050505,
      "grad_norm": 154.5787353515625,
      "learning_rate": 1.0331409794799584e-07,
      "loss": 2.8615,
      "step": 12740
    },
    {
      "epoch": 85.57239057239057,
      "grad_norm": 173.33970642089844,
      "learning_rate": 1.023815000106788e-07,
      "loss": 2.4344,
      "step": 12750
    },
    {
      "epoch": 85.63973063973064,
      "grad_norm": 44.0203971862793,
      "learning_rate": 1.014529032296586e-07,
      "loss": 2.6274,
      "step": 12760
    },
    {
      "epoch": 85.70707070707071,
      "grad_norm": 45.364410400390625,
      "learning_rate": 1.0052831174417753e-07,
      "loss": 2.7194,
      "step": 12770
    },
    {
      "epoch": 85.77441077441077,
      "grad_norm": 117.5505142211914,
      "learning_rate": 9.960772967562503e-08,
      "loss": 2.5439,
      "step": 12780
    },
    {
      "epoch": 85.84175084175084,
      "grad_norm": 72.88679504394531,
      "learning_rate": 9.869116112751773e-08,
      "loss": 2.5387,
      "step": 12790
    },
    {
      "epoch": 85.9090909090909,
      "grad_norm": 93.75316619873047,
      "learning_rate": 9.77786101854825e-08,
      "loss": 2.5845,
      "step": 12800
    },
    {
      "epoch": 85.9090909090909,
      "eval_loss": 0.3473091423511505,
      "eval_mae": 0.4126177430152893,
      "eval_mse": 0.3473091423511505,
      "eval_r2": 0.24032139778137207,
      "eval_rmse": 0.5893294005487513,
      "eval_runtime": 10.7712,
      "eval_samples_per_second": 440.897,
      "eval_steps_per_second": 13.833,
      "step": 12800
    },
    {
      "epoch": 85.97643097643098,
      "grad_norm": 66.14945220947266,
      "learning_rate": 9.687008091723703e-08,
      "loss": 2.2683,
      "step": 12810
    },
    {
      "epoch": 86.04040404040404,
      "grad_norm": 28.713956832885742,
      "learning_rate": 9.596557737257304e-08,
      "loss": 2.3776,
      "step": 12820
    },
    {
      "epoch": 86.10774410774411,
      "grad_norm": 118.06536865234375,
      "learning_rate": 9.506510358333664e-08,
      "loss": 2.1708,
      "step": 12830
    },
    {
      "epoch": 86.17508417508418,
      "grad_norm": 36.007869720458984,
      "learning_rate": 9.416866356341202e-08,
      "loss": 3.0041,
      "step": 12840
    },
    {
      "epoch": 86.24242424242425,
      "grad_norm": 133.95327758789062,
      "learning_rate": 9.327626130870214e-08,
      "loss": 2.6173,
      "step": 12850
    },
    {
      "epoch": 86.3097643097643,
      "grad_norm": 112.56913757324219,
      "learning_rate": 9.23879007971119e-08,
      "loss": 2.4268,
      "step": 12860
    },
    {
      "epoch": 86.37710437710437,
      "grad_norm": 122.9507064819336,
      "learning_rate": 9.15035859885297e-08,
      "loss": 2.7038,
      "step": 12870
    },
    {
      "epoch": 86.44444444444444,
      "grad_norm": 88.01962280273438,
      "learning_rate": 9.062332082481061e-08,
      "loss": 2.6651,
      "step": 12880
    },
    {
      "epoch": 86.51178451178451,
      "grad_norm": 29.951391220092773,
      "learning_rate": 8.97471092297577e-08,
      "loss": 2.6942,
      "step": 12890
    },
    {
      "epoch": 86.57912457912458,
      "grad_norm": 135.22084045410156,
      "learning_rate": 8.887495510910581e-08,
      "loss": 2.9985,
      "step": 12900
    },
    {
      "epoch": 86.57912457912458,
      "eval_loss": 0.34755975008010864,
      "eval_mae": 0.4135996401309967,
      "eval_mse": 0.34755975008010864,
      "eval_r2": 0.2397732138633728,
      "eval_rmse": 0.5895419833057767,
      "eval_runtime": 10.7743,
      "eval_samples_per_second": 440.771,
      "eval_steps_per_second": 13.829,
      "step": 12900
    },
    {
      "epoch": 86.64646464646465,
      "grad_norm": 103.16564178466797,
      "learning_rate": 8.80068623505027e-08,
      "loss": 2.7488,
      "step": 12910
    },
    {
      "epoch": 86.71380471380472,
      "grad_norm": 195.8453369140625,
      "learning_rate": 8.714283482349338e-08,
      "loss": 2.5515,
      "step": 12920
    },
    {
      "epoch": 86.78114478114477,
      "grad_norm": 107.96471405029297,
      "learning_rate": 8.628287637950115e-08,
      "loss": 2.4587,
      "step": 12930
    },
    {
      "epoch": 86.84848484848484,
      "grad_norm": 70.36721801757812,
      "learning_rate": 8.542699085181215e-08,
      "loss": 2.5667,
      "step": 12940
    },
    {
      "epoch": 86.91582491582491,
      "grad_norm": 235.53472900390625,
      "learning_rate": 8.457518205555659e-08,
      "loss": 2.4559,
      "step": 12950
    },
    {
      "epoch": 86.98316498316498,
      "grad_norm": 125.57829284667969,
      "learning_rate": 8.372745378769308e-08,
      "loss": 2.5069,
      "step": 12960
    },
    {
      "epoch": 87.04713804713805,
      "grad_norm": 176.30332946777344,
      "learning_rate": 8.288380982699084e-08,
      "loss": 2.3366,
      "step": 12970
    },
    {
      "epoch": 87.11447811447812,
      "grad_norm": 127.16043090820312,
      "learning_rate": 8.204425393401359e-08,
      "loss": 2.5399,
      "step": 12980
    },
    {
      "epoch": 87.18181818181819,
      "grad_norm": 129.687255859375,
      "learning_rate": 8.12087898511018e-08,
      "loss": 2.5946,
      "step": 12990
    },
    {
      "epoch": 87.24915824915826,
      "grad_norm": 117.26610565185547,
      "learning_rate": 8.037742130235725e-08,
      "loss": 2.5474,
      "step": 13000
    },
    {
      "epoch": 87.24915824915826,
      "eval_loss": 0.3482195734977722,
      "eval_mae": 0.4136255085468292,
      "eval_mse": 0.3482195734977722,
      "eval_r2": 0.23833000659942627,
      "eval_rmse": 0.5901013247720871,
      "eval_runtime": 10.7691,
      "eval_samples_per_second": 440.983,
      "eval_steps_per_second": 13.836,
      "step": 13000
    },
    {
      "epoch": 87.31649831649831,
      "grad_norm": 33.47829055786133,
      "learning_rate": 7.955015199362525e-08,
      "loss": 2.63,
      "step": 13010
    },
    {
      "epoch": 87.38383838383838,
      "grad_norm": 302.2109680175781,
      "learning_rate": 7.872698561247915e-08,
      "loss": 2.8516,
      "step": 13020
    },
    {
      "epoch": 87.45117845117845,
      "grad_norm": 155.1238555908203,
      "learning_rate": 7.790792582820271e-08,
      "loss": 2.8714,
      "step": 13030
    },
    {
      "epoch": 87.51851851851852,
      "grad_norm": 99.91925811767578,
      "learning_rate": 7.709297629177525e-08,
      "loss": 2.8065,
      "step": 13040
    },
    {
      "epoch": 87.58585858585859,
      "grad_norm": 113.80371856689453,
      "learning_rate": 7.62821406358538e-08,
      "loss": 2.3139,
      "step": 13050
    },
    {
      "epoch": 87.65319865319866,
      "grad_norm": 51.859046936035156,
      "learning_rate": 7.547542247475836e-08,
      "loss": 2.6042,
      "step": 13060
    },
    {
      "epoch": 87.72053872053873,
      "grad_norm": 86.95726013183594,
      "learning_rate": 7.46728254044544e-08,
      "loss": 2.567,
      "step": 13070
    },
    {
      "epoch": 87.78787878787878,
      "grad_norm": 94.94855499267578,
      "learning_rate": 7.387435300253798e-08,
      "loss": 2.2464,
      "step": 13080
    },
    {
      "epoch": 87.85521885521885,
      "grad_norm": 58.764678955078125,
      "learning_rate": 7.308000882821964e-08,
      "loss": 2.696,
      "step": 13090
    },
    {
      "epoch": 87.92255892255892,
      "grad_norm": 51.88106918334961,
      "learning_rate": 7.228979642230726e-08,
      "loss": 2.4746,
      "step": 13100
    },
    {
      "epoch": 87.92255892255892,
      "eval_loss": 0.34722477197647095,
      "eval_mae": 0.4127149283885956,
      "eval_mse": 0.34722480177879333,
      "eval_r2": 0.2405058741569519,
      "eval_rmse": 0.5892578398110571,
      "eval_runtime": 10.7666,
      "eval_samples_per_second": 441.087,
      "eval_steps_per_second": 13.839,
      "step": 13100
    },
    {
      "epoch": 87.98989898989899,
      "grad_norm": 88.5357666015625,
      "learning_rate": 7.150371930719234e-08,
      "loss": 2.4055,
      "step": 13110
    },
    {
      "epoch": 88.05387205387206,
      "grad_norm": 115.56126403808594,
      "learning_rate": 7.072178098683245e-08,
      "loss": 2.4482,
      "step": 13120
    },
    {
      "epoch": 88.12121212121212,
      "grad_norm": 154.42469787597656,
      "learning_rate": 6.99439849467367e-08,
      "loss": 2.6993,
      "step": 13130
    },
    {
      "epoch": 88.1885521885522,
      "grad_norm": 82.355224609375,
      "learning_rate": 6.917033465395006e-08,
      "loss": 2.2801,
      "step": 13140
    },
    {
      "epoch": 88.25589225589225,
      "grad_norm": 203.51788330078125,
      "learning_rate": 6.84008335570373e-08,
      "loss": 2.515,
      "step": 13150
    },
    {
      "epoch": 88.32323232323232,
      "grad_norm": 41.929222106933594,
      "learning_rate": 6.763548508606854e-08,
      "loss": 3.0545,
      "step": 13160
    },
    {
      "epoch": 88.39057239057239,
      "grad_norm": 125.77730560302734,
      "learning_rate": 6.68742926526028e-08,
      "loss": 2.6418,
      "step": 13170
    },
    {
      "epoch": 88.45791245791246,
      "grad_norm": 126.03069305419922,
      "learning_rate": 6.611725964967441e-08,
      "loss": 2.453,
      "step": 13180
    },
    {
      "epoch": 88.52525252525253,
      "grad_norm": 51.66025161743164,
      "learning_rate": 6.53643894517758e-08,
      "loss": 3.0179,
      "step": 13190
    },
    {
      "epoch": 88.5925925925926,
      "grad_norm": 49.16200256347656,
      "learning_rate": 6.461568541484464e-08,
      "loss": 2.5849,
      "step": 13200
    },
    {
      "epoch": 88.5925925925926,
      "eval_loss": 0.3474779725074768,
      "eval_mae": 0.41315731406211853,
      "eval_mse": 0.3474779725074768,
      "eval_r2": 0.23995214700698853,
      "eval_rmse": 0.5894726223561844,
      "eval_runtime": 10.7752,
      "eval_samples_per_second": 440.734,
      "eval_steps_per_second": 13.828,
      "step": 13200
    },
    {
      "epoch": 88.65993265993266,
      "grad_norm": 167.75914001464844,
      "learning_rate": 6.387115087624707e-08,
      "loss": 2.5147,
      "step": 13210
    },
    {
      "epoch": 88.72727272727273,
      "grad_norm": 57.40876388549805,
      "learning_rate": 6.313078915476422e-08,
      "loss": 2.4067,
      "step": 13220
    },
    {
      "epoch": 88.79461279461279,
      "grad_norm": 60.56932067871094,
      "learning_rate": 6.239460355057625e-08,
      "loss": 2.7004,
      "step": 13230
    },
    {
      "epoch": 88.86195286195286,
      "grad_norm": 153.38612365722656,
      "learning_rate": 6.166259734524837e-08,
      "loss": 2.3396,
      "step": 13240
    },
    {
      "epoch": 88.92929292929293,
      "grad_norm": 91.0926284790039,
      "learning_rate": 6.093477380171619e-08,
      "loss": 2.5503,
      "step": 13250
    },
    {
      "epoch": 88.996632996633,
      "grad_norm": 73.52567291259766,
      "learning_rate": 6.021113616427076e-08,
      "loss": 2.4865,
      "step": 13260
    },
    {
      "epoch": 89.06060606060606,
      "grad_norm": 170.16407775878906,
      "learning_rate": 5.949168765854462e-08,
      "loss": 2.366,
      "step": 13270
    },
    {
      "epoch": 89.12794612794613,
      "grad_norm": 134.84429931640625,
      "learning_rate": 5.877643149149669e-08,
      "loss": 3.0436,
      "step": 13280
    },
    {
      "epoch": 89.1952861952862,
      "grad_norm": 69.09505462646484,
      "learning_rate": 5.806537085139907e-08,
      "loss": 2.6791,
      "step": 13290
    },
    {
      "epoch": 89.26262626262626,
      "grad_norm": 33.76188659667969,
      "learning_rate": 5.735850890782157e-08,
      "loss": 2.8502,
      "step": 13300
    },
    {
      "epoch": 89.26262626262626,
      "eval_loss": 0.3473193049430847,
      "eval_mae": 0.4128463864326477,
      "eval_mse": 0.3473193049430847,
      "eval_r2": 0.24029916524887085,
      "eval_rmse": 0.5893380226517586,
      "eval_runtime": 10.766,
      "eval_samples_per_second": 441.11,
      "eval_steps_per_second": 13.84,
      "step": 13300
    },
    {
      "epoch": 89.32996632996633,
      "grad_norm": 186.82618713378906,
      "learning_rate": 5.6655848811618664e-08,
      "loss": 2.4454,
      "step": 13310
    },
    {
      "epoch": 89.3973063973064,
      "grad_norm": 119.83624267578125,
      "learning_rate": 5.59573936949147e-08,
      "loss": 2.3855,
      "step": 13320
    },
    {
      "epoch": 89.46464646464646,
      "grad_norm": 69.2054672241211,
      "learning_rate": 5.526314667109044e-08,
      "loss": 2.6064,
      "step": 13330
    },
    {
      "epoch": 89.53198653198653,
      "grad_norm": 48.20257568359375,
      "learning_rate": 5.45731108347689e-08,
      "loss": 2.8151,
      "step": 13340
    },
    {
      "epoch": 89.5993265993266,
      "grad_norm": 75.34207153320312,
      "learning_rate": 5.3887289261801527e-08,
      "loss": 2.446,
      "step": 13350
    },
    {
      "epoch": 89.66666666666667,
      "grad_norm": 104.53984069824219,
      "learning_rate": 5.32056850092546e-08,
      "loss": 2.5907,
      "step": 13360
    },
    {
      "epoch": 89.73400673400674,
      "grad_norm": 107.78331756591797,
      "learning_rate": 5.252830111539597e-08,
      "loss": 2.6299,
      "step": 13370
    },
    {
      "epoch": 89.8013468013468,
      "grad_norm": 134.01358032226562,
      "learning_rate": 5.1855140599680436e-08,
      "loss": 2.4382,
      "step": 13380
    },
    {
      "epoch": 89.86868686868686,
      "grad_norm": 140.85659790039062,
      "learning_rate": 5.118620646273764e-08,
      "loss": 2.7517,
      "step": 13390
    },
    {
      "epoch": 89.93602693602693,
      "grad_norm": 113.05899047851562,
      "learning_rate": 5.052150168635749e-08,
      "loss": 2.2665,
      "step": 13400
    },
    {
      "epoch": 89.93602693602693,
      "eval_loss": 0.34772107005119324,
      "eval_mae": 0.4132920503616333,
      "eval_mse": 0.34772107005119324,
      "eval_r2": 0.2394203543663025,
      "eval_rmse": 0.589678785485109,
      "eval_runtime": 10.7477,
      "eval_samples_per_second": 441.861,
      "eval_steps_per_second": 13.863,
      "step": 13400
    },
    {
      "epoch": 90.0,
      "grad_norm": 184.91087341308594,
      "learning_rate": 4.986102923347801e-08,
      "loss": 2.1383,
      "step": 13410
    },
    {
      "epoch": 90.06734006734007,
      "grad_norm": 68.77091979980469,
      "learning_rate": 4.9204792048170965e-08,
      "loss": 2.6021,
      "step": 13420
    },
    {
      "epoch": 90.13468013468014,
      "grad_norm": 67.6893539428711,
      "learning_rate": 4.855279305562987e-08,
      "loss": 2.5044,
      "step": 13430
    },
    {
      "epoch": 90.20202020202021,
      "grad_norm": 118.68637084960938,
      "learning_rate": 4.7905035162155715e-08,
      "loss": 2.5824,
      "step": 13440
    },
    {
      "epoch": 90.26936026936026,
      "grad_norm": 122.64277648925781,
      "learning_rate": 4.7261521255145375e-08,
      "loss": 2.6056,
      "step": 13450
    },
    {
      "epoch": 90.33670033670033,
      "grad_norm": 115.50506591796875,
      "learning_rate": 4.6622254203077526e-08,
      "loss": 2.5344,
      "step": 13460
    },
    {
      "epoch": 90.4040404040404,
      "grad_norm": 104.72218322753906,
      "learning_rate": 4.598723685550088e-08,
      "loss": 2.7586,
      "step": 13470
    },
    {
      "epoch": 90.47138047138047,
      "grad_norm": 88.82240295410156,
      "learning_rate": 4.535647204302029e-08,
      "loss": 2.6146,
      "step": 13480
    },
    {
      "epoch": 90.53872053872054,
      "grad_norm": 92.98521423339844,
      "learning_rate": 4.4729962577285675e-08,
      "loss": 2.479,
      "step": 13490
    },
    {
      "epoch": 90.60606060606061,
      "grad_norm": 67.76179504394531,
      "learning_rate": 4.41077112509779e-08,
      "loss": 2.6795,
      "step": 13500
    },
    {
      "epoch": 90.60606060606061,
      "eval_loss": 0.34680259227752686,
      "eval_mae": 0.41242679953575134,
      "eval_mse": 0.34680259227752686,
      "eval_r2": 0.24142932891845703,
      "eval_rmse": 0.588899475528317,
      "eval_runtime": 10.7766,
      "eval_samples_per_second": 440.677,
      "eval_steps_per_second": 13.826,
      "step": 13500
    },
    {
      "epoch": 90.67340067340068,
      "grad_norm": 50.78334426879883,
      "learning_rate": 4.348972083779767e-08,
      "loss": 2.653,
      "step": 13510
    },
    {
      "epoch": 90.74074074074075,
      "grad_norm": 98.13428497314453,
      "learning_rate": 4.2875994092452016e-08,
      "loss": 2.435,
      "step": 13520
    },
    {
      "epoch": 90.8080808080808,
      "grad_norm": 56.856170654296875,
      "learning_rate": 4.2266533750643044e-08,
      "loss": 2.8283,
      "step": 13530
    },
    {
      "epoch": 90.87542087542087,
      "grad_norm": 54.5003547668457,
      "learning_rate": 4.166134252905484e-08,
      "loss": 2.4098,
      "step": 13540
    },
    {
      "epoch": 90.94276094276094,
      "grad_norm": 87.96903991699219,
      "learning_rate": 4.106042312534219e-08,
      "loss": 2.5251,
      "step": 13550
    },
    {
      "epoch": 91.006734006734,
      "grad_norm": 67.59268188476562,
      "learning_rate": 4.046377821811786e-08,
      "loss": 2.3374,
      "step": 13560
    },
    {
      "epoch": 91.07407407407408,
      "grad_norm": 79.41356658935547,
      "learning_rate": 3.987141046694109e-08,
      "loss": 2.1998,
      "step": 13570
    },
    {
      "epoch": 91.14141414141415,
      "grad_norm": 79.26526641845703,
      "learning_rate": 3.928332251230537e-08,
      "loss": 2.7416,
      "step": 13580
    },
    {
      "epoch": 91.20875420875421,
      "grad_norm": 104.16319274902344,
      "learning_rate": 3.869951697562746e-08,
      "loss": 2.3293,
      "step": 13590
    },
    {
      "epoch": 91.27609427609427,
      "grad_norm": 116.10478210449219,
      "learning_rate": 3.811999645923414e-08,
      "loss": 3.0567,
      "step": 13600
    },
    {
      "epoch": 91.27609427609427,
      "eval_loss": 0.3469589650630951,
      "eval_mae": 0.41240930557250977,
      "eval_mse": 0.3469589650630951,
      "eval_r2": 0.24108731746673584,
      "eval_rmse": 0.5890322275250269,
      "eval_runtime": 10.7732,
      "eval_samples_per_second": 440.818,
      "eval_steps_per_second": 13.831,
      "step": 13600
    },
    {
      "epoch": 91.34343434343434,
      "grad_norm": 152.7045440673828,
      "learning_rate": 3.754476354635283e-08,
      "loss": 2.8153,
      "step": 13610
    },
    {
      "epoch": 91.41077441077441,
      "grad_norm": 142.65982055664062,
      "learning_rate": 3.6973820801097675e-08,
      "loss": 2.8465,
      "step": 13620
    },
    {
      "epoch": 91.47811447811448,
      "grad_norm": 126.82440948486328,
      "learning_rate": 3.6407170768460336e-08,
      "loss": 2.2614,
      "step": 13630
    },
    {
      "epoch": 91.54545454545455,
      "grad_norm": 41.475502014160156,
      "learning_rate": 3.584481597429678e-08,
      "loss": 2.5183,
      "step": 13640
    },
    {
      "epoch": 91.61279461279462,
      "grad_norm": 37.792972564697266,
      "learning_rate": 3.5286758925317406e-08,
      "loss": 2.4525,
      "step": 13650
    },
    {
      "epoch": 91.68013468013469,
      "grad_norm": 169.44155883789062,
      "learning_rate": 3.473300210907481e-08,
      "loss": 2.6318,
      "step": 13660
    },
    {
      "epoch": 91.74747474747475,
      "grad_norm": 126.57239532470703,
      "learning_rate": 3.418354799395373e-08,
      "loss": 2.41,
      "step": 13670
    },
    {
      "epoch": 91.81481481481481,
      "grad_norm": 71.03952026367188,
      "learning_rate": 3.36383990291591e-08,
      "loss": 2.7331,
      "step": 13680
    },
    {
      "epoch": 91.88215488215488,
      "grad_norm": 180.376220703125,
      "learning_rate": 3.3097557644705784e-08,
      "loss": 2.8756,
      "step": 13690
    },
    {
      "epoch": 91.94949494949495,
      "grad_norm": 60.76559829711914,
      "learning_rate": 3.256102625140733e-08,
      "loss": 2.3709,
      "step": 13700
    },
    {
      "epoch": 91.94949494949495,
      "eval_loss": 0.34685754776000977,
      "eval_mae": 0.41240549087524414,
      "eval_mse": 0.34685754776000977,
      "eval_r2": 0.24130922555923462,
      "eval_rmse": 0.5889461331565136,
      "eval_runtime": 10.7798,
      "eval_samples_per_second": 440.548,
      "eval_steps_per_second": 13.822,
      "step": 13700
    },
    {
      "epoch": 92.01346801346801,
      "grad_norm": 93.09085083007812,
      "learning_rate": 3.202880724086543e-08,
      "loss": 2.3813,
      "step": 13710
    },
    {
      "epoch": 92.08080808080808,
      "grad_norm": 57.56668472290039,
      "learning_rate": 3.1500902985459486e-08,
      "loss": 2.4953,
      "step": 13720
    },
    {
      "epoch": 92.14814814814815,
      "grad_norm": 52.39466094970703,
      "learning_rate": 3.0977315838335406e-08,
      "loss": 2.2694,
      "step": 13730
    },
    {
      "epoch": 92.21548821548822,
      "grad_norm": 64.15316009521484,
      "learning_rate": 3.045804813339559e-08,
      "loss": 2.5552,
      "step": 13740
    },
    {
      "epoch": 92.28282828282828,
      "grad_norm": 140.4697265625,
      "learning_rate": 2.99431021852885e-08,
      "loss": 2.6156,
      "step": 13750
    },
    {
      "epoch": 92.35016835016835,
      "grad_norm": 23.366674423217773,
      "learning_rate": 2.9432480289398375e-08,
      "loss": 2.5514,
      "step": 13760
    },
    {
      "epoch": 92.41750841750842,
      "grad_norm": 62.201751708984375,
      "learning_rate": 2.8926184721834502e-08,
      "loss": 2.4086,
      "step": 13770
    },
    {
      "epoch": 92.48484848484848,
      "grad_norm": 119.99980926513672,
      "learning_rate": 2.842421773942172e-08,
      "loss": 2.3437,
      "step": 13780
    },
    {
      "epoch": 92.55218855218855,
      "grad_norm": 178.1807861328125,
      "learning_rate": 2.79265815796903e-08,
      "loss": 2.8859,
      "step": 13790
    },
    {
      "epoch": 92.61952861952862,
      "grad_norm": 76.41964721679688,
      "learning_rate": 2.7433278460865185e-08,
      "loss": 2.8321,
      "step": 13800
    },
    {
      "epoch": 92.61952861952862,
      "eval_loss": 0.34695225954055786,
      "eval_mae": 0.4126594364643097,
      "eval_mse": 0.34695225954055786,
      "eval_r2": 0.24110203981399536,
      "eval_rmse": 0.5890265355147914,
      "eval_runtime": 10.7763,
      "eval_samples_per_second": 440.689,
      "eval_steps_per_second": 13.827,
      "step": 13800
    },
    {
      "epoch": 92.68686868686869,
      "grad_norm": 161.5650177001953,
      "learning_rate": 2.694431058185731e-08,
      "loss": 2.7994,
      "step": 13810
    },
    {
      "epoch": 92.75420875420875,
      "grad_norm": 136.6820831298828,
      "learning_rate": 2.645968012225275e-08,
      "loss": 2.6736,
      "step": 13820
    },
    {
      "epoch": 92.82154882154882,
      "grad_norm": 60.87177658081055,
      "learning_rate": 2.5979389242303696e-08,
      "loss": 2.2656,
      "step": 13830
    },
    {
      "epoch": 92.88888888888889,
      "grad_norm": 123.61967468261719,
      "learning_rate": 2.550344008291816e-08,
      "loss": 2.9236,
      "step": 13840
    },
    {
      "epoch": 92.95622895622895,
      "grad_norm": 111.02430725097656,
      "learning_rate": 2.5031834765651404e-08,
      "loss": 2.4526,
      "step": 13850
    },
    {
      "epoch": 93.02020202020202,
      "grad_norm": 97.33848571777344,
      "learning_rate": 2.4564575392695296e-08,
      "loss": 2.5287,
      "step": 13860
    },
    {
      "epoch": 93.08754208754209,
      "grad_norm": 145.59591674804688,
      "learning_rate": 2.4101664046870196e-08,
      "loss": 2.6097,
      "step": 13870
    },
    {
      "epoch": 93.15488215488216,
      "grad_norm": 139.09548950195312,
      "learning_rate": 2.3643102791614412e-08,
      "loss": 2.8266,
      "step": 13880
    },
    {
      "epoch": 93.22222222222223,
      "grad_norm": 45.97932815551758,
      "learning_rate": 2.3188893670976096e-08,
      "loss": 2.5831,
      "step": 13890
    },
    {
      "epoch": 93.28956228956228,
      "grad_norm": 26.343008041381836,
      "learning_rate": 2.2739038709603253e-08,
      "loss": 2.8777,
      "step": 13900
    },
    {
      "epoch": 93.28956228956228,
      "eval_loss": 0.3468776047229767,
      "eval_mae": 0.4126761853694916,
      "eval_mse": 0.3468776047229767,
      "eval_r2": 0.24126529693603516,
      "eval_rmse": 0.588963160751992,
      "eval_runtime": 10.7884,
      "eval_samples_per_second": 440.196,
      "eval_steps_per_second": 13.811,
      "step": 13900
    },
    {
      "epoch": 93.35690235690235,
      "grad_norm": 124.01888275146484,
      "learning_rate": 2.2293539912735526e-08,
      "loss": 2.5797,
      "step": 13910
    },
    {
      "epoch": 93.42424242424242,
      "grad_norm": 75.62468719482422,
      "learning_rate": 2.185239926619431e-08,
      "loss": 2.6626,
      "step": 13920
    },
    {
      "epoch": 93.49158249158249,
      "grad_norm": 127.34844207763672,
      "learning_rate": 2.141561873637521e-08,
      "loss": 2.54,
      "step": 13930
    },
    {
      "epoch": 93.55892255892256,
      "grad_norm": 109.78040313720703,
      "learning_rate": 2.09832002702377e-08,
      "loss": 2.3587,
      "step": 13940
    },
    {
      "epoch": 93.62626262626263,
      "grad_norm": 184.51112365722656,
      "learning_rate": 2.0555145795297824e-08,
      "loss": 2.6932,
      "step": 13950
    },
    {
      "epoch": 93.6936026936027,
      "grad_norm": 262.2184753417969,
      "learning_rate": 2.013145721961862e-08,
      "loss": 2.3811,
      "step": 13960
    },
    {
      "epoch": 93.76094276094275,
      "grad_norm": 33.800289154052734,
      "learning_rate": 1.9712136431802473e-08,
      "loss": 2.49,
      "step": 13970
    },
    {
      "epoch": 93.82828282828282,
      "grad_norm": 93.89441680908203,
      "learning_rate": 1.9297185300981677e-08,
      "loss": 2.5838,
      "step": 13980
    },
    {
      "epoch": 93.89562289562289,
      "grad_norm": 57.24879455566406,
      "learning_rate": 1.888660567681133e-08,
      "loss": 2.4603,
      "step": 13990
    },
    {
      "epoch": 93.96296296296296,
      "grad_norm": 84.26305389404297,
      "learning_rate": 1.8480399389459888e-08,
      "loss": 2.3835,
      "step": 14000
    },
    {
      "epoch": 93.96296296296296,
      "eval_loss": 0.3470214605331421,
      "eval_mae": 0.41276276111602783,
      "eval_mse": 0.3470214605331421,
      "eval_r2": 0.24095064401626587,
      "eval_rmse": 0.5890852744154637,
      "eval_runtime": 10.7882,
      "eval_samples_per_second": 440.202,
      "eval_steps_per_second": 13.811,
      "step": 14000
    },
    {
      "epoch": 94.02693602693603,
      "grad_norm": 35.55366897583008,
      "learning_rate": 1.8078568249601744e-08,
      "loss": 2.3872,
      "step": 14010
    },
    {
      "epoch": 94.0942760942761,
      "grad_norm": 45.747493743896484,
      "learning_rate": 1.7681114048409105e-08,
      "loss": 2.9205,
      "step": 14020
    },
    {
      "epoch": 94.16161616161617,
      "grad_norm": 145.53172302246094,
      "learning_rate": 1.7288038557543683e-08,
      "loss": 2.4055,
      "step": 14030
    },
    {
      "epoch": 94.22895622895624,
      "grad_norm": 96.76238250732422,
      "learning_rate": 1.6899343529148902e-08,
      "loss": 2.5424,
      "step": 14040
    },
    {
      "epoch": 94.29629629629629,
      "grad_norm": 61.41950607299805,
      "learning_rate": 1.651503069584259e-08,
      "loss": 2.8539,
      "step": 14050
    },
    {
      "epoch": 94.36363636363636,
      "grad_norm": 140.43563842773438,
      "learning_rate": 1.6135101770708202e-08,
      "loss": 2.3934,
      "step": 14060
    },
    {
      "epoch": 94.43097643097643,
      "grad_norm": 123.41638946533203,
      "learning_rate": 1.575955844728849e-08,
      "loss": 2.4463,
      "step": 14070
    },
    {
      "epoch": 94.4983164983165,
      "grad_norm": 128.444091796875,
      "learning_rate": 1.538840239957684e-08,
      "loss": 2.1504,
      "step": 14080
    },
    {
      "epoch": 94.56565656565657,
      "grad_norm": 215.8132781982422,
      "learning_rate": 1.5021635282010282e-08,
      "loss": 2.847,
      "step": 14090
    },
    {
      "epoch": 94.63299663299664,
      "grad_norm": 75.29983520507812,
      "learning_rate": 1.4659258729462166e-08,
      "loss": 2.6011,
      "step": 14100
    },
    {
      "epoch": 94.63299663299664,
      "eval_loss": 0.34699544310569763,
      "eval_mae": 0.41266942024230957,
      "eval_mse": 0.34699544310569763,
      "eval_r2": 0.24100756645202637,
      "eval_rmse": 0.589063191097269,
      "eval_runtime": 10.7774,
      "eval_samples_per_second": 440.645,
      "eval_steps_per_second": 13.825,
      "step": 14100
    },
    {
      "epoch": 94.7003367003367,
      "grad_norm": 130.86758422851562,
      "learning_rate": 1.4301274357234938e-08,
      "loss": 3.0231,
      "step": 14110
    },
    {
      "epoch": 94.76767676767676,
      "grad_norm": 86.06951141357422,
      "learning_rate": 1.3947683761052375e-08,
      "loss": 2.5564,
      "step": 14120
    },
    {
      "epoch": 94.83501683501683,
      "grad_norm": 112.08048248291016,
      "learning_rate": 1.3598488517053475e-08,
      "loss": 2.5604,
      "step": 14130
    },
    {
      "epoch": 94.9023569023569,
      "grad_norm": 67.45586395263672,
      "learning_rate": 1.325369018178435e-08,
      "loss": 2.4603,
      "step": 14140
    },
    {
      "epoch": 94.96969696969697,
      "grad_norm": 105.34934997558594,
      "learning_rate": 1.2913290292192013e-08,
      "loss": 2.4587,
      "step": 14150
    },
    {
      "epoch": 95.03367003367003,
      "grad_norm": 80.00907135009766,
      "learning_rate": 1.2577290365617166e-08,
      "loss": 2.3007,
      "step": 14160
    },
    {
      "epoch": 95.1010101010101,
      "grad_norm": 47.87882995605469,
      "learning_rate": 1.2245691899787747e-08,
      "loss": 2.8171,
      "step": 14170
    },
    {
      "epoch": 95.16835016835017,
      "grad_norm": 143.7111358642578,
      "learning_rate": 1.191849637281206e-08,
      "loss": 2.5715,
      "step": 14180
    },
    {
      "epoch": 95.23569023569024,
      "grad_norm": 82.27194213867188,
      "learning_rate": 1.1595705243171994e-08,
      "loss": 2.6184,
      "step": 14190
    },
    {
      "epoch": 95.3030303030303,
      "grad_norm": 137.38604736328125,
      "learning_rate": 1.1277319949716923e-08,
      "loss": 2.6999,
      "step": 14200
    },
    {
      "epoch": 95.3030303030303,
      "eval_loss": 0.34684568643569946,
      "eval_mae": 0.41250860691070557,
      "eval_mse": 0.34684568643569946,
      "eval_r2": 0.24133515357971191,
      "eval_rmse": 0.5889360631135603,
      "eval_runtime": 10.7921,
      "eval_samples_per_second": 440.043,
      "eval_steps_per_second": 13.806,
      "step": 14200
    },
    {
      "epoch": 95.37037037037037,
      "grad_norm": 52.690067291259766,
      "learning_rate": 1.0963341911656932e-08,
      "loss": 2.6438,
      "step": 14210
    },
    {
      "epoch": 95.43771043771044,
      "grad_norm": 47.405982971191406,
      "learning_rate": 1.0653772528556926e-08,
      "loss": 2.7234,
      "step": 14220
    },
    {
      "epoch": 95.5050505050505,
      "grad_norm": 69.25318908691406,
      "learning_rate": 1.0348613180329757e-08,
      "loss": 2.4151,
      "step": 14230
    },
    {
      "epoch": 95.57239057239057,
      "grad_norm": 106.15676879882812,
      "learning_rate": 1.004786522723089e-08,
      "loss": 2.3976,
      "step": 14240
    },
    {
      "epoch": 95.63973063973064,
      "grad_norm": 104.64041137695312,
      "learning_rate": 9.751530009851406e-09,
      "loss": 2.8673,
      "step": 14250
    },
    {
      "epoch": 95.70707070707071,
      "grad_norm": 139.20193481445312,
      "learning_rate": 9.45960884911301e-09,
      "loss": 2.7274,
      "step": 14260
    },
    {
      "epoch": 95.77441077441077,
      "grad_norm": 174.57992553710938,
      "learning_rate": 9.172103046261038e-09,
      "loss": 2.4151,
      "step": 14270
    },
    {
      "epoch": 95.84175084175084,
      "grad_norm": 81.41283416748047,
      "learning_rate": 8.889013882859897e-09,
      "loss": 2.4557,
      "step": 14280
    },
    {
      "epoch": 95.9090909090909,
      "grad_norm": 121.30021667480469,
      "learning_rate": 8.610342620786193e-09,
      "loss": 2.6063,
      "step": 14290
    },
    {
      "epoch": 95.97643097643098,
      "grad_norm": 131.5374298095703,
      "learning_rate": 8.336090502224059e-09,
      "loss": 2.3372,
      "step": 14300
    },
    {
      "epoch": 95.97643097643098,
      "eval_loss": 0.34685662388801575,
      "eval_mae": 0.41250181198120117,
      "eval_mse": 0.34685662388801575,
      "eval_r2": 0.2413111925125122,
      "eval_rmse": 0.5889453488126175,
      "eval_runtime": 10.7835,
      "eval_samples_per_second": 440.395,
      "eval_steps_per_second": 13.817,
      "step": 14300
    },
    {
      "epoch": 96.04040404040404,
      "grad_norm": 51.48731231689453,
      "learning_rate": 8.066258749658828e-09,
      "loss": 2.4983,
      "step": 14310
    },
    {
      "epoch": 96.10774410774411,
      "grad_norm": 39.593284606933594,
      "learning_rate": 7.800848565872154e-09,
      "loss": 2.3123,
      "step": 14320
    },
    {
      "epoch": 96.17508417508418,
      "grad_norm": 107.15096282958984,
      "learning_rate": 7.539861133936342e-09,
      "loss": 2.6538,
      "step": 14330
    },
    {
      "epoch": 96.24242424242425,
      "grad_norm": 98.97097778320312,
      "learning_rate": 7.283297617209361e-09,
      "loss": 2.8702,
      "step": 14340
    },
    {
      "epoch": 96.3097643097643,
      "grad_norm": 63.26054000854492,
      "learning_rate": 7.03115915932917e-09,
      "loss": 2.4383,
      "step": 14350
    },
    {
      "epoch": 96.37710437710437,
      "grad_norm": 111.96060943603516,
      "learning_rate": 6.783446884209176e-09,
      "loss": 2.4878,
      "step": 14360
    },
    {
      "epoch": 96.44444444444444,
      "grad_norm": 94.0950698852539,
      "learning_rate": 6.540161896032903e-09,
      "loss": 2.2609,
      "step": 14370
    },
    {
      "epoch": 96.51178451178451,
      "grad_norm": 147.51991271972656,
      "learning_rate": 6.301305279248881e-09,
      "loss": 2.4504,
      "step": 14380
    },
    {
      "epoch": 96.57912457912458,
      "grad_norm": 57.300350189208984,
      "learning_rate": 6.066878098566541e-09,
      "loss": 2.4401,
      "step": 14390
    },
    {
      "epoch": 96.64646464646465,
      "grad_norm": 128.87161254882812,
      "learning_rate": 5.836881398950666e-09,
      "loss": 2.4265,
      "step": 14400
    },
    {
      "epoch": 96.64646464646465,
      "eval_loss": 0.3467996120452881,
      "eval_mae": 0.4123893678188324,
      "eval_mse": 0.3467996120452881,
      "eval_r2": 0.24143588542938232,
      "eval_rmse": 0.5888969451825066,
      "eval_runtime": 10.7721,
      "eval_samples_per_second": 440.863,
      "eval_steps_per_second": 13.832,
      "step": 14400
    },
    {
      "epoch": 96.71380471380472,
      "grad_norm": 231.01406860351562,
      "learning_rate": 5.611316205617056e-09,
      "loss": 3.0365,
      "step": 14410
    },
    {
      "epoch": 96.78114478114477,
      "grad_norm": 58.1760368347168,
      "learning_rate": 5.3901835240282026e-09,
      "loss": 2.7198,
      "step": 14420
    },
    {
      "epoch": 96.84848484848484,
      "grad_norm": 33.50977325439453,
      "learning_rate": 5.1734843398881785e-09,
      "loss": 2.6241,
      "step": 14430
    },
    {
      "epoch": 96.91582491582491,
      "grad_norm": 26.469890594482422,
      "learning_rate": 4.96121961913909e-09,
      "loss": 2.6771,
      "step": 14440
    },
    {
      "epoch": 96.98316498316498,
      "grad_norm": 128.8701171875,
      "learning_rate": 4.753390307955962e-09,
      "loss": 2.6316,
      "step": 14450
    },
    {
      "epoch": 97.04713804713805,
      "grad_norm": 187.8650360107422,
      "learning_rate": 4.549997332743194e-09,
      "loss": 2.513,
      "step": 14460
    },
    {
      "epoch": 97.11447811447812,
      "grad_norm": 81.4962387084961,
      "learning_rate": 4.3510416001296676e-09,
      "loss": 2.2181,
      "step": 14470
    },
    {
      "epoch": 97.18181818181819,
      "grad_norm": 155.7507781982422,
      "learning_rate": 4.156523996965533e-09,
      "loss": 2.6207,
      "step": 14480
    },
    {
      "epoch": 97.24915824915826,
      "grad_norm": 108.34071350097656,
      "learning_rate": 3.966445390317652e-09,
      "loss": 2.4975,
      "step": 14490
    },
    {
      "epoch": 97.31649831649831,
      "grad_norm": 111.2857666015625,
      "learning_rate": 3.78080662746616e-09,
      "loss": 2.8095,
      "step": 14500
    },
    {
      "epoch": 97.31649831649831,
      "eval_loss": 0.3468829393386841,
      "eval_mae": 0.4125968813896179,
      "eval_mse": 0.34688296914100647,
      "eval_r2": 0.24125361442565918,
      "eval_rmse": 0.5889677148545636,
      "eval_runtime": 10.7792,
      "eval_samples_per_second": 440.571,
      "eval_steps_per_second": 13.823,
      "step": 14500
    },
    {
      "epoch": 97.38383838383838,
      "grad_norm": 23.653133392333984,
      "learning_rate": 3.599608535900356e-09,
      "loss": 2.6111,
      "step": 14510
    },
    {
      "epoch": 97.45117845117845,
      "grad_norm": 160.30044555664062,
      "learning_rate": 3.42285192331504e-09,
      "loss": 2.6715,
      "step": 14520
    },
    {
      "epoch": 97.51851851851852,
      "grad_norm": 80.36695861816406,
      "learning_rate": 3.250537577607071e-09,
      "loss": 2.4185,
      "step": 14530
    },
    {
      "epoch": 97.58585858585859,
      "grad_norm": 84.5897216796875,
      "learning_rate": 3.082666266872036e-09,
      "loss": 2.7639,
      "step": 14540
    },
    {
      "epoch": 97.65319865319866,
      "grad_norm": 32.55792999267578,
      "learning_rate": 2.9192387394002536e-09,
      "loss": 2.4913,
      "step": 14550
    },
    {
      "epoch": 97.72053872053873,
      "grad_norm": 122.0492935180664,
      "learning_rate": 2.7602557236738876e-09,
      "loss": 2.7744,
      "step": 14560
    },
    {
      "epoch": 97.78787878787878,
      "grad_norm": 50.71971893310547,
      "learning_rate": 2.6057179283636155e-09,
      "loss": 2.3903,
      "step": 14570
    },
    {
      "epoch": 97.85521885521885,
      "grad_norm": 46.23564147949219,
      "learning_rate": 2.4556260423254093e-09,
      "loss": 2.5568,
      "step": 14580
    },
    {
      "epoch": 97.92255892255892,
      "grad_norm": 134.7054901123047,
      "learning_rate": 2.3099807345975386e-09,
      "loss": 2.5211,
      "step": 14590
    },
    {
      "epoch": 97.98989898989899,
      "grad_norm": 76.62164306640625,
      "learning_rate": 2.1687826543975718e-09,
      "loss": 2.594,
      "step": 14600
    },
    {
      "epoch": 97.98989898989899,
      "eval_loss": 0.3467029631137848,
      "eval_mae": 0.41238775849342346,
      "eval_mse": 0.3467029631137848,
      "eval_r2": 0.2416473627090454,
      "eval_rmse": 0.5888148801735439,
      "eval_runtime": 10.7681,
      "eval_samples_per_second": 441.026,
      "eval_steps_per_second": 13.837,
      "step": 14600
    },
    {
      "epoch": 98.05387205387206,
      "grad_norm": 202.23507690429688,
      "learning_rate": 2.0320324311192684e-09,
      "loss": 2.3279,
      "step": 14610
    },
    {
      "epoch": 98.12121212121212,
      "grad_norm": 108.2766342163086,
      "learning_rate": 1.8997306743301357e-09,
      "loss": 2.3388,
      "step": 14620
    },
    {
      "epoch": 98.1885521885522,
      "grad_norm": 110.66009521484375,
      "learning_rate": 1.7718779737683209e-09,
      "loss": 2.8302,
      "step": 14630
    },
    {
      "epoch": 98.25589225589225,
      "grad_norm": 36.240394592285156,
      "learning_rate": 1.6484748993406129e-09,
      "loss": 2.4002,
      "step": 14640
    },
    {
      "epoch": 98.32323232323232,
      "grad_norm": 54.57324981689453,
      "learning_rate": 1.529522001118999e-09,
      "loss": 2.559,
      "step": 14650
    },
    {
      "epoch": 98.39057239057239,
      "grad_norm": 185.8697509765625,
      "learning_rate": 1.415019809339002e-09,
      "loss": 2.5756,
      "step": 14660
    },
    {
      "epoch": 98.45791245791246,
      "grad_norm": 118.36250305175781,
      "learning_rate": 1.3049688343970134e-09,
      "loss": 3.1575,
      "step": 14670
    },
    {
      "epoch": 98.52525252525253,
      "grad_norm": 52.261314392089844,
      "learning_rate": 1.199369566847741e-09,
      "loss": 2.4698,
      "step": 14680
    },
    {
      "epoch": 98.5925925925926,
      "grad_norm": 195.0918426513672,
      "learning_rate": 1.098222477402655e-09,
      "loss": 2.5432,
      "step": 14690
    },
    {
      "epoch": 98.65993265993266,
      "grad_norm": 211.048095703125,
      "learning_rate": 1.0015280169272112e-09,
      "loss": 2.8749,
      "step": 14700
    },
    {
      "epoch": 98.65993265993266,
      "eval_loss": 0.34683534502983093,
      "eval_mae": 0.41251975297927856,
      "eval_mse": 0.34683534502983093,
      "eval_r2": 0.2413577437400818,
      "eval_rmse": 0.5889272833124909,
      "eval_runtime": 10.786,
      "eval_samples_per_second": 440.292,
      "eval_steps_per_second": 13.814,
      "step": 14700
    },
    {
      "epoch": 98.72727272727273,
      "grad_norm": 179.87393188476562,
      "learning_rate": 9.092866164395197e-10,
      "loss": 2.389,
      "step": 14710
    },
    {
      "epoch": 98.79461279461279,
      "grad_norm": 124.19705963134766,
      "learning_rate": 8.214986871076801e-10,
      "loss": 2.5682,
      "step": 14720
    },
    {
      "epoch": 98.86195286195286,
      "grad_norm": 40.926422119140625,
      "learning_rate": 7.381646202485603e-10,
      "loss": 2.6029,
      "step": 14730
    },
    {
      "epoch": 98.92929292929293,
      "grad_norm": 77.28518676757812,
      "learning_rate": 6.592847873259089e-10,
      "loss": 2.4443,
      "step": 14740
    },
    {
      "epoch": 98.996632996633,
      "grad_norm": 206.981201171875,
      "learning_rate": 5.848595399483569e-10,
      "loss": 2.4332,
      "step": 14750
    },
    {
      "epoch": 99.06060606060606,
      "grad_norm": 78.53069305419922,
      "learning_rate": 5.148892098683077e-10,
      "loss": 2.7022,
      "step": 14760
    },
    {
      "epoch": 99.12794612794613,
      "grad_norm": 74.92552947998047,
      "learning_rate": 4.493741089802716e-10,
      "loss": 2.6108,
      "step": 14770
    },
    {
      "epoch": 99.1952861952862,
      "grad_norm": 45.64195251464844,
      "learning_rate": 3.883145293193113e-10,
      "loss": 2.5439,
      "step": 14780
    },
    {
      "epoch": 99.26262626262626,
      "grad_norm": 167.02183532714844,
      "learning_rate": 3.31710743060043e-10,
      "loss": 2.8375,
      "step": 14790
    },
    {
      "epoch": 99.32996632996633,
      "grad_norm": 108.00308990478516,
      "learning_rate": 2.7956300251519293e-10,
      "loss": 2.3331,
      "step": 14800
    },
    {
      "epoch": 99.32996632996633,
      "eval_loss": 0.3467314839363098,
      "eval_mae": 0.4125092327594757,
      "eval_mse": 0.3467314839363098,
      "eval_r2": 0.24158495664596558,
      "eval_rmse": 0.5888390985119023,
      "eval_runtime": 10.7943,
      "eval_samples_per_second": 439.955,
      "eval_steps_per_second": 13.804,
      "step": 14800
    },
    {
      "epoch": 99.3973063973064,
      "grad_norm": 177.54896545410156,
      "learning_rate": 2.3187154013459832e-10,
      "loss": 2.2471,
      "step": 14810
    },
    {
      "epoch": 99.46464646464646,
      "grad_norm": 70.6279296875,
      "learning_rate": 1.8863656850409694e-10,
      "loss": 2.746,
      "step": 14820
    },
    {
      "epoch": 99.53198653198653,
      "grad_norm": 66.32245635986328,
      "learning_rate": 1.498582803446391e-10,
      "loss": 2.5736,
      "step": 14830
    },
    {
      "epoch": 99.5993265993266,
      "grad_norm": 187.3055419921875,
      "learning_rate": 1.1553684851139944e-10,
      "loss": 2.4884,
      "step": 14840
    },
    {
      "epoch": 99.66666666666667,
      "grad_norm": 52.02140808105469,
      "learning_rate": 8.567242599299973e-11,
      "loss": 2.5821,
      "step": 14850
    },
    {
      "epoch": 99.73400673400674,
      "grad_norm": 123.63912963867188,
      "learning_rate": 6.026514591073173e-11,
      "loss": 2.4584,
      "step": 14860
    },
    {
      "epoch": 99.8013468013468,
      "grad_norm": 101.87879180908203,
      "learning_rate": 3.931512151833516e-11,
      "loss": 2.626,
      "step": 14870
    },
    {
      "epoch": 99.86868686868686,
      "grad_norm": 114.61425018310547,
      "learning_rate": 2.282244620088747e-11,
      "loss": 2.5316,
      "step": 14880
    },
    {
      "epoch": 99.93602693602693,
      "grad_norm": 90.33799743652344,
      "learning_rate": 1.078719347502588e-11,
      "loss": 2.812,
      "step": 14890
    },
    {
      "epoch": 100.0,
      "grad_norm": 155.6533660888672,
      "learning_rate": 3.20941698805921e-12,
      "loss": 2.2898,
      "step": 14900
    },
    {
      "epoch": 100.0,
      "eval_loss": 0.3469623923301697,
      "eval_mae": 0.41268274188041687,
      "eval_mse": 0.3469623923301697,
      "eval_r2": 0.24107986688613892,
      "eval_rmse": 0.589035136753462,
      "eval_runtime": 10.7809,
      "eval_samples_per_second": 440.5,
      "eval_steps_per_second": 13.821,
      "step": 14900
    },
    {
      "epoch": 100.06734006734007,
      "grad_norm": 51.282894134521484,
      "learning_rate": 1.0012659201401588e-06,
      "loss": 2.4284,
      "step": 14910
    },
    {
      "epoch": 100.13468013468014,
      "grad_norm": 68.11772155761719,
      "learning_rate": 1.0002109867448143e-06,
      "loss": 3.0354,
      "step": 14920
    },
    {
      "epoch": 100.20202020202021,
      "grad_norm": 180.70603942871094,
      "learning_rate": 9.991560531146654e-07,
      "loss": 2.6084,
      "step": 14930
    },
    {
      "epoch": 100.26936026936026,
      "grad_norm": 95.84480285644531,
      "learning_rate": 9.981011204237323e-07,
      "loss": 2.7974,
      "step": 14940
    },
    {
      "epoch": 100.33670033670033,
      "grad_norm": 223.6320343017578,
      "learning_rate": 9.970461898460342e-07,
      "loss": 2.746,
      "step": 14950
    },
    {
      "epoch": 100.4040404040404,
      "grad_norm": 201.29379272460938,
      "learning_rate": 9.959912625555875e-07,
      "loss": 2.6952,
      "step": 14960
    },
    {
      "epoch": 100.47138047138047,
      "grad_norm": 110.51984405517578,
      "learning_rate": 9.949363397264047e-07,
      "loss": 2.5576,
      "step": 14970
    },
    {
      "epoch": 100.53872053872054,
      "grad_norm": 248.5704803466797,
      "learning_rate": 9.938814225324937e-07,
      "loss": 2.3856,
      "step": 14980
    },
    {
      "epoch": 100.60606060606061,
      "grad_norm": 115.52710723876953,
      "learning_rate": 9.928265121478562e-07,
      "loss": 2.6929,
      "step": 14990
    },
    {
      "epoch": 100.67340067340068,
      "grad_norm": 153.52308654785156,
      "learning_rate": 9.917716097464865e-07,
      "loss": 2.3223,
      "step": 15000
    },
    {
      "epoch": 100.67340067340068,
      "eval_loss": 0.34771957993507385,
      "eval_mae": 0.4127788841724396,
      "eval_mse": 0.34771957993507385,
      "eval_r2": 0.23942363262176514,
      "eval_rmse": 0.5896775219855966,
      "eval_runtime": 10.7367,
      "eval_samples_per_second": 442.317,
      "eval_steps_per_second": 13.878,
      "step": 15000
    },
    {
      "epoch": 100.74074074074075,
      "grad_norm": 176.5908203125,
      "learning_rate": 9.907167165023695e-07,
      "loss": 2.7388,
      "step": 15010
    },
    {
      "epoch": 100.8080808080808,
      "grad_norm": 189.6057586669922,
      "learning_rate": 9.8966183358948e-07,
      "loss": 2.5335,
      "step": 15020
    },
    {
      "epoch": 100.87542087542087,
      "grad_norm": 45.85624313354492,
      "learning_rate": 9.886069621817815e-07,
      "loss": 2.5321,
      "step": 15030
    },
    {
      "epoch": 100.94276094276094,
      "grad_norm": 176.9825439453125,
      "learning_rate": 9.875521034532252e-07,
      "loss": 2.5397,
      "step": 15040
    },
    {
      "epoch": 101.006734006734,
      "grad_norm": 194.88076782226562,
      "learning_rate": 9.86497258577747e-07,
      "loss": 2.4793,
      "step": 15050
    },
    {
      "epoch": 101.07407407407408,
      "grad_norm": 220.79579162597656,
      "learning_rate": 9.854424287292684e-07,
      "loss": 2.8783,
      "step": 15060
    },
    {
      "epoch": 101.14141414141415,
      "grad_norm": 215.52149963378906,
      "learning_rate": 9.843876150816933e-07,
      "loss": 2.3975,
      "step": 15070
    },
    {
      "epoch": 101.20875420875421,
      "grad_norm": 121.0874252319336,
      "learning_rate": 9.833328188089084e-07,
      "loss": 2.715,
      "step": 15080
    },
    {
      "epoch": 101.27609427609427,
      "grad_norm": 83.642822265625,
      "learning_rate": 9.822780410847806e-07,
      "loss": 2.4962,
      "step": 15090
    },
    {
      "epoch": 101.34343434343434,
      "grad_norm": 232.3785858154297,
      "learning_rate": 9.812232830831567e-07,
      "loss": 2.5608,
      "step": 15100
    },
    {
      "epoch": 101.34343434343434,
      "eval_loss": 0.3489612340927124,
      "eval_mae": 0.41429275274276733,
      "eval_mse": 0.3489612340927124,
      "eval_r2": 0.23670774698257446,
      "eval_rmse": 0.5907294085219665,
      "eval_runtime": 10.6982,
      "eval_samples_per_second": 443.907,
      "eval_steps_per_second": 13.928,
      "step": 15100
    },
    {
      "epoch": 101.41077441077441,
      "grad_norm": 109.08354949951172,
      "learning_rate": 9.801685459778607e-07,
      "loss": 2.6033,
      "step": 15110
    },
    {
      "epoch": 101.47811447811448,
      "grad_norm": 215.20945739746094,
      "learning_rate": 9.791138309426935e-07,
      "loss": 2.6829,
      "step": 15120
    },
    {
      "epoch": 101.54545454545455,
      "grad_norm": 177.8978271484375,
      "learning_rate": 9.780591391514327e-07,
      "loss": 2.7898,
      "step": 15130
    },
    {
      "epoch": 101.61279461279462,
      "grad_norm": 161.1246795654297,
      "learning_rate": 9.770044717778284e-07,
      "loss": 2.6622,
      "step": 15140
    },
    {
      "epoch": 101.68013468013469,
      "grad_norm": 149.11569213867188,
      "learning_rate": 9.759498299956039e-07,
      "loss": 2.5702,
      "step": 15150
    },
    {
      "epoch": 101.74747474747475,
      "grad_norm": 49.866424560546875,
      "learning_rate": 9.748952149784547e-07,
      "loss": 2.5379,
      "step": 15160
    },
    {
      "epoch": 101.81481481481481,
      "grad_norm": 70.47093963623047,
      "learning_rate": 9.738406279000462e-07,
      "loss": 2.2951,
      "step": 15170
    },
    {
      "epoch": 101.88215488215488,
      "grad_norm": 54.86783981323242,
      "learning_rate": 9.727860699340129e-07,
      "loss": 3.0151,
      "step": 15180
    },
    {
      "epoch": 101.94949494949495,
      "grad_norm": 52.50375747680664,
      "learning_rate": 9.717315422539555e-07,
      "loss": 2.4115,
      "step": 15190
    },
    {
      "epoch": 102.01346801346801,
      "grad_norm": 169.0048828125,
      "learning_rate": 9.706770460334432e-07,
      "loss": 2.4218,
      "step": 15200
    },
    {
      "epoch": 102.01346801346801,
      "eval_loss": 0.35127919912338257,
      "eval_mae": 0.4178565442562103,
      "eval_mse": 0.35127919912338257,
      "eval_r2": 0.23163753747940063,
      "eval_rmse": 0.5926881128581731,
      "eval_runtime": 10.7037,
      "eval_samples_per_second": 443.679,
      "eval_steps_per_second": 13.92,
      "step": 15200
    },
    {
      "epoch": 102.08080808080808,
      "grad_norm": 82.5206069946289,
      "learning_rate": 9.696225824460088e-07,
      "loss": 2.3593,
      "step": 15210
    },
    {
      "epoch": 102.14814814814815,
      "grad_norm": 53.307960510253906,
      "learning_rate": 9.68568152665149e-07,
      "loss": 2.6749,
      "step": 15220
    },
    {
      "epoch": 102.21548821548822,
      "grad_norm": 172.3877716064453,
      "learning_rate": 9.675137578643229e-07,
      "loss": 2.6372,
      "step": 15230
    },
    {
      "epoch": 102.28282828282828,
      "grad_norm": 146.2075653076172,
      "learning_rate": 9.664593992169507e-07,
      "loss": 2.5724,
      "step": 15240
    },
    {
      "epoch": 102.35016835016835,
      "grad_norm": 135.55899047851562,
      "learning_rate": 9.654050778964128e-07,
      "loss": 2.8974,
      "step": 15250
    },
    {
      "epoch": 102.41750841750842,
      "grad_norm": 103.7734146118164,
      "learning_rate": 9.643507950760474e-07,
      "loss": 2.4311,
      "step": 15260
    },
    {
      "epoch": 102.48484848484848,
      "grad_norm": 85.87439727783203,
      "learning_rate": 9.632965519291499e-07,
      "loss": 2.4065,
      "step": 15270
    },
    {
      "epoch": 102.55218855218855,
      "grad_norm": 101.40847778320312,
      "learning_rate": 9.62242349628972e-07,
      "loss": 2.7117,
      "step": 15280
    },
    {
      "epoch": 102.61952861952862,
      "grad_norm": 76.53858947753906,
      "learning_rate": 9.6118818934872e-07,
      "loss": 2.5698,
      "step": 15290
    },
    {
      "epoch": 102.68686868686869,
      "grad_norm": 81.28172302246094,
      "learning_rate": 9.601340722615526e-07,
      "loss": 2.794,
      "step": 15300
    },
    {
      "epoch": 102.68686868686869,
      "eval_loss": 0.3463557958602905,
      "eval_mae": 0.41216346621513367,
      "eval_mse": 0.3463557958602905,
      "eval_r2": 0.2424067258834839,
      "eval_rmse": 0.5885200046390017,
      "eval_runtime": 10.724,
      "eval_samples_per_second": 442.84,
      "eval_steps_per_second": 13.894,
      "step": 15300
    },
    {
      "epoch": 102.75420875420875,
      "grad_norm": 59.54379653930664,
      "learning_rate": 9.590799995405811e-07,
      "loss": 2.6378,
      "step": 15310
    },
    {
      "epoch": 102.82154882154882,
      "grad_norm": 125.50486755371094,
      "learning_rate": 9.580259723588675e-07,
      "loss": 2.484,
      "step": 15320
    },
    {
      "epoch": 102.88888888888889,
      "grad_norm": 57.731040954589844,
      "learning_rate": 9.569719918894228e-07,
      "loss": 2.7098,
      "step": 15330
    },
    {
      "epoch": 102.95622895622895,
      "grad_norm": 84.63851165771484,
      "learning_rate": 9.559180593052065e-07,
      "loss": 2.5475,
      "step": 15340
    },
    {
      "epoch": 103.02020202020202,
      "grad_norm": 102.74390411376953,
      "learning_rate": 9.548641757791237e-07,
      "loss": 2.165,
      "step": 15350
    },
    {
      "epoch": 103.08754208754209,
      "grad_norm": 100.70092010498047,
      "learning_rate": 9.538103424840263e-07,
      "loss": 2.4805,
      "step": 15360
    },
    {
      "epoch": 103.15488215488216,
      "grad_norm": 163.60775756835938,
      "learning_rate": 9.527565605927091e-07,
      "loss": 2.6997,
      "step": 15370
    },
    {
      "epoch": 103.22222222222223,
      "grad_norm": 355.04559326171875,
      "learning_rate": 9.517028312779105e-07,
      "loss": 2.7483,
      "step": 15380
    },
    {
      "epoch": 103.28956228956228,
      "grad_norm": 215.8573455810547,
      "learning_rate": 9.506491557123103e-07,
      "loss": 2.6356,
      "step": 15390
    },
    {
      "epoch": 103.35690235690235,
      "grad_norm": 51.41034698486328,
      "learning_rate": 9.495955350685283e-07,
      "loss": 2.594,
      "step": 15400
    },
    {
      "epoch": 103.35690235690235,
      "eval_loss": 0.34469521045684814,
      "eval_mae": 0.4122921824455261,
      "eval_mse": 0.34469521045684814,
      "eval_r2": 0.24603891372680664,
      "eval_rmse": 0.5871074948055494,
      "eval_runtime": 10.6984,
      "eval_samples_per_second": 443.898,
      "eval_steps_per_second": 13.927,
      "step": 15400
    },
    {
      "epoch": 103.42424242424242,
      "grad_norm": 68.814453125,
      "learning_rate": 9.485419705191229e-07,
      "loss": 2.6368,
      "step": 15410
    },
    {
      "epoch": 103.49158249158249,
      "grad_norm": 275.557373046875,
      "learning_rate": 9.474884632365905e-07,
      "loss": 2.4322,
      "step": 15420
    },
    {
      "epoch": 103.55892255892256,
      "grad_norm": 193.4994659423828,
      "learning_rate": 9.464350143933636e-07,
      "loss": 2.5418,
      "step": 15430
    },
    {
      "epoch": 103.62626262626263,
      "grad_norm": 100.95218658447266,
      "learning_rate": 9.453816251618101e-07,
      "loss": 2.5262,
      "step": 15440
    },
    {
      "epoch": 103.6936026936027,
      "grad_norm": 117.49261474609375,
      "learning_rate": 9.443282967142304e-07,
      "loss": 3.0049,
      "step": 15450
    },
    {
      "epoch": 103.76094276094275,
      "grad_norm": 133.29698181152344,
      "learning_rate": 9.432750302228586e-07,
      "loss": 2.6616,
      "step": 15460
    },
    {
      "epoch": 103.82828282828282,
      "grad_norm": 61.78145980834961,
      "learning_rate": 9.42221826859859e-07,
      "loss": 2.5844,
      "step": 15470
    },
    {
      "epoch": 103.89562289562289,
      "grad_norm": 78.81958770751953,
      "learning_rate": 9.411686877973262e-07,
      "loss": 2.3955,
      "step": 15480
    },
    {
      "epoch": 103.96296296296296,
      "grad_norm": 54.84867858886719,
      "learning_rate": 9.401156142072824e-07,
      "loss": 2.6447,
      "step": 15490
    },
    {
      "epoch": 104.02693602693603,
      "grad_norm": 85.4661865234375,
      "learning_rate": 9.390626072616778e-07,
      "loss": 2.7438,
      "step": 15500
    },
    {
      "epoch": 104.02693602693603,
      "eval_loss": 0.35134318470954895,
      "eval_mae": 0.41826972365379333,
      "eval_mse": 0.35134318470954895,
      "eval_r2": 0.2314976453781128,
      "eval_rmse": 0.5927420895377254,
      "eval_runtime": 10.6847,
      "eval_samples_per_second": 444.465,
      "eval_steps_per_second": 13.945,
      "step": 15500
    },
    {
      "epoch": 104.0942760942761,
      "grad_norm": 101.04560089111328,
      "learning_rate": 9.380096681323884e-07,
      "loss": 2.3766,
      "step": 15510
    },
    {
      "epoch": 104.16161616161617,
      "grad_norm": 88.10941314697266,
      "learning_rate": 9.369567979912141e-07,
      "loss": 2.5801,
      "step": 15520
    },
    {
      "epoch": 104.22895622895624,
      "grad_norm": 214.5567169189453,
      "learning_rate": 9.359039980098783e-07,
      "loss": 2.3436,
      "step": 15530
    },
    {
      "epoch": 104.29629629629629,
      "grad_norm": 271.29388427734375,
      "learning_rate": 9.348512693600265e-07,
      "loss": 2.4736,
      "step": 15540
    },
    {
      "epoch": 104.36363636363636,
      "grad_norm": 207.13516235351562,
      "learning_rate": 9.337986132132248e-07,
      "loss": 3.2452,
      "step": 15550
    },
    {
      "epoch": 104.43097643097643,
      "grad_norm": 176.328125,
      "learning_rate": 9.327460307409585e-07,
      "loss": 2.4257,
      "step": 15560
    },
    {
      "epoch": 104.4983164983165,
      "grad_norm": 48.8036003112793,
      "learning_rate": 9.316935231146307e-07,
      "loss": 2.5888,
      "step": 15570
    },
    {
      "epoch": 104.56565656565657,
      "grad_norm": 89.17958068847656,
      "learning_rate": 9.306410915055616e-07,
      "loss": 3.1988,
      "step": 15580
    },
    {
      "epoch": 104.63299663299664,
      "grad_norm": 164.42042541503906,
      "learning_rate": 9.295887370849866e-07,
      "loss": 2.6475,
      "step": 15590
    },
    {
      "epoch": 104.7003367003367,
      "grad_norm": 64.81507873535156,
      "learning_rate": 9.285364610240555e-07,
      "loss": 2.4145,
      "step": 15600
    },
    {
      "epoch": 104.7003367003367,
      "eval_loss": 0.3456327021121979,
      "eval_mae": 0.41211187839508057,
      "eval_mse": 0.3456326723098755,
      "eval_r2": 0.24398839473724365,
      "eval_rmse": 0.5879053259750888,
      "eval_runtime": 10.7054,
      "eval_samples_per_second": 443.61,
      "eval_steps_per_second": 13.918,
      "step": 15600
    },
    {
      "epoch": 104.76767676767676,
      "grad_norm": 116.70762634277344,
      "learning_rate": 9.274842644938301e-07,
      "loss": 2.4509,
      "step": 15610
    },
    {
      "epoch": 104.83501683501683,
      "grad_norm": 68.90277862548828,
      "learning_rate": 9.26432148665285e-07,
      "loss": 2.2675,
      "step": 15620
    },
    {
      "epoch": 104.9023569023569,
      "grad_norm": 121.92566680908203,
      "learning_rate": 9.253801147093031e-07,
      "loss": 2.4513,
      "step": 15630
    },
    {
      "epoch": 104.96969696969697,
      "grad_norm": 147.5644073486328,
      "learning_rate": 9.24328163796678e-07,
      "loss": 2.6448,
      "step": 15640
    },
    {
      "epoch": 105.03367003367003,
      "grad_norm": 75.59476470947266,
      "learning_rate": 9.232762970981101e-07,
      "loss": 2.618,
      "step": 15650
    },
    {
      "epoch": 105.1010101010101,
      "grad_norm": 156.31373596191406,
      "learning_rate": 9.222245157842061e-07,
      "loss": 2.703,
      "step": 15660
    },
    {
      "epoch": 105.16835016835017,
      "grad_norm": 195.57327270507812,
      "learning_rate": 9.211728210254776e-07,
      "loss": 2.3585,
      "step": 15670
    },
    {
      "epoch": 105.23569023569024,
      "grad_norm": 243.67552185058594,
      "learning_rate": 9.201212139923402e-07,
      "loss": 2.9865,
      "step": 15680
    },
    {
      "epoch": 105.3030303030303,
      "grad_norm": 73.97561645507812,
      "learning_rate": 9.190696958551117e-07,
      "loss": 2.332,
      "step": 15690
    },
    {
      "epoch": 105.37037037037037,
      "grad_norm": 40.377281188964844,
      "learning_rate": 9.180182677840108e-07,
      "loss": 2.6911,
      "step": 15700
    },
    {
      "epoch": 105.37037037037037,
      "eval_loss": 0.3465757369995117,
      "eval_mae": 0.41341766715049744,
      "eval_mse": 0.3465757369995117,
      "eval_r2": 0.24192559719085693,
      "eval_rmse": 0.5887068345106177,
      "eval_runtime": 10.7064,
      "eval_samples_per_second": 443.565,
      "eval_steps_per_second": 13.917,
      "step": 15700
    },
    {
      "epoch": 105.43771043771044,
      "grad_norm": 81.1137466430664,
      "learning_rate": 9.169669309491559e-07,
      "loss": 2.5382,
      "step": 15710
    },
    {
      "epoch": 105.5050505050505,
      "grad_norm": 132.62954711914062,
      "learning_rate": 9.159156865205645e-07,
      "loss": 2.9429,
      "step": 15720
    },
    {
      "epoch": 105.57239057239057,
      "grad_norm": 121.50292205810547,
      "learning_rate": 9.148645356681508e-07,
      "loss": 2.5877,
      "step": 15730
    },
    {
      "epoch": 105.63973063973064,
      "grad_norm": 153.1201629638672,
      "learning_rate": 9.138134795617245e-07,
      "loss": 2.5512,
      "step": 15740
    },
    {
      "epoch": 105.70707070707071,
      "grad_norm": 88.9843978881836,
      "learning_rate": 9.127625193709905e-07,
      "loss": 2.4412,
      "step": 15750
    },
    {
      "epoch": 105.77441077441077,
      "grad_norm": 60.485107421875,
      "learning_rate": 9.117116562655469e-07,
      "loss": 2.257,
      "step": 15760
    },
    {
      "epoch": 105.84175084175084,
      "grad_norm": 184.23699951171875,
      "learning_rate": 9.106608914148834e-07,
      "loss": 2.5151,
      "step": 15770
    },
    {
      "epoch": 105.9090909090909,
      "grad_norm": 168.39891052246094,
      "learning_rate": 9.096102259883805e-07,
      "loss": 2.4967,
      "step": 15780
    },
    {
      "epoch": 105.97643097643098,
      "grad_norm": 83.89433288574219,
      "learning_rate": 9.085596611553078e-07,
      "loss": 2.4156,
      "step": 15790
    },
    {
      "epoch": 106.04040404040404,
      "grad_norm": 280.8480224609375,
      "learning_rate": 9.075091980848236e-07,
      "loss": 2.5582,
      "step": 15800
    },
    {
      "epoch": 106.04040404040404,
      "eval_loss": 0.3493236303329468,
      "eval_mae": 0.41605648398399353,
      "eval_mse": 0.3493236303329468,
      "eval_r2": 0.23591506481170654,
      "eval_rmse": 0.5910360651711085,
      "eval_runtime": 10.6904,
      "eval_samples_per_second": 444.229,
      "eval_steps_per_second": 13.938,
      "step": 15800
    },
    {
      "epoch": 106.10774410774411,
      "grad_norm": 289.12109375,
      "learning_rate": 9.064588379459727e-07,
      "loss": 2.4125,
      "step": 15810
    },
    {
      "epoch": 106.17508417508418,
      "grad_norm": 105.97933959960938,
      "learning_rate": 9.054085819076849e-07,
      "loss": 2.4003,
      "step": 15820
    },
    {
      "epoch": 106.24242424242425,
      "grad_norm": 87.15945434570312,
      "learning_rate": 9.043584311387744e-07,
      "loss": 2.3598,
      "step": 15830
    },
    {
      "epoch": 106.3097643097643,
      "grad_norm": 57.297882080078125,
      "learning_rate": 9.033083868079385e-07,
      "loss": 2.5276,
      "step": 15840
    },
    {
      "epoch": 106.37710437710437,
      "grad_norm": 134.0861358642578,
      "learning_rate": 9.022584500837561e-07,
      "loss": 2.643,
      "step": 15850
    },
    {
      "epoch": 106.44444444444444,
      "grad_norm": 93.47891235351562,
      "learning_rate": 9.012086221346856e-07,
      "loss": 2.3624,
      "step": 15860
    },
    {
      "epoch": 106.51178451178451,
      "grad_norm": 223.43341064453125,
      "learning_rate": 9.001589041290651e-07,
      "loss": 2.6394,
      "step": 15870
    },
    {
      "epoch": 106.57912457912458,
      "grad_norm": 188.869384765625,
      "learning_rate": 8.991092972351104e-07,
      "loss": 2.6578,
      "step": 15880
    },
    {
      "epoch": 106.64646464646465,
      "grad_norm": 201.7398223876953,
      "learning_rate": 8.980598026209132e-07,
      "loss": 2.7334,
      "step": 15890
    },
    {
      "epoch": 106.71380471380472,
      "grad_norm": 62.45914840698242,
      "learning_rate": 8.970104214544398e-07,
      "loss": 2.3957,
      "step": 15900
    },
    {
      "epoch": 106.71380471380472,
      "eval_loss": 0.3441465198993683,
      "eval_mae": 0.410719633102417,
      "eval_mse": 0.3441465198993683,
      "eval_r2": 0.2472391128540039,
      "eval_rmse": 0.5866400258244985,
      "eval_runtime": 10.6946,
      "eval_samples_per_second": 444.057,
      "eval_steps_per_second": 13.932,
      "step": 15900
    },
    {
      "epoch": 106.78114478114477,
      "grad_norm": 119.26708221435547,
      "learning_rate": 8.959611549035316e-07,
      "loss": 2.405,
      "step": 15910
    },
    {
      "epoch": 106.84848484848484,
      "grad_norm": 161.25865173339844,
      "learning_rate": 8.949120041359012e-07,
      "loss": 2.8682,
      "step": 15920
    },
    {
      "epoch": 106.91582491582491,
      "grad_norm": 100.26856994628906,
      "learning_rate": 8.93862970319133e-07,
      "loss": 2.7345,
      "step": 15930
    },
    {
      "epoch": 106.98316498316498,
      "grad_norm": 70.4606704711914,
      "learning_rate": 8.92814054620681e-07,
      "loss": 3.0593,
      "step": 15940
    },
    {
      "epoch": 107.04713804713805,
      "grad_norm": 150.6870880126953,
      "learning_rate": 8.917652582078682e-07,
      "loss": 2.2567,
      "step": 15950
    },
    {
      "epoch": 107.11447811447812,
      "grad_norm": 68.572021484375,
      "learning_rate": 8.907165822478839e-07,
      "loss": 2.5206,
      "step": 15960
    },
    {
      "epoch": 107.18181818181819,
      "grad_norm": 243.23788452148438,
      "learning_rate": 8.896680279077843e-07,
      "loss": 2.6582,
      "step": 15970
    },
    {
      "epoch": 107.24915824915826,
      "grad_norm": 175.29371643066406,
      "learning_rate": 8.886195963544898e-07,
      "loss": 2.7983,
      "step": 15980
    },
    {
      "epoch": 107.31649831649831,
      "grad_norm": 111.721923828125,
      "learning_rate": 8.875712887547844e-07,
      "loss": 2.4258,
      "step": 15990
    },
    {
      "epoch": 107.38383838383838,
      "grad_norm": 74.8442153930664,
      "learning_rate": 8.865231062753135e-07,
      "loss": 2.5099,
      "step": 16000
    },
    {
      "epoch": 107.38383838383838,
      "eval_loss": 0.3430997431278229,
      "eval_mae": 0.4102195203304291,
      "eval_mse": 0.3430997133255005,
      "eval_r2": 0.24952882528305054,
      "eval_rmse": 0.5857471411159431,
      "eval_runtime": 10.6834,
      "eval_samples_per_second": 444.52,
      "eval_steps_per_second": 13.947,
      "step": 16000
    },
    {
      "epoch": 107.45117845117845,
      "grad_norm": 106.36380767822266,
      "learning_rate": 8.854750500825842e-07,
      "loss": 2.386,
      "step": 16010
    },
    {
      "epoch": 107.51851851851852,
      "grad_norm": 100.75098419189453,
      "learning_rate": 8.844271213429622e-07,
      "loss": 2.3677,
      "step": 16020
    },
    {
      "epoch": 107.58585858585859,
      "grad_norm": 180.4070587158203,
      "learning_rate": 8.833793212226724e-07,
      "loss": 2.5676,
      "step": 16030
    },
    {
      "epoch": 107.65319865319866,
      "grad_norm": 59.811710357666016,
      "learning_rate": 8.823316508877953e-07,
      "loss": 2.5138,
      "step": 16040
    },
    {
      "epoch": 107.72053872053873,
      "grad_norm": 104.68939971923828,
      "learning_rate": 8.812841115042677e-07,
      "loss": 2.5304,
      "step": 16050
    },
    {
      "epoch": 107.78787878787878,
      "grad_norm": 45.20331954956055,
      "learning_rate": 8.802367042378806e-07,
      "loss": 2.4583,
      "step": 16060
    },
    {
      "epoch": 107.85521885521885,
      "grad_norm": 71.69432067871094,
      "learning_rate": 8.791894302542783e-07,
      "loss": 2.7695,
      "step": 16070
    },
    {
      "epoch": 107.92255892255892,
      "grad_norm": 154.58355712890625,
      "learning_rate": 8.781422907189557e-07,
      "loss": 2.5299,
      "step": 16080
    },
    {
      "epoch": 107.98989898989899,
      "grad_norm": 94.5951156616211,
      "learning_rate": 8.770952867972592e-07,
      "loss": 2.7665,
      "step": 16090
    },
    {
      "epoch": 108.05387205387206,
      "grad_norm": 48.69154739379883,
      "learning_rate": 8.760484196543836e-07,
      "loss": 2.6913,
      "step": 16100
    },
    {
      "epoch": 108.05387205387206,
      "eval_loss": 0.345259428024292,
      "eval_mae": 0.4142686128616333,
      "eval_mse": 0.345259428024292,
      "eval_r2": 0.24480479955673218,
      "eval_rmse": 0.587587804523113,
      "eval_runtime": 10.6978,
      "eval_samples_per_second": 443.922,
      "eval_steps_per_second": 13.928,
      "step": 16100
    },
    {
      "epoch": 108.12121212121212,
      "grad_norm": 87.25008392333984,
      "learning_rate": 8.750016904553721e-07,
      "loss": 3.1271,
      "step": 16110
    },
    {
      "epoch": 108.1885521885522,
      "grad_norm": 176.812744140625,
      "learning_rate": 8.739551003651135e-07,
      "loss": 2.3097,
      "step": 16120
    },
    {
      "epoch": 108.25589225589225,
      "grad_norm": 140.9336395263672,
      "learning_rate": 8.729086505483427e-07,
      "loss": 2.5988,
      "step": 16130
    },
    {
      "epoch": 108.32323232323232,
      "grad_norm": 40.20861053466797,
      "learning_rate": 8.718623421696379e-07,
      "loss": 2.843,
      "step": 16140
    },
    {
      "epoch": 108.39057239057239,
      "grad_norm": 241.8306121826172,
      "learning_rate": 8.708161763934202e-07,
      "loss": 2.4376,
      "step": 16150
    },
    {
      "epoch": 108.45791245791246,
      "grad_norm": 108.08833312988281,
      "learning_rate": 8.697701543839515e-07,
      "loss": 2.3187,
      "step": 16160
    },
    {
      "epoch": 108.52525252525253,
      "grad_norm": 144.3564453125,
      "learning_rate": 8.687242773053351e-07,
      "loss": 2.8402,
      "step": 16170
    },
    {
      "epoch": 108.5925925925926,
      "grad_norm": 123.177734375,
      "learning_rate": 8.676785463215106e-07,
      "loss": 2.4563,
      "step": 16180
    },
    {
      "epoch": 108.65993265993266,
      "grad_norm": 158.01535034179688,
      "learning_rate": 8.666329625962571e-07,
      "loss": 2.2889,
      "step": 16190
    },
    {
      "epoch": 108.72727272727273,
      "grad_norm": 187.03536987304688,
      "learning_rate": 8.655875272931891e-07,
      "loss": 2.585,
      "step": 16200
    },
    {
      "epoch": 108.72727272727273,
      "eval_loss": 0.3434922397136688,
      "eval_mae": 0.4111292064189911,
      "eval_mse": 0.3434922397136688,
      "eval_r2": 0.24867022037506104,
      "eval_rmse": 0.5860821100440354,
      "eval_runtime": 10.6914,
      "eval_samples_per_second": 444.19,
      "eval_steps_per_second": 13.936,
      "step": 16200
    },
    {
      "epoch": 108.79461279461279,
      "grad_norm": 133.2149200439453,
      "learning_rate": 8.645422415757562e-07,
      "loss": 2.2632,
      "step": 16210
    },
    {
      "epoch": 108.86195286195286,
      "grad_norm": 167.5309295654297,
      "learning_rate": 8.634971066072407e-07,
      "loss": 2.6451,
      "step": 16220
    },
    {
      "epoch": 108.92929292929293,
      "grad_norm": 105.16175842285156,
      "learning_rate": 8.62452123550758e-07,
      "loss": 2.4102,
      "step": 16230
    },
    {
      "epoch": 108.996632996633,
      "grad_norm": 128.83644104003906,
      "learning_rate": 8.614072935692542e-07,
      "loss": 2.5716,
      "step": 16240
    },
    {
      "epoch": 109.06060606060606,
      "grad_norm": 117.58937072753906,
      "learning_rate": 8.603626178255053e-07,
      "loss": 2.2516,
      "step": 16250
    },
    {
      "epoch": 109.12794612794613,
      "grad_norm": 90.55024719238281,
      "learning_rate": 8.593180974821147e-07,
      "loss": 2.5397,
      "step": 16260
    },
    {
      "epoch": 109.1952861952862,
      "grad_norm": 170.5749053955078,
      "learning_rate": 8.582737337015138e-07,
      "loss": 2.7096,
      "step": 16270
    },
    {
      "epoch": 109.26262626262626,
      "grad_norm": 128.3971405029297,
      "learning_rate": 8.572295276459595e-07,
      "loss": 2.6231,
      "step": 16280
    },
    {
      "epoch": 109.32996632996633,
      "grad_norm": 57.61628341674805,
      "learning_rate": 8.561854804775333e-07,
      "loss": 2.5571,
      "step": 16290
    },
    {
      "epoch": 109.3973063973064,
      "grad_norm": 208.45944213867188,
      "learning_rate": 8.551415933581392e-07,
      "loss": 2.7673,
      "step": 16300
    },
    {
      "epoch": 109.3973063973064,
      "eval_loss": 0.34926843643188477,
      "eval_mae": 0.41852304339408875,
      "eval_mse": 0.3492684066295624,
      "eval_r2": 0.23603582382202148,
      "eval_rmse": 0.5909893456142525,
      "eval_runtime": 10.6917,
      "eval_samples_per_second": 444.177,
      "eval_steps_per_second": 13.936,
      "step": 16300
    },
    {
      "epoch": 109.46464646464646,
      "grad_norm": 163.7532501220703,
      "learning_rate": 8.54097867449504e-07,
      "loss": 2.5175,
      "step": 16310
    },
    {
      "epoch": 109.53198653198653,
      "grad_norm": 61.866119384765625,
      "learning_rate": 8.530543039131745e-07,
      "loss": 2.4292,
      "step": 16320
    },
    {
      "epoch": 109.5993265993266,
      "grad_norm": 144.50550842285156,
      "learning_rate": 8.520109039105174e-07,
      "loss": 2.4108,
      "step": 16330
    },
    {
      "epoch": 109.66666666666667,
      "grad_norm": 160.60081481933594,
      "learning_rate": 8.509676686027165e-07,
      "loss": 2.2145,
      "step": 16340
    },
    {
      "epoch": 109.73400673400674,
      "grad_norm": 46.98921585083008,
      "learning_rate": 8.499245991507729e-07,
      "loss": 2.4854,
      "step": 16350
    },
    {
      "epoch": 109.8013468013468,
      "grad_norm": 196.76837158203125,
      "learning_rate": 8.488816967155032e-07,
      "loss": 2.4384,
      "step": 16360
    },
    {
      "epoch": 109.86868686868686,
      "grad_norm": 275.6607971191406,
      "learning_rate": 8.478389624575379e-07,
      "loss": 2.657,
      "step": 16370
    },
    {
      "epoch": 109.93602693602693,
      "grad_norm": 167.1900177001953,
      "learning_rate": 8.467963975373203e-07,
      "loss": 2.6874,
      "step": 16380
    },
    {
      "epoch": 110.0,
      "grad_norm": 27.700551986694336,
      "learning_rate": 8.457540031151052e-07,
      "loss": 2.5676,
      "step": 16390
    },
    {
      "epoch": 110.06734006734007,
      "grad_norm": 206.48605346679688,
      "learning_rate": 8.447117803509583e-07,
      "loss": 2.5656,
      "step": 16400
    },
    {
      "epoch": 110.06734006734007,
      "eval_loss": 0.3425993025302887,
      "eval_mae": 0.4118114113807678,
      "eval_mse": 0.3425993025302887,
      "eval_r2": 0.25062334537506104,
      "eval_rmse": 0.5853198292645557,
      "eval_runtime": 10.7032,
      "eval_samples_per_second": 443.701,
      "eval_steps_per_second": 13.921,
      "step": 16400
    },
    {
      "epoch": 110.13468013468014,
      "grad_norm": 86.54730224609375,
      "learning_rate": 8.436697304047533e-07,
      "loss": 2.4521,
      "step": 16410
    },
    {
      "epoch": 110.20202020202021,
      "grad_norm": 139.6156768798828,
      "learning_rate": 8.426278544361722e-07,
      "loss": 2.7964,
      "step": 16420
    },
    {
      "epoch": 110.26936026936026,
      "grad_norm": 139.89207458496094,
      "learning_rate": 8.41586153604703e-07,
      "loss": 2.53,
      "step": 16430
    },
    {
      "epoch": 110.33670033670033,
      "grad_norm": 47.79468536376953,
      "learning_rate": 8.405446290696398e-07,
      "loss": 2.5752,
      "step": 16440
    },
    {
      "epoch": 110.4040404040404,
      "grad_norm": 145.05862426757812,
      "learning_rate": 8.395032819900787e-07,
      "loss": 2.4957,
      "step": 16450
    },
    {
      "epoch": 110.47138047138047,
      "grad_norm": 219.68365478515625,
      "learning_rate": 8.384621135249197e-07,
      "loss": 2.6332,
      "step": 16460
    },
    {
      "epoch": 110.53872053872054,
      "grad_norm": 63.27830123901367,
      "learning_rate": 8.374211248328639e-07,
      "loss": 2.5208,
      "step": 16470
    },
    {
      "epoch": 110.60606060606061,
      "grad_norm": 88.47151184082031,
      "learning_rate": 8.363803170724116e-07,
      "loss": 2.1901,
      "step": 16480
    },
    {
      "epoch": 110.67340067340068,
      "grad_norm": 94.85098266601562,
      "learning_rate": 8.353396914018626e-07,
      "loss": 3.0523,
      "step": 16490
    },
    {
      "epoch": 110.74074074074075,
      "grad_norm": 108.42247772216797,
      "learning_rate": 8.342992489793135e-07,
      "loss": 2.5591,
      "step": 16500
    },
    {
      "epoch": 110.74074074074075,
      "eval_loss": 0.34326741099357605,
      "eval_mae": 0.41075560450553894,
      "eval_mse": 0.34326741099357605,
      "eval_r2": 0.249161958694458,
      "eval_rmse": 0.5858902721445168,
      "eval_runtime": 10.705,
      "eval_samples_per_second": 443.623,
      "eval_steps_per_second": 13.919,
      "step": 16500
    },
    {
      "epoch": 110.8080808080808,
      "grad_norm": 132.47962951660156,
      "learning_rate": 8.332589909626573e-07,
      "loss": 2.5171,
      "step": 16510
    },
    {
      "epoch": 110.87542087542087,
      "grad_norm": 134.42100524902344,
      "learning_rate": 8.322189185095813e-07,
      "loss": 2.5067,
      "step": 16520
    },
    {
      "epoch": 110.94276094276094,
      "grad_norm": 110.91717529296875,
      "learning_rate": 8.311790327775671e-07,
      "loss": 2.2592,
      "step": 16530
    },
    {
      "epoch": 111.006734006734,
      "grad_norm": 206.02220153808594,
      "learning_rate": 8.301393349238877e-07,
      "loss": 2.2158,
      "step": 16540
    },
    {
      "epoch": 111.07407407407408,
      "grad_norm": 184.86427307128906,
      "learning_rate": 8.290998261056074e-07,
      "loss": 2.3595,
      "step": 16550
    },
    {
      "epoch": 111.14141414141415,
      "grad_norm": 137.97799682617188,
      "learning_rate": 8.2806050747958e-07,
      "loss": 2.5029,
      "step": 16560
    },
    {
      "epoch": 111.20875420875421,
      "grad_norm": 137.61093139648438,
      "learning_rate": 8.270213802024475e-07,
      "loss": 2.6919,
      "step": 16570
    },
    {
      "epoch": 111.27609427609427,
      "grad_norm": 56.024681091308594,
      "learning_rate": 8.259824454306395e-07,
      "loss": 2.6457,
      "step": 16580
    },
    {
      "epoch": 111.34343434343434,
      "grad_norm": 104.54113006591797,
      "learning_rate": 8.249437043203711e-07,
      "loss": 2.3835,
      "step": 16590
    },
    {
      "epoch": 111.41077441077441,
      "grad_norm": 130.33377075195312,
      "learning_rate": 8.239051580276412e-07,
      "loss": 2.5925,
      "step": 16600
    },
    {
      "epoch": 111.41077441077441,
      "eval_loss": 0.34592562913894653,
      "eval_mae": 0.41448646783828735,
      "eval_mse": 0.34592562913894653,
      "eval_r2": 0.24334758520126343,
      "eval_rmse": 0.5881544262682604,
      "eval_runtime": 10.6851,
      "eval_samples_per_second": 444.449,
      "eval_steps_per_second": 13.945,
      "step": 16600
    },
    {
      "epoch": 111.47811447811448,
      "grad_norm": 187.9287567138672,
      "learning_rate": 8.228668077082328e-07,
      "loss": 2.7114,
      "step": 16610
    },
    {
      "epoch": 111.54545454545455,
      "grad_norm": 30.971420288085938,
      "learning_rate": 8.218286545177105e-07,
      "loss": 2.8681,
      "step": 16620
    },
    {
      "epoch": 111.61279461279462,
      "grad_norm": 110.57051849365234,
      "learning_rate": 8.207906996114198e-07,
      "loss": 2.7165,
      "step": 16630
    },
    {
      "epoch": 111.68013468013469,
      "grad_norm": 119.37846374511719,
      "learning_rate": 8.197529441444846e-07,
      "loss": 2.2418,
      "step": 16640
    },
    {
      "epoch": 111.74747474747475,
      "grad_norm": 62.62727355957031,
      "learning_rate": 8.187153892718077e-07,
      "loss": 2.3671,
      "step": 16650
    },
    {
      "epoch": 111.81481481481481,
      "grad_norm": 160.21728515625,
      "learning_rate": 8.176780361480685e-07,
      "loss": 2.6779,
      "step": 16660
    },
    {
      "epoch": 111.88215488215488,
      "grad_norm": 80.14679718017578,
      "learning_rate": 8.166408859277221e-07,
      "loss": 2.3571,
      "step": 16670
    },
    {
      "epoch": 111.94949494949495,
      "grad_norm": 127.44060516357422,
      "learning_rate": 8.156039397649969e-07,
      "loss": 2.2848,
      "step": 16680
    },
    {
      "epoch": 112.01346801346801,
      "grad_norm": 167.91140747070312,
      "learning_rate": 8.145671988138952e-07,
      "loss": 2.5634,
      "step": 16690
    },
    {
      "epoch": 112.08080808080808,
      "grad_norm": 226.5815887451172,
      "learning_rate": 8.135306642281903e-07,
      "loss": 2.629,
      "step": 16700
    },
    {
      "epoch": 112.08080808080808,
      "eval_loss": 0.34894341230392456,
      "eval_mae": 0.4175073802471161,
      "eval_mse": 0.34894341230392456,
      "eval_r2": 0.2367466688156128,
      "eval_rmse": 0.5907143237673559,
      "eval_runtime": 10.6872,
      "eval_samples_per_second": 444.364,
      "eval_steps_per_second": 13.942,
      "step": 16700
    },
    {
      "epoch": 112.14814814814815,
      "grad_norm": 179.6548309326172,
      "learning_rate": 8.124943371614266e-07,
      "loss": 2.4309,
      "step": 16710
    },
    {
      "epoch": 112.21548821548822,
      "grad_norm": 196.0366973876953,
      "learning_rate": 8.114582187669169e-07,
      "loss": 2.881,
      "step": 16720
    },
    {
      "epoch": 112.28282828282828,
      "grad_norm": 118.0103759765625,
      "learning_rate": 8.10422310197741e-07,
      "loss": 2.4267,
      "step": 16730
    },
    {
      "epoch": 112.35016835016835,
      "grad_norm": 243.53883361816406,
      "learning_rate": 8.093866126067469e-07,
      "loss": 2.4534,
      "step": 16740
    },
    {
      "epoch": 112.41750841750842,
      "grad_norm": 157.05027770996094,
      "learning_rate": 8.083511271465468e-07,
      "loss": 2.8095,
      "step": 16750
    },
    {
      "epoch": 112.48484848484848,
      "grad_norm": 94.81672668457031,
      "learning_rate": 8.073158549695172e-07,
      "loss": 2.4343,
      "step": 16760
    },
    {
      "epoch": 112.55218855218855,
      "grad_norm": 203.37413024902344,
      "learning_rate": 8.062807972277966e-07,
      "loss": 2.5695,
      "step": 16770
    },
    {
      "epoch": 112.61952861952862,
      "grad_norm": 44.26837158203125,
      "learning_rate": 8.052459550732857e-07,
      "loss": 2.62,
      "step": 16780
    },
    {
      "epoch": 112.68686868686869,
      "grad_norm": 70.51052856445312,
      "learning_rate": 8.042113296576447e-07,
      "loss": 2.4705,
      "step": 16790
    },
    {
      "epoch": 112.75420875420875,
      "grad_norm": 79.16532897949219,
      "learning_rate": 8.031769221322932e-07,
      "loss": 2.4252,
      "step": 16800
    },
    {
      "epoch": 112.75420875420875,
      "eval_loss": 0.3427865505218506,
      "eval_mae": 0.41079193353652954,
      "eval_mse": 0.342786580324173,
      "eval_r2": 0.25021374225616455,
      "eval_rmse": 0.5854797864351706,
      "eval_runtime": 10.7144,
      "eval_samples_per_second": 443.236,
      "eval_steps_per_second": 13.907,
      "step": 16800
    },
    {
      "epoch": 112.82154882154882,
      "grad_norm": 270.6499938964844,
      "learning_rate": 8.021427336484073e-07,
      "loss": 2.3786,
      "step": 16810
    },
    {
      "epoch": 112.88888888888889,
      "grad_norm": 148.8785400390625,
      "learning_rate": 8.011087653569202e-07,
      "loss": 2.4168,
      "step": 16820
    },
    {
      "epoch": 112.95622895622895,
      "grad_norm": 189.4752197265625,
      "learning_rate": 8.000750184085197e-07,
      "loss": 2.3112,
      "step": 16830
    },
    {
      "epoch": 113.02020202020202,
      "grad_norm": 142.4873809814453,
      "learning_rate": 7.990414939536479e-07,
      "loss": 2.6472,
      "step": 16840
    },
    {
      "epoch": 113.08754208754209,
      "grad_norm": 47.532142639160156,
      "learning_rate": 7.980081931424978e-07,
      "loss": 2.4132,
      "step": 16850
    },
    {
      "epoch": 113.15488215488216,
      "grad_norm": 72.51603698730469,
      "learning_rate": 7.96975117125015e-07,
      "loss": 2.5307,
      "step": 16860
    },
    {
      "epoch": 113.22222222222223,
      "grad_norm": 78.01424407958984,
      "learning_rate": 7.959422670508943e-07,
      "loss": 2.4424,
      "step": 16870
    },
    {
      "epoch": 113.28956228956228,
      "grad_norm": 71.2894058227539,
      "learning_rate": 7.949096440695794e-07,
      "loss": 2.4226,
      "step": 16880
    },
    {
      "epoch": 113.35690235690235,
      "grad_norm": 165.93521118164062,
      "learning_rate": 7.938772493302605e-07,
      "loss": 2.5925,
      "step": 16890
    },
    {
      "epoch": 113.42424242424242,
      "grad_norm": 181.39376831054688,
      "learning_rate": 7.928450839818745e-07,
      "loss": 2.2489,
      "step": 16900
    },
    {
      "epoch": 113.42424242424242,
      "eval_loss": 0.3456210196018219,
      "eval_mae": 0.4150019884109497,
      "eval_mse": 0.3456210196018219,
      "eval_r2": 0.24401384592056274,
      "eval_rmse": 0.5878954155305363,
      "eval_runtime": 10.7172,
      "eval_samples_per_second": 443.12,
      "eval_steps_per_second": 13.903,
      "step": 16900
    },
    {
      "epoch": 113.49158249158249,
      "grad_norm": 111.90850830078125,
      "learning_rate": 7.918131491731029e-07,
      "loss": 2.7287,
      "step": 16910
    },
    {
      "epoch": 113.55892255892256,
      "grad_norm": 104.76981353759766,
      "learning_rate": 7.907814460523706e-07,
      "loss": 2.5121,
      "step": 16920
    },
    {
      "epoch": 113.62626262626263,
      "grad_norm": 84.84310150146484,
      "learning_rate": 7.897499757678444e-07,
      "loss": 2.6031,
      "step": 16930
    },
    {
      "epoch": 113.6936026936027,
      "grad_norm": 89.48077392578125,
      "learning_rate": 7.887187394674322e-07,
      "loss": 2.4869,
      "step": 16940
    },
    {
      "epoch": 113.76094276094275,
      "grad_norm": 32.31895065307617,
      "learning_rate": 7.876877382987816e-07,
      "loss": 2.3925,
      "step": 16950
    },
    {
      "epoch": 113.82828282828282,
      "grad_norm": 104.3415298461914,
      "learning_rate": 7.866569734092787e-07,
      "loss": 2.4582,
      "step": 16960
    },
    {
      "epoch": 113.89562289562289,
      "grad_norm": 164.385986328125,
      "learning_rate": 7.856264459460457e-07,
      "loss": 2.4774,
      "step": 16970
    },
    {
      "epoch": 113.96296296296296,
      "grad_norm": 111.20880889892578,
      "learning_rate": 7.845961570559419e-07,
      "loss": 2.3407,
      "step": 16980
    },
    {
      "epoch": 114.02693602693603,
      "grad_norm": 57.431758880615234,
      "learning_rate": 7.835661078855598e-07,
      "loss": 2.655,
      "step": 16990
    },
    {
      "epoch": 114.0942760942761,
      "grad_norm": 27.506927490234375,
      "learning_rate": 7.825362995812266e-07,
      "loss": 2.3661,
      "step": 17000
    },
    {
      "epoch": 114.0942760942761,
      "eval_loss": 0.3422691822052002,
      "eval_mae": 0.41043075919151306,
      "eval_mse": 0.3422691524028778,
      "eval_r2": 0.25134551525115967,
      "eval_rmse": 0.5850377358793857,
      "eval_runtime": 10.7174,
      "eval_samples_per_second": 443.112,
      "eval_steps_per_second": 13.903,
      "step": 17000
    },
    {
      "epoch": 114.16161616161617,
      "grad_norm": 130.0911865234375,
      "learning_rate": 7.815067332889995e-07,
      "loss": 2.3143,
      "step": 17010
    },
    {
      "epoch": 114.22895622895624,
      "grad_norm": 134.6124725341797,
      "learning_rate": 7.804774101546684e-07,
      "loss": 2.6311,
      "step": 17020
    },
    {
      "epoch": 114.29629629629629,
      "grad_norm": 112.34257507324219,
      "learning_rate": 7.79448331323751e-07,
      "loss": 2.4933,
      "step": 17030
    },
    {
      "epoch": 114.36363636363636,
      "grad_norm": 158.71714782714844,
      "learning_rate": 7.78419497941494e-07,
      "loss": 2.3999,
      "step": 17040
    },
    {
      "epoch": 114.43097643097643,
      "grad_norm": 110.19557189941406,
      "learning_rate": 7.773909111528707e-07,
      "loss": 2.6488,
      "step": 17050
    },
    {
      "epoch": 114.4983164983165,
      "grad_norm": 45.209503173828125,
      "learning_rate": 7.763625721025804e-07,
      "loss": 2.2064,
      "step": 17060
    },
    {
      "epoch": 114.56565656565657,
      "grad_norm": 72.67693328857422,
      "learning_rate": 7.753344819350457e-07,
      "loss": 2.9934,
      "step": 17070
    },
    {
      "epoch": 114.63299663299664,
      "grad_norm": 132.43409729003906,
      "learning_rate": 7.743066417944129e-07,
      "loss": 2.5786,
      "step": 17080
    },
    {
      "epoch": 114.7003367003367,
      "grad_norm": 49.20614242553711,
      "learning_rate": 7.732790528245503e-07,
      "loss": 2.5588,
      "step": 17090
    },
    {
      "epoch": 114.76767676767676,
      "grad_norm": 63.8277587890625,
      "learning_rate": 7.722517161690462e-07,
      "loss": 2.3775,
      "step": 17100
    },
    {
      "epoch": 114.76767676767676,
      "eval_loss": 0.3409411609172821,
      "eval_mae": 0.4106735289096832,
      "eval_mse": 0.3409411609172821,
      "eval_r2": 0.2542502284049988,
      "eval_rmse": 0.5839016705895627,
      "eval_runtime": 10.6939,
      "eval_samples_per_second": 444.085,
      "eval_steps_per_second": 13.933,
      "step": 17100
    },
    {
      "epoch": 114.83501683501683,
      "grad_norm": 156.1268310546875,
      "learning_rate": 7.712246329712079e-07,
      "loss": 2.6564,
      "step": 17110
    },
    {
      "epoch": 114.9023569023569,
      "grad_norm": 55.00673294067383,
      "learning_rate": 7.701978043740612e-07,
      "loss": 2.4868,
      "step": 17120
    },
    {
      "epoch": 114.96969696969697,
      "grad_norm": 142.51165771484375,
      "learning_rate": 7.691712315203483e-07,
      "loss": 2.4055,
      "step": 17130
    },
    {
      "epoch": 115.03367003367003,
      "grad_norm": 123.43620300292969,
      "learning_rate": 7.681449155525271e-07,
      "loss": 2.2574,
      "step": 17140
    },
    {
      "epoch": 115.1010101010101,
      "grad_norm": 263.8929138183594,
      "learning_rate": 7.67118857612769e-07,
      "loss": 2.5001,
      "step": 17150
    },
    {
      "epoch": 115.16835016835017,
      "grad_norm": 64.15228271484375,
      "learning_rate": 7.660930588429584e-07,
      "loss": 2.7295,
      "step": 17160
    },
    {
      "epoch": 115.23569023569024,
      "grad_norm": 203.17288208007812,
      "learning_rate": 7.650675203846917e-07,
      "loss": 2.4113,
      "step": 17170
    },
    {
      "epoch": 115.3030303030303,
      "grad_norm": 98.66624450683594,
      "learning_rate": 7.640422433792756e-07,
      "loss": 2.6952,
      "step": 17180
    },
    {
      "epoch": 115.37037037037037,
      "grad_norm": 59.588600158691406,
      "learning_rate": 7.63017228967725e-07,
      "loss": 2.4218,
      "step": 17190
    },
    {
      "epoch": 115.43771043771044,
      "grad_norm": 242.55992126464844,
      "learning_rate": 7.619924782907635e-07,
      "loss": 2.5099,
      "step": 17200
    },
    {
      "epoch": 115.43771043771044,
      "eval_loss": 0.34782862663269043,
      "eval_mae": 0.41699013113975525,
      "eval_mse": 0.34782862663269043,
      "eval_r2": 0.23918509483337402,
      "eval_rmse": 0.5897699777308866,
      "eval_runtime": 10.7041,
      "eval_samples_per_second": 443.662,
      "eval_steps_per_second": 13.92,
      "step": 17200
    },
    {
      "epoch": 115.5050505050505,
      "grad_norm": 343.57049560546875,
      "learning_rate": 7.609679924888207e-07,
      "loss": 2.8008,
      "step": 17210
    },
    {
      "epoch": 115.57239057239057,
      "grad_norm": 156.10012817382812,
      "learning_rate": 7.599437727020319e-07,
      "loss": 2.6914,
      "step": 17220
    },
    {
      "epoch": 115.63973063973064,
      "grad_norm": 148.49195861816406,
      "learning_rate": 7.589198200702355e-07,
      "loss": 2.5177,
      "step": 17230
    },
    {
      "epoch": 115.70707070707071,
      "grad_norm": 282.1175842285156,
      "learning_rate": 7.578961357329733e-07,
      "loss": 2.3954,
      "step": 17240
    },
    {
      "epoch": 115.77441077441077,
      "grad_norm": 98.45209503173828,
      "learning_rate": 7.568727208294884e-07,
      "loss": 2.3512,
      "step": 17250
    },
    {
      "epoch": 115.84175084175084,
      "grad_norm": 193.1466064453125,
      "learning_rate": 7.558495764987242e-07,
      "loss": 2.3926,
      "step": 17260
    },
    {
      "epoch": 115.9090909090909,
      "grad_norm": 155.89797973632812,
      "learning_rate": 7.548267038793223e-07,
      "loss": 2.7916,
      "step": 17270
    },
    {
      "epoch": 115.97643097643098,
      "grad_norm": 46.882625579833984,
      "learning_rate": 7.538041041096228e-07,
      "loss": 2.519,
      "step": 17280
    },
    {
      "epoch": 116.04040404040404,
      "grad_norm": 106.67388153076172,
      "learning_rate": 7.527817783276611e-07,
      "loss": 2.1129,
      "step": 17290
    },
    {
      "epoch": 116.10774410774411,
      "grad_norm": 99.96617889404297,
      "learning_rate": 7.517597276711687e-07,
      "loss": 2.4206,
      "step": 17300
    },
    {
      "epoch": 116.10774410774411,
      "eval_loss": 0.3469335436820984,
      "eval_mae": 0.4163127541542053,
      "eval_mse": 0.346933513879776,
      "eval_r2": 0.24114298820495605,
      "eval_rmse": 0.5890106228921309,
      "eval_runtime": 10.6967,
      "eval_samples_per_second": 443.969,
      "eval_steps_per_second": 13.93,
      "step": 17300
    },
    {
      "epoch": 116.17508417508418,
      "grad_norm": 230.4870147705078,
      "learning_rate": 7.507379532775706e-07,
      "loss": 2.3822,
      "step": 17310
    },
    {
      "epoch": 116.24242424242425,
      "grad_norm": 138.14553833007812,
      "learning_rate": 7.497164562839844e-07,
      "loss": 2.3991,
      "step": 17320
    },
    {
      "epoch": 116.3097643097643,
      "grad_norm": 271.07501220703125,
      "learning_rate": 7.486952378272183e-07,
      "loss": 2.3624,
      "step": 17330
    },
    {
      "epoch": 116.37710437710437,
      "grad_norm": 275.6913146972656,
      "learning_rate": 7.476742990437715e-07,
      "loss": 2.5791,
      "step": 17340
    },
    {
      "epoch": 116.44444444444444,
      "grad_norm": 226.59422302246094,
      "learning_rate": 7.466536410698315e-07,
      "loss": 2.0465,
      "step": 17350
    },
    {
      "epoch": 116.51178451178451,
      "grad_norm": 83.55384826660156,
      "learning_rate": 7.456332650412733e-07,
      "loss": 2.319,
      "step": 17360
    },
    {
      "epoch": 116.57912457912458,
      "grad_norm": 87.9276123046875,
      "learning_rate": 7.446131720936582e-07,
      "loss": 2.5446,
      "step": 17370
    },
    {
      "epoch": 116.64646464646465,
      "grad_norm": 129.2769775390625,
      "learning_rate": 7.435933633622322e-07,
      "loss": 2.6434,
      "step": 17380
    },
    {
      "epoch": 116.71380471380472,
      "grad_norm": 254.0415802001953,
      "learning_rate": 7.425738399819253e-07,
      "loss": 2.6708,
      "step": 17390
    },
    {
      "epoch": 116.78114478114477,
      "grad_norm": 89.44224548339844,
      "learning_rate": 7.415546030873503e-07,
      "loss": 2.6232,
      "step": 17400
    },
    {
      "epoch": 116.78114478114477,
      "eval_loss": 0.34024763107299805,
      "eval_mae": 0.40883809328079224,
      "eval_mse": 0.34024763107299805,
      "eval_r2": 0.255767285823822,
      "eval_rmse": 0.583307492728319,
      "eval_runtime": 10.7028,
      "eval_samples_per_second": 443.717,
      "eval_steps_per_second": 13.922,
      "step": 17400
    },
    {
      "epoch": 116.84848484848484,
      "grad_norm": 142.9999542236328,
      "learning_rate": 7.405356538128e-07,
      "loss": 2.5987,
      "step": 17410
    },
    {
      "epoch": 116.91582491582491,
      "grad_norm": 212.5491180419922,
      "learning_rate": 7.395169932922483e-07,
      "loss": 3.0281,
      "step": 17420
    },
    {
      "epoch": 116.98316498316498,
      "grad_norm": 150.14988708496094,
      "learning_rate": 7.384986226593472e-07,
      "loss": 2.5603,
      "step": 17430
    },
    {
      "epoch": 117.04713804713805,
      "grad_norm": 92.34686279296875,
      "learning_rate": 7.374805430474262e-07,
      "loss": 2.0662,
      "step": 17440
    },
    {
      "epoch": 117.11447811447812,
      "grad_norm": 34.449806213378906,
      "learning_rate": 7.364627555894908e-07,
      "loss": 2.1402,
      "step": 17450
    },
    {
      "epoch": 117.18181818181819,
      "grad_norm": 81.15420532226562,
      "learning_rate": 7.354452614182215e-07,
      "loss": 2.5414,
      "step": 17460
    },
    {
      "epoch": 117.24915824915826,
      "grad_norm": 149.23001098632812,
      "learning_rate": 7.344280616659724e-07,
      "loss": 2.4727,
      "step": 17470
    },
    {
      "epoch": 117.31649831649831,
      "grad_norm": 144.67884826660156,
      "learning_rate": 7.334111574647702e-07,
      "loss": 2.5445,
      "step": 17480
    },
    {
      "epoch": 117.38383838383838,
      "grad_norm": 103.60765838623047,
      "learning_rate": 7.32394549946312e-07,
      "loss": 2.5581,
      "step": 17490
    },
    {
      "epoch": 117.45117845117845,
      "grad_norm": 57.596839904785156,
      "learning_rate": 7.313782402419651e-07,
      "loss": 2.5312,
      "step": 17500
    },
    {
      "epoch": 117.45117845117845,
      "eval_loss": 0.3449895679950714,
      "eval_mae": 0.4166980981826782,
      "eval_mse": 0.3449895679950714,
      "eval_r2": 0.24539506435394287,
      "eval_rmse": 0.5873581258440811,
      "eval_runtime": 10.6998,
      "eval_samples_per_second": 443.842,
      "eval_steps_per_second": 13.926,
      "step": 17500
    },
    {
      "epoch": 117.51851851851852,
      "grad_norm": 30.203489303588867,
      "learning_rate": 7.303622294827657e-07,
      "loss": 2.5801,
      "step": 17510
    },
    {
      "epoch": 117.58585858585859,
      "grad_norm": 81.98004913330078,
      "learning_rate": 7.29346518799417e-07,
      "loss": 2.5286,
      "step": 17520
    },
    {
      "epoch": 117.65319865319866,
      "grad_norm": 250.4847412109375,
      "learning_rate": 7.283311093222882e-07,
      "loss": 2.5745,
      "step": 17530
    },
    {
      "epoch": 117.72053872053873,
      "grad_norm": 128.8531494140625,
      "learning_rate": 7.273160021814131e-07,
      "loss": 2.6434,
      "step": 17540
    },
    {
      "epoch": 117.78787878787878,
      "grad_norm": 194.4693145751953,
      "learning_rate": 7.2630119850649e-07,
      "loss": 2.6315,
      "step": 17550
    },
    {
      "epoch": 117.85521885521885,
      "grad_norm": 161.28839111328125,
      "learning_rate": 7.252866994268777e-07,
      "loss": 2.5171,
      "step": 17560
    },
    {
      "epoch": 117.92255892255892,
      "grad_norm": 81.74833679199219,
      "learning_rate": 7.242725060715977e-07,
      "loss": 2.3484,
      "step": 17570
    },
    {
      "epoch": 117.98989898989899,
      "grad_norm": 154.95875549316406,
      "learning_rate": 7.232586195693309e-07,
      "loss": 2.5783,
      "step": 17580
    },
    {
      "epoch": 118.05387205387206,
      "grad_norm": 140.2095489501953,
      "learning_rate": 7.222450410484158e-07,
      "loss": 2.6385,
      "step": 17590
    },
    {
      "epoch": 118.12121212121212,
      "grad_norm": 138.27572631835938,
      "learning_rate": 7.212317716368493e-07,
      "loss": 2.6742,
      "step": 17600
    },
    {
      "epoch": 118.12121212121212,
      "eval_loss": 0.3473723232746124,
      "eval_mae": 0.41551727056503296,
      "eval_mse": 0.3473723232746124,
      "eval_r2": 0.24018323421478271,
      "eval_rmse": 0.5893830021934908,
      "eval_runtime": 10.6984,
      "eval_samples_per_second": 443.897,
      "eval_steps_per_second": 13.927,
      "step": 17600
    },
    {
      "epoch": 118.1885521885522,
      "grad_norm": 35.57036209106445,
      "learning_rate": 7.202188124622836e-07,
      "loss": 2.6348,
      "step": 17610
    },
    {
      "epoch": 118.25589225589225,
      "grad_norm": 182.90814208984375,
      "learning_rate": 7.192061646520262e-07,
      "loss": 2.531,
      "step": 17620
    },
    {
      "epoch": 118.32323232323232,
      "grad_norm": 224.6385955810547,
      "learning_rate": 7.181938293330372e-07,
      "loss": 2.5594,
      "step": 17630
    },
    {
      "epoch": 118.39057239057239,
      "grad_norm": 114.51687622070312,
      "learning_rate": 7.171818076319296e-07,
      "loss": 2.4729,
      "step": 17640
    },
    {
      "epoch": 118.45791245791246,
      "grad_norm": 252.56602478027344,
      "learning_rate": 7.161701006749674e-07,
      "loss": 2.4314,
      "step": 17650
    },
    {
      "epoch": 118.52525252525253,
      "grad_norm": 123.10667419433594,
      "learning_rate": 7.151587095880645e-07,
      "loss": 2.5796,
      "step": 17660
    },
    {
      "epoch": 118.5925925925926,
      "grad_norm": 147.45181274414062,
      "learning_rate": 7.141476354967821e-07,
      "loss": 2.1982,
      "step": 17670
    },
    {
      "epoch": 118.65993265993266,
      "grad_norm": 228.5786895751953,
      "learning_rate": 7.131368795263301e-07,
      "loss": 2.6159,
      "step": 17680
    },
    {
      "epoch": 118.72727272727273,
      "grad_norm": 50.8185920715332,
      "learning_rate": 7.121264428015636e-07,
      "loss": 2.5817,
      "step": 17690
    },
    {
      "epoch": 118.79461279461279,
      "grad_norm": 97.89784240722656,
      "learning_rate": 7.111163264469829e-07,
      "loss": 2.1475,
      "step": 17700
    },
    {
      "epoch": 118.79461279461279,
      "eval_loss": 0.34201139211654663,
      "eval_mae": 0.4112778604030609,
      "eval_mse": 0.34201139211654663,
      "eval_r2": 0.2519092559814453,
      "eval_rmse": 0.5848174006615626,
      "eval_runtime": 10.6889,
      "eval_samples_per_second": 444.292,
      "eval_steps_per_second": 13.94,
      "step": 17700
    },
    {
      "epoch": 118.86195286195286,
      "grad_norm": 163.14404296875,
      "learning_rate": 7.101065315867306e-07,
      "loss": 2.2889,
      "step": 17710
    },
    {
      "epoch": 118.92929292929293,
      "grad_norm": 136.44293212890625,
      "learning_rate": 7.090970593445928e-07,
      "loss": 2.4985,
      "step": 17720
    },
    {
      "epoch": 118.996632996633,
      "grad_norm": 191.50961303710938,
      "learning_rate": 7.080879108439961e-07,
      "loss": 2.6385,
      "step": 17730
    },
    {
      "epoch": 119.06060606060606,
      "grad_norm": 288.6164245605469,
      "learning_rate": 7.070790872080071e-07,
      "loss": 2.4693,
      "step": 17740
    },
    {
      "epoch": 119.12794612794613,
      "grad_norm": 55.85527801513672,
      "learning_rate": 7.0607058955933e-07,
      "loss": 2.3514,
      "step": 17750
    },
    {
      "epoch": 119.1952861952862,
      "grad_norm": 127.59712982177734,
      "learning_rate": 7.05062419020307e-07,
      "loss": 2.9122,
      "step": 17760
    },
    {
      "epoch": 119.26262626262626,
      "grad_norm": 317.9173583984375,
      "learning_rate": 7.040545767129159e-07,
      "loss": 2.5423,
      "step": 17770
    },
    {
      "epoch": 119.32996632996633,
      "grad_norm": 126.70811462402344,
      "learning_rate": 7.030470637587699e-07,
      "loss": 2.3059,
      "step": 17780
    },
    {
      "epoch": 119.3973063973064,
      "grad_norm": 193.3573455810547,
      "learning_rate": 7.020398812791146e-07,
      "loss": 2.3871,
      "step": 17790
    },
    {
      "epoch": 119.46464646464646,
      "grad_norm": 49.32783508300781,
      "learning_rate": 7.010330303948284e-07,
      "loss": 2.387,
      "step": 17800
    },
    {
      "epoch": 119.46464646464646,
      "eval_loss": 0.34038272500038147,
      "eval_mae": 0.4093923568725586,
      "eval_mse": 0.3403826653957367,
      "eval_r2": 0.2554718852043152,
      "eval_rmse": 0.5834232300789339,
      "eval_runtime": 10.7056,
      "eval_samples_per_second": 443.598,
      "eval_steps_per_second": 13.918,
      "step": 17800
    },
    {
      "epoch": 119.53198653198653,
      "grad_norm": 165.819091796875,
      "learning_rate": 7.000265122264208e-07,
      "loss": 2.3201,
      "step": 17810
    },
    {
      "epoch": 119.5993265993266,
      "grad_norm": 39.66365051269531,
      "learning_rate": 6.990203278940312e-07,
      "loss": 2.5064,
      "step": 17820
    },
    {
      "epoch": 119.66666666666667,
      "grad_norm": 58.273468017578125,
      "learning_rate": 6.980144785174264e-07,
      "loss": 2.5339,
      "step": 17830
    },
    {
      "epoch": 119.73400673400674,
      "grad_norm": 71.04066467285156,
      "learning_rate": 6.970089652160014e-07,
      "loss": 2.5121,
      "step": 17840
    },
    {
      "epoch": 119.8013468013468,
      "grad_norm": 169.17047119140625,
      "learning_rate": 6.96003789108777e-07,
      "loss": 2.526,
      "step": 17850
    },
    {
      "epoch": 119.86868686868686,
      "grad_norm": 160.56588745117188,
      "learning_rate": 6.949989513143986e-07,
      "loss": 2.6073,
      "step": 17860
    },
    {
      "epoch": 119.93602693602693,
      "grad_norm": 122.7963638305664,
      "learning_rate": 6.939944529511357e-07,
      "loss": 2.3794,
      "step": 17870
    },
    {
      "epoch": 120.0,
      "grad_norm": 156.96682739257812,
      "learning_rate": 6.929902951368786e-07,
      "loss": 2.3108,
      "step": 17880
    },
    {
      "epoch": 120.06734006734007,
      "grad_norm": 102.85325622558594,
      "learning_rate": 6.919864789891403e-07,
      "loss": 2.4563,
      "step": 17890
    },
    {
      "epoch": 120.13468013468014,
      "grad_norm": 132.12066650390625,
      "learning_rate": 6.909830056250526e-07,
      "loss": 2.3793,
      "step": 17900
    },
    {
      "epoch": 120.13468013468014,
      "eval_loss": 0.3410055935382843,
      "eval_mae": 0.4115580916404724,
      "eval_mse": 0.3410055935382843,
      "eval_r2": 0.25410932302474976,
      "eval_rmse": 0.5839568421880886,
      "eval_runtime": 10.6855,
      "eval_samples_per_second": 444.435,
      "eval_steps_per_second": 13.944,
      "step": 17900
    },
    {
      "epoch": 120.20202020202021,
      "grad_norm": 168.1981964111328,
      "learning_rate": 6.899798761613663e-07,
      "loss": 2.6095,
      "step": 17910
    },
    {
      "epoch": 120.26936026936026,
      "grad_norm": 86.16333770751953,
      "learning_rate": 6.889770917144484e-07,
      "loss": 2.2696,
      "step": 17920
    },
    {
      "epoch": 120.33670033670033,
      "grad_norm": 67.09626007080078,
      "learning_rate": 6.879746534002835e-07,
      "loss": 2.7161,
      "step": 17930
    },
    {
      "epoch": 120.4040404040404,
      "grad_norm": 39.44314193725586,
      "learning_rate": 6.8697256233447e-07,
      "loss": 2.8624,
      "step": 17940
    },
    {
      "epoch": 120.47138047138047,
      "grad_norm": 108.78730773925781,
      "learning_rate": 6.859708196322202e-07,
      "loss": 2.5169,
      "step": 17950
    },
    {
      "epoch": 120.53872053872054,
      "grad_norm": 276.81146240234375,
      "learning_rate": 6.849694264083584e-07,
      "loss": 2.3356,
      "step": 17960
    },
    {
      "epoch": 120.60606060606061,
      "grad_norm": 185.85244750976562,
      "learning_rate": 6.839683837773201e-07,
      "loss": 2.4998,
      "step": 17970
    },
    {
      "epoch": 120.67340067340068,
      "grad_norm": 265.2098693847656,
      "learning_rate": 6.829676928531509e-07,
      "loss": 2.2535,
      "step": 17980
    },
    {
      "epoch": 120.74074074074075,
      "grad_norm": 195.41958618164062,
      "learning_rate": 6.819673547495052e-07,
      "loss": 2.5288,
      "step": 17990
    },
    {
      "epoch": 120.8080808080808,
      "grad_norm": 70.97891998291016,
      "learning_rate": 6.809673705796435e-07,
      "loss": 2.3178,
      "step": 18000
    },
    {
      "epoch": 120.8080808080808,
      "eval_loss": 0.341045081615448,
      "eval_mae": 0.40975165367126465,
      "eval_mse": 0.341045081615448,
      "eval_r2": 0.2540229558944702,
      "eval_rmse": 0.5839906519932044,
      "eval_runtime": 10.6984,
      "eval_samples_per_second": 443.896,
      "eval_steps_per_second": 13.927,
      "step": 18000
    },
    {
      "epoch": 120.87542087542087,
      "grad_norm": 104.38661193847656,
      "learning_rate": 6.799677414564338e-07,
      "loss": 2.424,
      "step": 18010
    },
    {
      "epoch": 120.94276094276094,
      "grad_norm": 273.9122314453125,
      "learning_rate": 6.789684684923482e-07,
      "loss": 2.6042,
      "step": 18020
    },
    {
      "epoch": 121.006734006734,
      "grad_norm": 122.08675384521484,
      "learning_rate": 6.779695527994631e-07,
      "loss": 2.4578,
      "step": 18030
    },
    {
      "epoch": 121.07407407407408,
      "grad_norm": 36.84945297241211,
      "learning_rate": 6.769709954894563e-07,
      "loss": 2.2585,
      "step": 18040
    },
    {
      "epoch": 121.14141414141415,
      "grad_norm": 188.73062133789062,
      "learning_rate": 6.759727976736075e-07,
      "loss": 2.4314,
      "step": 18050
    },
    {
      "epoch": 121.20875420875421,
      "grad_norm": 288.13946533203125,
      "learning_rate": 6.749749604627963e-07,
      "loss": 2.3757,
      "step": 18060
    },
    {
      "epoch": 121.27609427609427,
      "grad_norm": 326.8589172363281,
      "learning_rate": 6.739774849675008e-07,
      "loss": 2.3561,
      "step": 18070
    },
    {
      "epoch": 121.34343434343434,
      "grad_norm": 133.47531127929688,
      "learning_rate": 6.729803722977965e-07,
      "loss": 2.4991,
      "step": 18080
    },
    {
      "epoch": 121.41077441077441,
      "grad_norm": 80.4793472290039,
      "learning_rate": 6.719836235633552e-07,
      "loss": 2.2753,
      "step": 18090
    },
    {
      "epoch": 121.47811447811448,
      "grad_norm": 83.18433380126953,
      "learning_rate": 6.709872398734442e-07,
      "loss": 2.7161,
      "step": 18100
    },
    {
      "epoch": 121.47811447811448,
      "eval_loss": 0.3398570120334625,
      "eval_mae": 0.4088427722454071,
      "eval_mse": 0.3398570716381073,
      "eval_r2": 0.2566215395927429,
      "eval_rmse": 0.5829726165422414,
      "eval_runtime": 10.7117,
      "eval_samples_per_second": 443.346,
      "eval_steps_per_second": 13.91,
      "step": 18100
    },
    {
      "epoch": 121.54545454545455,
      "grad_norm": 104.80241394042969,
      "learning_rate": 6.699912223369233e-07,
      "loss": 2.5086,
      "step": 18110
    },
    {
      "epoch": 121.61279461279462,
      "grad_norm": 91.91261291503906,
      "learning_rate": 6.689955720622456e-07,
      "loss": 2.5593,
      "step": 18120
    },
    {
      "epoch": 121.68013468013469,
      "grad_norm": 197.07408142089844,
      "learning_rate": 6.68000290157456e-07,
      "loss": 2.8336,
      "step": 18130
    },
    {
      "epoch": 121.74747474747475,
      "grad_norm": 82.14676666259766,
      "learning_rate": 6.670053777301883e-07,
      "loss": 2.5882,
      "step": 18140
    },
    {
      "epoch": 121.81481481481481,
      "grad_norm": 136.88229370117188,
      "learning_rate": 6.660108358876659e-07,
      "loss": 2.7481,
      "step": 18150
    },
    {
      "epoch": 121.88215488215488,
      "grad_norm": 165.84002685546875,
      "learning_rate": 6.650166657366998e-07,
      "loss": 2.3152,
      "step": 18160
    },
    {
      "epoch": 121.94949494949495,
      "grad_norm": 120.45549011230469,
      "learning_rate": 6.64022868383687e-07,
      "loss": 2.298,
      "step": 18170
    },
    {
      "epoch": 122.01346801346801,
      "grad_norm": 338.8877868652344,
      "learning_rate": 6.630294449346094e-07,
      "loss": 2.396,
      "step": 18180
    },
    {
      "epoch": 122.08080808080808,
      "grad_norm": 179.32363891601562,
      "learning_rate": 6.620363964950337e-07,
      "loss": 2.1947,
      "step": 18190
    },
    {
      "epoch": 122.14814814814815,
      "grad_norm": 180.36607360839844,
      "learning_rate": 6.610437241701081e-07,
      "loss": 2.3547,
      "step": 18200
    },
    {
      "epoch": 122.14814814814815,
      "eval_loss": 0.34125375747680664,
      "eval_mae": 0.41045892238616943,
      "eval_mse": 0.34125375747680664,
      "eval_r2": 0.2535665035247803,
      "eval_rmse": 0.5841692883717926,
      "eval_runtime": 10.6997,
      "eval_samples_per_second": 443.843,
      "eval_steps_per_second": 13.926,
      "step": 18200
    },
    {
      "epoch": 122.21548821548822,
      "grad_norm": 100.79100036621094,
      "learning_rate": 6.600514290645634e-07,
      "loss": 2.4068,
      "step": 18210
    },
    {
      "epoch": 122.28282828282828,
      "grad_norm": 171.20217895507812,
      "learning_rate": 6.590595122827096e-07,
      "loss": 2.8483,
      "step": 18220
    },
    {
      "epoch": 122.35016835016835,
      "grad_norm": 193.1638641357422,
      "learning_rate": 6.580679749284362e-07,
      "loss": 2.3405,
      "step": 18230
    },
    {
      "epoch": 122.41750841750842,
      "grad_norm": 185.27420043945312,
      "learning_rate": 6.570768181052102e-07,
      "loss": 2.5242,
      "step": 18240
    },
    {
      "epoch": 122.48484848484848,
      "grad_norm": 87.59162139892578,
      "learning_rate": 6.560860429160757e-07,
      "loss": 2.7969,
      "step": 18250
    },
    {
      "epoch": 122.55218855218855,
      "grad_norm": 176.76722717285156,
      "learning_rate": 6.550956504636511e-07,
      "loss": 2.463,
      "step": 18260
    },
    {
      "epoch": 122.61952861952862,
      "grad_norm": 122.32568359375,
      "learning_rate": 6.541056418501295e-07,
      "loss": 2.3473,
      "step": 18270
    },
    {
      "epoch": 122.68686868686869,
      "grad_norm": 114.18183898925781,
      "learning_rate": 6.531160181772768e-07,
      "loss": 2.333,
      "step": 18280
    },
    {
      "epoch": 122.75420875420875,
      "grad_norm": 124.22421264648438,
      "learning_rate": 6.521267805464305e-07,
      "loss": 2.7991,
      "step": 18290
    },
    {
      "epoch": 122.82154882154882,
      "grad_norm": 122.70832824707031,
      "learning_rate": 6.511379300584983e-07,
      "loss": 2.3265,
      "step": 18300
    },
    {
      "epoch": 122.82154882154882,
      "eval_loss": 0.33957546949386597,
      "eval_mae": 0.4083608388900757,
      "eval_mse": 0.33957546949386597,
      "eval_r2": 0.25723743438720703,
      "eval_rmse": 0.5827310438734716,
      "eval_runtime": 10.6973,
      "eval_samples_per_second": 443.946,
      "eval_steps_per_second": 13.929,
      "step": 18300
    },
    {
      "epoch": 122.88888888888889,
      "grad_norm": 66.57396697998047,
      "learning_rate": 6.50149467813957e-07,
      "loss": 2.8003,
      "step": 18310
    },
    {
      "epoch": 122.95622895622895,
      "grad_norm": 77.75614166259766,
      "learning_rate": 6.491613949128516e-07,
      "loss": 2.2412,
      "step": 18320
    },
    {
      "epoch": 123.02020202020202,
      "grad_norm": 120.21575927734375,
      "learning_rate": 6.48173712454794e-07,
      "loss": 2.235,
      "step": 18330
    },
    {
      "epoch": 123.08754208754209,
      "grad_norm": 103.39643859863281,
      "learning_rate": 6.471864215389607e-07,
      "loss": 2.3596,
      "step": 18340
    },
    {
      "epoch": 123.15488215488216,
      "grad_norm": 149.22314453125,
      "learning_rate": 6.461995232640934e-07,
      "loss": 2.422,
      "step": 18350
    },
    {
      "epoch": 123.22222222222223,
      "grad_norm": 66.37051391601562,
      "learning_rate": 6.452130187284963e-07,
      "loss": 2.2414,
      "step": 18360
    },
    {
      "epoch": 123.28956228956228,
      "grad_norm": 70.93807220458984,
      "learning_rate": 6.44226909030036e-07,
      "loss": 2.8509,
      "step": 18370
    },
    {
      "epoch": 123.35690235690235,
      "grad_norm": 84.46368408203125,
      "learning_rate": 6.432411952661385e-07,
      "loss": 2.4819,
      "step": 18380
    },
    {
      "epoch": 123.42424242424242,
      "grad_norm": 61.009056091308594,
      "learning_rate": 6.422558785337906e-07,
      "loss": 2.6021,
      "step": 18390
    },
    {
      "epoch": 123.49158249158249,
      "grad_norm": 205.14279174804688,
      "learning_rate": 6.412709599295361e-07,
      "loss": 2.5192,
      "step": 18400
    },
    {
      "epoch": 123.49158249158249,
      "eval_loss": 0.3414130210876465,
      "eval_mae": 0.40915241837501526,
      "eval_mse": 0.3414129912853241,
      "eval_r2": 0.2532181739807129,
      "eval_rmse": 0.5843055632845918,
      "eval_runtime": 10.7018,
      "eval_samples_per_second": 443.759,
      "eval_steps_per_second": 13.923,
      "step": 18400
    },
    {
      "epoch": 123.55892255892256,
      "grad_norm": 98.07953643798828,
      "learning_rate": 6.402864405494764e-07,
      "loss": 2.5663,
      "step": 18410
    },
    {
      "epoch": 123.62626262626263,
      "grad_norm": 44.94609832763672,
      "learning_rate": 6.393023214892684e-07,
      "loss": 2.5428,
      "step": 18420
    },
    {
      "epoch": 123.6936026936027,
      "grad_norm": 175.45606994628906,
      "learning_rate": 6.383186038441238e-07,
      "loss": 2.1909,
      "step": 18430
    },
    {
      "epoch": 123.76094276094275,
      "grad_norm": 259.58056640625,
      "learning_rate": 6.37335288708807e-07,
      "loss": 2.4976,
      "step": 18440
    },
    {
      "epoch": 123.82828282828282,
      "grad_norm": 83.59278106689453,
      "learning_rate": 6.363523771776347e-07,
      "loss": 2.1013,
      "step": 18450
    },
    {
      "epoch": 123.89562289562289,
      "grad_norm": 158.1268768310547,
      "learning_rate": 6.353698703444745e-07,
      "loss": 2.7263,
      "step": 18460
    },
    {
      "epoch": 123.96296296296296,
      "grad_norm": 129.13595581054688,
      "learning_rate": 6.34387769302744e-07,
      "loss": 2.5342,
      "step": 18470
    },
    {
      "epoch": 124.02693602693603,
      "grad_norm": 58.30040740966797,
      "learning_rate": 6.334060751454082e-07,
      "loss": 2.4694,
      "step": 18480
    },
    {
      "epoch": 124.0942760942761,
      "grad_norm": 293.0711975097656,
      "learning_rate": 6.324247889649802e-07,
      "loss": 2.3749,
      "step": 18490
    },
    {
      "epoch": 124.16161616161617,
      "grad_norm": 158.9259490966797,
      "learning_rate": 6.314439118535186e-07,
      "loss": 2.4869,
      "step": 18500
    },
    {
      "epoch": 124.16161616161617,
      "eval_loss": 0.34074458479881287,
      "eval_mae": 0.41225555539131165,
      "eval_mse": 0.34074458479881287,
      "eval_r2": 0.25468021631240845,
      "eval_rmse": 0.5837333165057592,
      "eval_runtime": 10.7005,
      "eval_samples_per_second": 443.81,
      "eval_steps_per_second": 13.925,
      "step": 18500
    },
    {
      "epoch": 124.22895622895624,
      "grad_norm": 120.65213775634766,
      "learning_rate": 6.304634449026271e-07,
      "loss": 2.3398,
      "step": 18510
    },
    {
      "epoch": 124.29629629629629,
      "grad_norm": 202.04953002929688,
      "learning_rate": 6.294833892034526e-07,
      "loss": 2.2393,
      "step": 18520
    },
    {
      "epoch": 124.36363636363636,
      "grad_norm": 178.11135864257812,
      "learning_rate": 6.285037458466844e-07,
      "loss": 2.834,
      "step": 18530
    },
    {
      "epoch": 124.43097643097643,
      "grad_norm": 61.34870147705078,
      "learning_rate": 6.27524515922553e-07,
      "loss": 2.3648,
      "step": 18540
    },
    {
      "epoch": 124.4983164983165,
      "grad_norm": 137.79217529296875,
      "learning_rate": 6.265457005208292e-07,
      "loss": 2.3152,
      "step": 18550
    },
    {
      "epoch": 124.56565656565657,
      "grad_norm": 183.19271850585938,
      "learning_rate": 6.255673007308213e-07,
      "loss": 2.579,
      "step": 18560
    },
    {
      "epoch": 124.63299663299664,
      "grad_norm": 169.13299560546875,
      "learning_rate": 6.245893176413761e-07,
      "loss": 2.5923,
      "step": 18570
    },
    {
      "epoch": 124.7003367003367,
      "grad_norm": 74.70870208740234,
      "learning_rate": 6.236117523408766e-07,
      "loss": 2.422,
      "step": 18580
    },
    {
      "epoch": 124.76767676767676,
      "grad_norm": 113.40438842773438,
      "learning_rate": 6.226346059172407e-07,
      "loss": 2.2861,
      "step": 18590
    },
    {
      "epoch": 124.83501683501683,
      "grad_norm": 153.45887756347656,
      "learning_rate": 6.216578794579197e-07,
      "loss": 2.6772,
      "step": 18600
    },
    {
      "epoch": 124.83501683501683,
      "eval_loss": 0.3407113254070282,
      "eval_mae": 0.4112054109573364,
      "eval_mse": 0.3407113552093506,
      "eval_r2": 0.2547529339790344,
      "eval_rmse": 0.5837048528231974,
      "eval_runtime": 10.7171,
      "eval_samples_per_second": 443.122,
      "eval_steps_per_second": 13.903,
      "step": 18600
    },
    {
      "epoch": 124.9023569023569,
      "grad_norm": 148.8669891357422,
      "learning_rate": 6.206815740498981e-07,
      "loss": 2.378,
      "step": 18610
    },
    {
      "epoch": 124.96969696969697,
      "grad_norm": 111.92684936523438,
      "learning_rate": 6.197056907796915e-07,
      "loss": 2.5787,
      "step": 18620
    },
    {
      "epoch": 125.03367003367003,
      "grad_norm": 147.95419311523438,
      "learning_rate": 6.187302307333462e-07,
      "loss": 2.0542,
      "step": 18630
    },
    {
      "epoch": 125.1010101010101,
      "grad_norm": 86.5404281616211,
      "learning_rate": 6.177551949964366e-07,
      "loss": 2.6394,
      "step": 18640
    },
    {
      "epoch": 125.16835016835017,
      "grad_norm": 230.77357482910156,
      "learning_rate": 6.16780584654066e-07,
      "loss": 2.5403,
      "step": 18650
    },
    {
      "epoch": 125.23569023569024,
      "grad_norm": 138.40049743652344,
      "learning_rate": 6.158064007908631e-07,
      "loss": 2.6869,
      "step": 18660
    },
    {
      "epoch": 125.3030303030303,
      "grad_norm": 211.59716796875,
      "learning_rate": 6.148326444909828e-07,
      "loss": 2.8009,
      "step": 18670
    },
    {
      "epoch": 125.37037037037037,
      "grad_norm": 92.1100845336914,
      "learning_rate": 6.139566302834021e-07,
      "loss": 2.7165,
      "step": 18680
    },
    {
      "epoch": 125.43771043771044,
      "grad_norm": 155.84068298339844,
      "learning_rate": 6.130809640695699e-07,
      "loss": 2.425,
      "step": 18690
    },
    {
      "epoch": 125.5050505050505,
      "grad_norm": 67.18455505371094,
      "learning_rate": 6.121084107106413e-07,
      "loss": 2.6477,
      "step": 18700
    },
    {
      "epoch": 125.5050505050505,
      "eval_loss": 0.34027594327926636,
      "eval_mae": 0.41045081615448,
      "eval_mse": 0.34027594327926636,
      "eval_r2": 0.2557052969932556,
      "eval_rmse": 0.5833317609039185,
      "eval_runtime": 10.7058,
      "eval_samples_per_second": 443.591,
      "eval_steps_per_second": 13.918,
      "step": 18700
    },
    {
      "epoch": 125.57239057239057,
      "grad_norm": 263.66552734375,
      "learning_rate": 6.111362890304731e-07,
      "loss": 2.4528,
      "step": 18710
    },
    {
      "epoch": 125.63973063973064,
      "grad_norm": 131.6116485595703,
      "learning_rate": 6.101646001109253e-07,
      "loss": 2.284,
      "step": 18720
    },
    {
      "epoch": 125.70707070707071,
      "grad_norm": 93.6308822631836,
      "learning_rate": 6.091933450333759e-07,
      "loss": 2.0575,
      "step": 18730
    },
    {
      "epoch": 125.77441077441077,
      "grad_norm": 151.5377655029297,
      "learning_rate": 6.082225248787203e-07,
      "loss": 2.3189,
      "step": 18740
    },
    {
      "epoch": 125.84175084175084,
      "grad_norm": 101.92347717285156,
      "learning_rate": 6.072521407273697e-07,
      "loss": 2.597,
      "step": 18750
    },
    {
      "epoch": 125.9090909090909,
      "grad_norm": 70.58329772949219,
      "learning_rate": 6.062821936592499e-07,
      "loss": 2.234,
      "step": 18760
    },
    {
      "epoch": 125.97643097643098,
      "grad_norm": 145.2720947265625,
      "learning_rate": 6.053126847538008e-07,
      "loss": 2.4926,
      "step": 18770
    },
    {
      "epoch": 126.04040404040404,
      "grad_norm": 175.3448028564453,
      "learning_rate": 6.043436150899746e-07,
      "loss": 2.6406,
      "step": 18780
    },
    {
      "epoch": 126.10774410774411,
      "grad_norm": 287.54205322265625,
      "learning_rate": 6.033749857462338e-07,
      "loss": 2.2481,
      "step": 18790
    },
    {
      "epoch": 126.17508417508418,
      "grad_norm": 108.03854370117188,
      "learning_rate": 6.024067978005522e-07,
      "loss": 2.4887,
      "step": 18800
    },
    {
      "epoch": 126.17508417508418,
      "eval_loss": 0.3385668098926544,
      "eval_mae": 0.40949857234954834,
      "eval_mse": 0.3385668098926544,
      "eval_r2": 0.2594437599182129,
      "eval_rmse": 0.5818649412816126,
      "eval_runtime": 10.7173,
      "eval_samples_per_second": 443.113,
      "eval_steps_per_second": 13.903,
      "step": 18800
    },
    {
      "epoch": 126.24242424242425,
      "grad_norm": 57.91043472290039,
      "learning_rate": 6.014390523304111e-07,
      "loss": 2.2679,
      "step": 18810
    },
    {
      "epoch": 126.3097643097643,
      "grad_norm": 126.66097259521484,
      "learning_rate": 6.004717504128009e-07,
      "loss": 2.3625,
      "step": 18820
    },
    {
      "epoch": 126.37710437710437,
      "grad_norm": 185.7273712158203,
      "learning_rate": 5.995048931242164e-07,
      "loss": 2.2941,
      "step": 18830
    },
    {
      "epoch": 126.44444444444444,
      "grad_norm": 160.1407928466797,
      "learning_rate": 5.985384815406593e-07,
      "loss": 2.6141,
      "step": 18840
    },
    {
      "epoch": 126.51178451178451,
      "grad_norm": 150.23379516601562,
      "learning_rate": 5.975725167376345e-07,
      "loss": 2.3629,
      "step": 18850
    },
    {
      "epoch": 126.57912457912458,
      "grad_norm": 83.02543640136719,
      "learning_rate": 5.966069997901499e-07,
      "loss": 2.508,
      "step": 18860
    },
    {
      "epoch": 126.64646464646465,
      "grad_norm": 228.90972900390625,
      "learning_rate": 5.956419317727146e-07,
      "loss": 2.5523,
      "step": 18870
    },
    {
      "epoch": 126.71380471380472,
      "grad_norm": 59.839351654052734,
      "learning_rate": 5.946773137593386e-07,
      "loss": 2.3771,
      "step": 18880
    },
    {
      "epoch": 126.78114478114477,
      "grad_norm": 172.8157196044922,
      "learning_rate": 5.937131468235309e-07,
      "loss": 2.4562,
      "step": 18890
    },
    {
      "epoch": 126.84848484848484,
      "grad_norm": 194.1623077392578,
      "learning_rate": 5.927494320382986e-07,
      "loss": 2.6619,
      "step": 18900
    },
    {
      "epoch": 126.84848484848484,
      "eval_loss": 0.3399529457092285,
      "eval_mae": 0.41083279252052307,
      "eval_mse": 0.3399529457092285,
      "eval_r2": 0.2564117908477783,
      "eval_rmse": 0.5830548393669575,
      "eval_runtime": 10.6973,
      "eval_samples_per_second": 443.944,
      "eval_steps_per_second": 13.929,
      "step": 18900
    },
    {
      "epoch": 126.91582491582491,
      "grad_norm": 169.66827392578125,
      "learning_rate": 5.917861704761453e-07,
      "loss": 2.3858,
      "step": 18910
    },
    {
      "epoch": 126.98316498316498,
      "grad_norm": 133.8475341796875,
      "learning_rate": 5.908233632090705e-07,
      "loss": 2.4691,
      "step": 18920
    },
    {
      "epoch": 127.04713804713805,
      "grad_norm": 50.970306396484375,
      "learning_rate": 5.898610113085683e-07,
      "loss": 2.3021,
      "step": 18930
    },
    {
      "epoch": 127.11447811447812,
      "grad_norm": 110.2767105102539,
      "learning_rate": 5.88899115845625e-07,
      "loss": 2.703,
      "step": 18940
    },
    {
      "epoch": 127.18181818181819,
      "grad_norm": 217.91807556152344,
      "learning_rate": 5.879376778907204e-07,
      "loss": 2.4911,
      "step": 18950
    },
    {
      "epoch": 127.24915824915826,
      "grad_norm": 148.48654174804688,
      "learning_rate": 5.869766985138243e-07,
      "loss": 2.5766,
      "step": 18960
    },
    {
      "epoch": 127.31649831649831,
      "grad_norm": 80.49567413330078,
      "learning_rate": 5.86016178784396e-07,
      "loss": 2.3417,
      "step": 18970
    },
    {
      "epoch": 127.38383838383838,
      "grad_norm": 359.05731201171875,
      "learning_rate": 5.850561197713839e-07,
      "loss": 2.7513,
      "step": 18980
    },
    {
      "epoch": 127.45117845117845,
      "grad_norm": 51.1444091796875,
      "learning_rate": 5.840965225432233e-07,
      "loss": 2.1265,
      "step": 18990
    },
    {
      "epoch": 127.51851851851852,
      "grad_norm": 89.13682556152344,
      "learning_rate": 5.831373881678356e-07,
      "loss": 2.134,
      "step": 19000
    },
    {
      "epoch": 127.51851851851852,
      "eval_loss": 0.3392162621021271,
      "eval_mae": 0.408902645111084,
      "eval_mse": 0.3392162322998047,
      "eval_r2": 0.2580232620239258,
      "eval_rmse": 0.582422726462322,
      "eval_runtime": 10.7316,
      "eval_samples_per_second": 442.525,
      "eval_steps_per_second": 13.884,
      "step": 19000
    },
    {
      "epoch": 127.58585858585859,
      "grad_norm": 178.29396057128906,
      "learning_rate": 5.821787177126273e-07,
      "loss": 2.2375,
      "step": 19010
    },
    {
      "epoch": 127.65319865319866,
      "grad_norm": 49.074134826660156,
      "learning_rate": 5.812205122444885e-07,
      "loss": 2.551,
      "step": 19020
    },
    {
      "epoch": 127.72053872053873,
      "grad_norm": 239.50682067871094,
      "learning_rate": 5.802627728297909e-07,
      "loss": 2.658,
      "step": 19030
    },
    {
      "epoch": 127.78787878787878,
      "grad_norm": 127.5837173461914,
      "learning_rate": 5.793055005343894e-07,
      "loss": 2.5251,
      "step": 19040
    },
    {
      "epoch": 127.85521885521885,
      "grad_norm": 169.7710723876953,
      "learning_rate": 5.783486964236175e-07,
      "loss": 2.3988,
      "step": 19050
    },
    {
      "epoch": 127.92255892255892,
      "grad_norm": 76.81865692138672,
      "learning_rate": 5.773923615622886e-07,
      "loss": 2.317,
      "step": 19060
    },
    {
      "epoch": 127.98989898989899,
      "grad_norm": 153.9305419921875,
      "learning_rate": 5.764364970146934e-07,
      "loss": 2.5391,
      "step": 19070
    },
    {
      "epoch": 128.05387205387206,
      "grad_norm": 308.2644348144531,
      "learning_rate": 5.754811038445988e-07,
      "loss": 2.0194,
      "step": 19080
    },
    {
      "epoch": 128.12121212121212,
      "grad_norm": 38.86275100708008,
      "learning_rate": 5.745261831152483e-07,
      "loss": 2.6394,
      "step": 19090
    },
    {
      "epoch": 128.1885521885522,
      "grad_norm": 94.16796112060547,
      "learning_rate": 5.735717358893588e-07,
      "loss": 2.5488,
      "step": 19100
    },
    {
      "epoch": 128.1885521885522,
      "eval_loss": 0.33745676279067993,
      "eval_mae": 0.40733233094215393,
      "eval_mse": 0.33745676279067993,
      "eval_r2": 0.2618717551231384,
      "eval_rmse": 0.5809102880743979,
      "eval_runtime": 10.7041,
      "eval_samples_per_second": 443.662,
      "eval_steps_per_second": 13.92,
      "step": 19100
    },
    {
      "epoch": 128.25589225589226,
      "grad_norm": 149.78834533691406,
      "learning_rate": 5.726177632291198e-07,
      "loss": 2.4912,
      "step": 19110
    },
    {
      "epoch": 128.32323232323233,
      "grad_norm": 45.641178131103516,
      "learning_rate": 5.716642661961939e-07,
      "loss": 2.2305,
      "step": 19120
    },
    {
      "epoch": 128.3905723905724,
      "grad_norm": 271.06134033203125,
      "learning_rate": 5.70711245851713e-07,
      "loss": 2.278,
      "step": 19130
    },
    {
      "epoch": 128.45791245791247,
      "grad_norm": 134.86410522460938,
      "learning_rate": 5.697587032562801e-07,
      "loss": 2.5715,
      "step": 19140
    },
    {
      "epoch": 128.5252525252525,
      "grad_norm": 276.39764404296875,
      "learning_rate": 5.688066394699653e-07,
      "loss": 2.9564,
      "step": 19150
    },
    {
      "epoch": 128.59259259259258,
      "grad_norm": 41.84046936035156,
      "learning_rate": 5.678550555523056e-07,
      "loss": 2.5678,
      "step": 19160
    },
    {
      "epoch": 128.65993265993265,
      "grad_norm": 178.36634826660156,
      "learning_rate": 5.669039525623055e-07,
      "loss": 2.6686,
      "step": 19170
    },
    {
      "epoch": 128.72727272727272,
      "grad_norm": 191.73280334472656,
      "learning_rate": 5.659533315584328e-07,
      "loss": 2.3798,
      "step": 19180
    },
    {
      "epoch": 128.7946127946128,
      "grad_norm": 264.70941162109375,
      "learning_rate": 5.650031935986191e-07,
      "loss": 2.516,
      "step": 19190
    },
    {
      "epoch": 128.86195286195286,
      "grad_norm": 89.36589813232422,
      "learning_rate": 5.640535397402598e-07,
      "loss": 2.0688,
      "step": 19200
    },
    {
      "epoch": 128.86195286195286,
      "eval_loss": 0.3394608199596405,
      "eval_mae": 0.4099453091621399,
      "eval_mse": 0.3394608199596405,
      "eval_r2": 0.2574882507324219,
      "eval_rmse": 0.5826326629701088,
      "eval_runtime": 10.7135,
      "eval_samples_per_second": 443.273,
      "eval_steps_per_second": 13.908,
      "step": 19200
    },
    {
      "epoch": 128.92929292929293,
      "grad_norm": 199.31944274902344,
      "learning_rate": 5.631043710402092e-07,
      "loss": 2.2796,
      "step": 19210
    },
    {
      "epoch": 128.996632996633,
      "grad_norm": 77.33735656738281,
      "learning_rate": 5.621556885547839e-07,
      "loss": 2.4766,
      "step": 19220
    },
    {
      "epoch": 129.06060606060606,
      "grad_norm": 78.564697265625,
      "learning_rate": 5.612074933397579e-07,
      "loss": 2.6139,
      "step": 19230
    },
    {
      "epoch": 129.12794612794613,
      "grad_norm": 148.68234252929688,
      "learning_rate": 5.602597864503641e-07,
      "loss": 2.2742,
      "step": 19240
    },
    {
      "epoch": 129.1952861952862,
      "grad_norm": 251.53280639648438,
      "learning_rate": 5.59312568941291e-07,
      "loss": 2.5208,
      "step": 19250
    },
    {
      "epoch": 129.26262626262627,
      "grad_norm": 68.761962890625,
      "learning_rate": 5.583658418666825e-07,
      "loss": 2.5235,
      "step": 19260
    },
    {
      "epoch": 129.32996632996634,
      "grad_norm": 187.14352416992188,
      "learning_rate": 5.57419606280138e-07,
      "loss": 2.6347,
      "step": 19270
    },
    {
      "epoch": 129.3973063973064,
      "grad_norm": 169.13595581054688,
      "learning_rate": 5.564738632347082e-07,
      "loss": 2.4648,
      "step": 19280
    },
    {
      "epoch": 129.46464646464648,
      "grad_norm": 94.6471939086914,
      "learning_rate": 5.555286137828963e-07,
      "loss": 2.3082,
      "step": 19290
    },
    {
      "epoch": 129.53198653198652,
      "grad_norm": 94.82772064208984,
      "learning_rate": 5.545838589766569e-07,
      "loss": 2.2531,
      "step": 19300
    },
    {
      "epoch": 129.53198653198652,
      "eval_loss": 0.3409069776535034,
      "eval_mae": 0.409853458404541,
      "eval_mse": 0.3409069776535034,
      "eval_r2": 0.2543249726295471,
      "eval_rmse": 0.5838723984343698,
      "eval_runtime": 10.7104,
      "eval_samples_per_second": 443.401,
      "eval_steps_per_second": 13.912,
      "step": 19300
    },
    {
      "epoch": 129.5993265993266,
      "grad_norm": 68.34391021728516,
      "learning_rate": 5.536395998673928e-07,
      "loss": 2.2018,
      "step": 19310
    },
    {
      "epoch": 129.66666666666666,
      "grad_norm": 115.52449035644531,
      "learning_rate": 5.526958375059569e-07,
      "loss": 2.1798,
      "step": 19320
    },
    {
      "epoch": 129.73400673400673,
      "grad_norm": 125.80599212646484,
      "learning_rate": 5.517525729426475e-07,
      "loss": 2.5703,
      "step": 19330
    },
    {
      "epoch": 129.8013468013468,
      "grad_norm": 82.4094467163086,
      "learning_rate": 5.508098072272094e-07,
      "loss": 2.8586,
      "step": 19340
    },
    {
      "epoch": 129.86868686868686,
      "grad_norm": 128.1349334716797,
      "learning_rate": 5.498675414088332e-07,
      "loss": 2.4012,
      "step": 19350
    },
    {
      "epoch": 129.93602693602693,
      "grad_norm": 149.2617950439453,
      "learning_rate": 5.489257765361523e-07,
      "loss": 2.3145,
      "step": 19360
    },
    {
      "epoch": 130.0,
      "grad_norm": 203.18569946289062,
      "learning_rate": 5.479845136572422e-07,
      "loss": 2.2551,
      "step": 19370
    },
    {
      "epoch": 130.06734006734007,
      "grad_norm": 247.35008239746094,
      "learning_rate": 5.470437538196211e-07,
      "loss": 2.2791,
      "step": 19380
    },
    {
      "epoch": 130.13468013468014,
      "grad_norm": 233.3085174560547,
      "learning_rate": 5.461034980702459e-07,
      "loss": 2.4658,
      "step": 19390
    },
    {
      "epoch": 130.2020202020202,
      "grad_norm": 108.15304565429688,
      "learning_rate": 5.451637474555138e-07,
      "loss": 2.5375,
      "step": 19400
    },
    {
      "epoch": 130.2020202020202,
      "eval_loss": 0.33816981315612793,
      "eval_mae": 0.40896326303482056,
      "eval_mse": 0.33816981315612793,
      "eval_r2": 0.2603120803833008,
      "eval_rmse": 0.5815236995653126,
      "eval_runtime": 10.6935,
      "eval_samples_per_second": 444.1,
      "eval_steps_per_second": 13.934,
      "step": 19400
    },
    {
      "epoch": 130.26936026936028,
      "grad_norm": 370.2430725097656,
      "learning_rate": 5.44224503021259e-07,
      "loss": 2.6974,
      "step": 19410
    },
    {
      "epoch": 130.33670033670035,
      "grad_norm": 92.01687622070312,
      "learning_rate": 5.432857658127521e-07,
      "loss": 2.3673,
      "step": 19420
    },
    {
      "epoch": 130.40404040404042,
      "grad_norm": 73.56895446777344,
      "learning_rate": 5.423475368747007e-07,
      "loss": 2.746,
      "step": 19430
    },
    {
      "epoch": 130.47138047138048,
      "grad_norm": 222.0007781982422,
      "learning_rate": 5.414098172512452e-07,
      "loss": 2.4997,
      "step": 19440
    },
    {
      "epoch": 130.53872053872053,
      "grad_norm": 257.75201416015625,
      "learning_rate": 5.404726079859594e-07,
      "loss": 2.3817,
      "step": 19450
    },
    {
      "epoch": 130.6060606060606,
      "grad_norm": 197.68077087402344,
      "learning_rate": 5.395359101218504e-07,
      "loss": 2.2353,
      "step": 19460
    },
    {
      "epoch": 130.67340067340066,
      "grad_norm": 59.10215377807617,
      "learning_rate": 5.385997247013545e-07,
      "loss": 2.3197,
      "step": 19470
    },
    {
      "epoch": 130.74074074074073,
      "grad_norm": 190.34251403808594,
      "learning_rate": 5.376640527663395e-07,
      "loss": 2.5805,
      "step": 19480
    },
    {
      "epoch": 130.8080808080808,
      "grad_norm": 85.87240600585938,
      "learning_rate": 5.367288953580998e-07,
      "loss": 2.4466,
      "step": 19490
    },
    {
      "epoch": 130.87542087542087,
      "grad_norm": 72.09017181396484,
      "learning_rate": 5.357942535173577e-07,
      "loss": 2.5525,
      "step": 19500
    },
    {
      "epoch": 130.87542087542087,
      "eval_loss": 0.3483783006668091,
      "eval_mae": 0.4185122549533844,
      "eval_mse": 0.3483782708644867,
      "eval_r2": 0.2379828691482544,
      "eval_rmse": 0.590235775656209,
      "eval_runtime": 10.7212,
      "eval_samples_per_second": 442.956,
      "eval_steps_per_second": 13.898,
      "step": 19500
    },
    {
      "epoch": 130.94276094276094,
      "grad_norm": 46.29831314086914,
      "learning_rate": 5.348601282842633e-07,
      "loss": 2.5543,
      "step": 19510
    },
    {
      "epoch": 131.006734006734,
      "grad_norm": 157.1110076904297,
      "learning_rate": 5.339265206983898e-07,
      "loss": 1.9044,
      "step": 19520
    },
    {
      "epoch": 131.07407407407408,
      "grad_norm": 184.81881713867188,
      "learning_rate": 5.329934317987359e-07,
      "loss": 2.6204,
      "step": 19530
    },
    {
      "epoch": 131.14141414141415,
      "grad_norm": 180.841796875,
      "learning_rate": 5.32060862623722e-07,
      "loss": 2.8332,
      "step": 19540
    },
    {
      "epoch": 131.20875420875421,
      "grad_norm": 94.30369567871094,
      "learning_rate": 5.311288142111898e-07,
      "loss": 2.2208,
      "step": 19550
    },
    {
      "epoch": 131.27609427609428,
      "grad_norm": 46.852027893066406,
      "learning_rate": 5.30197287598403e-07,
      "loss": 2.504,
      "step": 19560
    },
    {
      "epoch": 131.34343434343435,
      "grad_norm": 103.9162826538086,
      "learning_rate": 5.292662838220432e-07,
      "loss": 2.4911,
      "step": 19570
    },
    {
      "epoch": 131.41077441077442,
      "grad_norm": 92.6771240234375,
      "learning_rate": 5.283358039182104e-07,
      "loss": 2.204,
      "step": 19580
    },
    {
      "epoch": 131.4781144781145,
      "grad_norm": 94.1965560913086,
      "learning_rate": 5.274058489224223e-07,
      "loss": 2.6987,
      "step": 19590
    },
    {
      "epoch": 131.54545454545453,
      "grad_norm": 52.25348663330078,
      "learning_rate": 5.264764198696114e-07,
      "loss": 2.6074,
      "step": 19600
    },
    {
      "epoch": 131.54545454545453,
      "eval_loss": 0.3377807140350342,
      "eval_mae": 0.4077964425086975,
      "eval_mse": 0.33778077363967896,
      "eval_r2": 0.26116305589675903,
      "eval_rmse": 0.5811891031666707,
      "eval_runtime": 10.7076,
      "eval_samples_per_second": 443.515,
      "eval_steps_per_second": 13.915,
      "step": 19600
    },
    {
      "epoch": 131.6127946127946,
      "grad_norm": 57.111541748046875,
      "learning_rate": 5.255475177941261e-07,
      "loss": 1.9364,
      "step": 19610
    },
    {
      "epoch": 131.68013468013467,
      "grad_norm": 186.37286376953125,
      "learning_rate": 5.246191437297273e-07,
      "loss": 2.3926,
      "step": 19620
    },
    {
      "epoch": 131.74747474747474,
      "grad_norm": 136.69671630859375,
      "learning_rate": 5.236912987095881e-07,
      "loss": 2.352,
      "step": 19630
    },
    {
      "epoch": 131.8148148148148,
      "grad_norm": 195.39901733398438,
      "learning_rate": 5.227639837662945e-07,
      "loss": 2.0274,
      "step": 19640
    },
    {
      "epoch": 131.88215488215488,
      "grad_norm": 118.90431213378906,
      "learning_rate": 5.218371999318406e-07,
      "loss": 2.5668,
      "step": 19650
    },
    {
      "epoch": 131.94949494949495,
      "grad_norm": 224.88427734375,
      "learning_rate": 5.209109482376304e-07,
      "loss": 2.7746,
      "step": 19660
    },
    {
      "epoch": 132.013468013468,
      "grad_norm": 37.594600677490234,
      "learning_rate": 5.199852297144759e-07,
      "loss": 2.1877,
      "step": 19670
    },
    {
      "epoch": 132.08080808080808,
      "grad_norm": 148.7754364013672,
      "learning_rate": 5.19060045392595e-07,
      "loss": 2.348,
      "step": 19680
    },
    {
      "epoch": 132.14814814814815,
      "grad_norm": 103.95060729980469,
      "learning_rate": 5.181353963016122e-07,
      "loss": 2.5496,
      "step": 19690
    },
    {
      "epoch": 132.21548821548822,
      "grad_norm": 206.6446075439453,
      "learning_rate": 5.172112834705551e-07,
      "loss": 2.5354,
      "step": 19700
    },
    {
      "epoch": 132.21548821548822,
      "eval_loss": 0.33760300278663635,
      "eval_mae": 0.40707927942276,
      "eval_mse": 0.33760303258895874,
      "eval_r2": 0.26155179738998413,
      "eval_rmse": 0.5810361714979186,
      "eval_runtime": 10.7277,
      "eval_samples_per_second": 442.687,
      "eval_steps_per_second": 13.889,
      "step": 19700
    },
    {
      "epoch": 132.2828282828283,
      "grad_norm": 88.5899658203125,
      "learning_rate": 5.162877079278549e-07,
      "loss": 2.45,
      "step": 19710
    },
    {
      "epoch": 132.35016835016836,
      "grad_norm": 254.0193328857422,
      "learning_rate": 5.15364670701346e-07,
      "loss": 2.6709,
      "step": 19720
    },
    {
      "epoch": 132.41750841750843,
      "grad_norm": 132.24334716796875,
      "learning_rate": 5.144421728182619e-07,
      "loss": 2.2609,
      "step": 19730
    },
    {
      "epoch": 132.4848484848485,
      "grad_norm": 126.99674987792969,
      "learning_rate": 5.135202153052366e-07,
      "loss": 2.432,
      "step": 19740
    },
    {
      "epoch": 132.55218855218854,
      "grad_norm": 93.11771392822266,
      "learning_rate": 5.125987991883041e-07,
      "loss": 2.5412,
      "step": 19750
    },
    {
      "epoch": 132.6195286195286,
      "grad_norm": 182.7234649658203,
      "learning_rate": 5.116779254928928e-07,
      "loss": 2.6278,
      "step": 19760
    },
    {
      "epoch": 132.68686868686868,
      "grad_norm": 111.80548858642578,
      "learning_rate": 5.107575952438308e-07,
      "loss": 2.2744,
      "step": 19770
    },
    {
      "epoch": 132.75420875420875,
      "grad_norm": 289.3251037597656,
      "learning_rate": 5.098378094653388e-07,
      "loss": 2.32,
      "step": 19780
    },
    {
      "epoch": 132.82154882154882,
      "grad_norm": 226.1051788330078,
      "learning_rate": 5.089185691810337e-07,
      "loss": 2.556,
      "step": 19790
    },
    {
      "epoch": 132.88888888888889,
      "grad_norm": 198.9059600830078,
      "learning_rate": 5.079998754139238e-07,
      "loss": 2.0423,
      "step": 19800
    },
    {
      "epoch": 132.88888888888889,
      "eval_loss": 0.33710241317749023,
      "eval_mae": 0.40680593252182007,
      "eval_mse": 0.33710238337516785,
      "eval_r2": 0.2626469135284424,
      "eval_rmse": 0.5806051871755606,
      "eval_runtime": 10.7323,
      "eval_samples_per_second": 442.498,
      "eval_steps_per_second": 13.883,
      "step": 19800
    },
    {
      "epoch": 132.95622895622895,
      "grad_norm": 245.1586151123047,
      "learning_rate": 5.070817291864094e-07,
      "loss": 2.4868,
      "step": 19810
    },
    {
      "epoch": 133.02020202020202,
      "grad_norm": 173.21839904785156,
      "learning_rate": 5.061641315202823e-07,
      "loss": 2.3354,
      "step": 19820
    },
    {
      "epoch": 133.0875420875421,
      "grad_norm": 95.0740966796875,
      "learning_rate": 5.052470834367228e-07,
      "loss": 2.3105,
      "step": 19830
    },
    {
      "epoch": 133.15488215488216,
      "grad_norm": 46.88821029663086,
      "learning_rate": 5.043305859563001e-07,
      "loss": 2.1591,
      "step": 19840
    },
    {
      "epoch": 133.22222222222223,
      "grad_norm": 191.2957305908203,
      "learning_rate": 5.034146400989709e-07,
      "loss": 2.4006,
      "step": 19850
    },
    {
      "epoch": 133.2895622895623,
      "grad_norm": 108.5725326538086,
      "learning_rate": 5.024992468840771e-07,
      "loss": 2.3427,
      "step": 19860
    },
    {
      "epoch": 133.35690235690237,
      "grad_norm": 151.00157165527344,
      "learning_rate": 5.015844073303468e-07,
      "loss": 2.5166,
      "step": 19870
    },
    {
      "epoch": 133.42424242424244,
      "grad_norm": 86.26664733886719,
      "learning_rate": 5.00670122455891e-07,
      "loss": 2.5864,
      "step": 19880
    },
    {
      "epoch": 133.4915824915825,
      "grad_norm": 54.84898376464844,
      "learning_rate": 4.997563932782034e-07,
      "loss": 2.5246,
      "step": 19890
    },
    {
      "epoch": 133.55892255892255,
      "grad_norm": 224.44371032714844,
      "learning_rate": 4.988432208141601e-07,
      "loss": 2.5151,
      "step": 19900
    },
    {
      "epoch": 133.55892255892255,
      "eval_loss": 0.3377993106842041,
      "eval_mae": 0.4091974198818207,
      "eval_mse": 0.3377993106842041,
      "eval_r2": 0.26112252473831177,
      "eval_rmse": 0.5812050504634351,
      "eval_runtime": 10.7192,
      "eval_samples_per_second": 443.035,
      "eval_steps_per_second": 13.9,
      "step": 19900
    },
    {
      "epoch": 133.62626262626262,
      "grad_norm": 67.84085083007812,
      "learning_rate": 4.979306060800168e-07,
      "loss": 2.3479,
      "step": 19910
    },
    {
      "epoch": 133.69360269360268,
      "grad_norm": 134.08251953125,
      "learning_rate": 4.970185500914085e-07,
      "loss": 2.9086,
      "step": 19920
    },
    {
      "epoch": 133.76094276094275,
      "grad_norm": 90.00189208984375,
      "learning_rate": 4.961070538633495e-07,
      "loss": 2.129,
      "step": 19930
    },
    {
      "epoch": 133.82828282828282,
      "grad_norm": 112.75199127197266,
      "learning_rate": 4.951961184102294e-07,
      "loss": 2.4996,
      "step": 19940
    },
    {
      "epoch": 133.8956228956229,
      "grad_norm": 137.74778747558594,
      "learning_rate": 4.942857447458156e-07,
      "loss": 2.4337,
      "step": 19950
    },
    {
      "epoch": 133.96296296296296,
      "grad_norm": 91.80570983886719,
      "learning_rate": 4.933759338832491e-07,
      "loss": 2.2821,
      "step": 19960
    },
    {
      "epoch": 134.02693602693603,
      "grad_norm": 46.88382339477539,
      "learning_rate": 4.924666868350442e-07,
      "loss": 2.3431,
      "step": 19970
    },
    {
      "epoch": 134.0942760942761,
      "grad_norm": 212.5193328857422,
      "learning_rate": 4.91558004613089e-07,
      "loss": 2.3077,
      "step": 19980
    },
    {
      "epoch": 134.16161616161617,
      "grad_norm": 201.4203338623047,
      "learning_rate": 4.906498882286424e-07,
      "loss": 2.4787,
      "step": 19990
    },
    {
      "epoch": 134.22895622895624,
      "grad_norm": 148.5880126953125,
      "learning_rate": 4.89742338692333e-07,
      "loss": 2.2472,
      "step": 20000
    },
    {
      "epoch": 134.22895622895624,
      "eval_loss": 0.3391974866390228,
      "eval_mae": 0.409416526556015,
      "eval_mse": 0.3391974866390228,
      "eval_r2": 0.2580642104148865,
      "eval_rmse": 0.5824066334091867,
      "eval_runtime": 10.7091,
      "eval_samples_per_second": 443.456,
      "eval_steps_per_second": 13.913,
      "step": 20000
    },
    {
      "epoch": 134.2962962962963,
      "grad_norm": 50.01713180541992,
      "learning_rate": 4.888353570141598e-07,
      "loss": 2.3627,
      "step": 20010
    },
    {
      "epoch": 134.36363636363637,
      "grad_norm": 204.45086669921875,
      "learning_rate": 4.879289442034886e-07,
      "loss": 2.5294,
      "step": 20020
    },
    {
      "epoch": 134.43097643097644,
      "grad_norm": 103.50146484375,
      "learning_rate": 4.870231012690537e-07,
      "loss": 2.4485,
      "step": 20030
    },
    {
      "epoch": 134.4983164983165,
      "grad_norm": 59.08714294433594,
      "learning_rate": 4.861178292189527e-07,
      "loss": 2.4869,
      "step": 20040
    },
    {
      "epoch": 134.56565656565655,
      "grad_norm": 124.55500793457031,
      "learning_rate": 4.852131290606506e-07,
      "loss": 2.2646,
      "step": 20050
    },
    {
      "epoch": 134.63299663299662,
      "grad_norm": 53.30123519897461,
      "learning_rate": 4.843090018009742e-07,
      "loss": 2.2374,
      "step": 20060
    },
    {
      "epoch": 134.7003367003367,
      "grad_norm": 100.72486877441406,
      "learning_rate": 4.834054484461127e-07,
      "loss": 2.627,
      "step": 20070
    },
    {
      "epoch": 134.76767676767676,
      "grad_norm": 139.13998413085938,
      "learning_rate": 4.825024700016183e-07,
      "loss": 2.6054,
      "step": 20080
    },
    {
      "epoch": 134.83501683501683,
      "grad_norm": 305.63427734375,
      "learning_rate": 4.816000674724016e-07,
      "loss": 2.5835,
      "step": 20090
    },
    {
      "epoch": 134.9023569023569,
      "grad_norm": 75.4280014038086,
      "learning_rate": 4.806982418627325e-07,
      "loss": 2.3956,
      "step": 20100
    },
    {
      "epoch": 134.9023569023569,
      "eval_loss": 0.3401067554950714,
      "eval_mae": 0.41070353984832764,
      "eval_mse": 0.3401067554950714,
      "eval_r2": 0.256075382232666,
      "eval_rmse": 0.5831867243817124,
      "eval_runtime": 10.7088,
      "eval_samples_per_second": 443.467,
      "eval_steps_per_second": 13.914,
      "step": 20100
    },
    {
      "epoch": 134.96969696969697,
      "grad_norm": 72.98235321044922,
      "learning_rate": 4.797969941762401e-07,
      "loss": 2.5965,
      "step": 20110
    },
    {
      "epoch": 135.03367003367003,
      "grad_norm": 185.98907470703125,
      "learning_rate": 4.788963254159086e-07,
      "loss": 2.1874,
      "step": 20120
    },
    {
      "epoch": 135.1010101010101,
      "grad_norm": 292.39825439453125,
      "learning_rate": 4.7799623658408e-07,
      "loss": 2.5502,
      "step": 20130
    },
    {
      "epoch": 135.16835016835017,
      "grad_norm": 213.7394256591797,
      "learning_rate": 4.770967286824488e-07,
      "loss": 2.1811,
      "step": 20140
    },
    {
      "epoch": 135.23569023569024,
      "grad_norm": 138.91946411132812,
      "learning_rate": 4.7619780271206387e-07,
      "loss": 2.1687,
      "step": 20150
    },
    {
      "epoch": 135.3030303030303,
      "grad_norm": 90.34305572509766,
      "learning_rate": 4.7529945967332716e-07,
      "loss": 2.4816,
      "step": 20160
    },
    {
      "epoch": 135.37037037037038,
      "grad_norm": 161.8311767578125,
      "learning_rate": 4.7440170056599095e-07,
      "loss": 2.2084,
      "step": 20170
    },
    {
      "epoch": 135.43771043771045,
      "grad_norm": 192.91224670410156,
      "learning_rate": 4.735045263891574e-07,
      "loss": 2.4319,
      "step": 20180
    },
    {
      "epoch": 135.5050505050505,
      "grad_norm": 155.5737762451172,
      "learning_rate": 4.726079381412792e-07,
      "loss": 2.6698,
      "step": 20190
    },
    {
      "epoch": 135.57239057239056,
      "grad_norm": 339.6526794433594,
      "learning_rate": 4.717119368201552e-07,
      "loss": 2.728,
      "step": 20200
    },
    {
      "epoch": 135.57239057239056,
      "eval_loss": 0.3427649140357971,
      "eval_mae": 0.4143936336040497,
      "eval_mse": 0.3427649140357971,
      "eval_r2": 0.250261127948761,
      "eval_rmse": 0.5854612831228014,
      "eval_runtime": 10.712,
      "eval_samples_per_second": 443.335,
      "eval_steps_per_second": 13.91,
      "step": 20200
    },
    {
      "epoch": 135.63973063973063,
      "grad_norm": 183.41680908203125,
      "learning_rate": 4.7081652342293267e-07,
      "loss": 2.3553,
      "step": 20210
    },
    {
      "epoch": 135.7070707070707,
      "grad_norm": 123.84310913085938,
      "learning_rate": 4.6992169894610333e-07,
      "loss": 2.6738,
      "step": 20220
    },
    {
      "epoch": 135.77441077441077,
      "grad_norm": 79.26025390625,
      "learning_rate": 4.6902746438550367e-07,
      "loss": 2.3495,
      "step": 20230
    },
    {
      "epoch": 135.84175084175084,
      "grad_norm": 120.804931640625,
      "learning_rate": 4.681338207363149e-07,
      "loss": 2.2956,
      "step": 20240
    },
    {
      "epoch": 135.9090909090909,
      "grad_norm": 148.001708984375,
      "learning_rate": 4.6724076899305907e-07,
      "loss": 2.7311,
      "step": 20250
    },
    {
      "epoch": 135.97643097643098,
      "grad_norm": 79.04490661621094,
      "learning_rate": 4.6634831014959994e-07,
      "loss": 2.3338,
      "step": 20260
    },
    {
      "epoch": 136.04040404040404,
      "grad_norm": 130.42579650878906,
      "learning_rate": 4.6545644519914227e-07,
      "loss": 2.0475,
      "step": 20270
    },
    {
      "epoch": 136.1077441077441,
      "grad_norm": 103.36287689208984,
      "learning_rate": 4.645651751342287e-07,
      "loss": 2.2996,
      "step": 20280
    },
    {
      "epoch": 136.17508417508418,
      "grad_norm": 125.76856994628906,
      "learning_rate": 4.636745009467408e-07,
      "loss": 2.6703,
      "step": 20290
    },
    {
      "epoch": 136.24242424242425,
      "grad_norm": 175.9672393798828,
      "learning_rate": 4.627844236278965e-07,
      "loss": 2.3132,
      "step": 20300
    },
    {
      "epoch": 136.24242424242425,
      "eval_loss": 0.33831679821014404,
      "eval_mae": 0.4092104434967041,
      "eval_mse": 0.33831679821014404,
      "eval_r2": 0.2599905729293823,
      "eval_rmse": 0.5816500650822142,
      "eval_runtime": 10.7176,
      "eval_samples_per_second": 443.102,
      "eval_steps_per_second": 13.902,
      "step": 20300
    },
    {
      "epoch": 136.30976430976432,
      "grad_norm": 221.51385498046875,
      "learning_rate": 4.618949441682495e-07,
      "loss": 2.2491,
      "step": 20310
    },
    {
      "epoch": 136.3771043771044,
      "grad_norm": 193.0191192626953,
      "learning_rate": 4.610060635576881e-07,
      "loss": 2.3587,
      "step": 20320
    },
    {
      "epoch": 136.44444444444446,
      "grad_norm": 248.11312866210938,
      "learning_rate": 4.60117782785434e-07,
      "loss": 2.3323,
      "step": 20330
    },
    {
      "epoch": 136.5117845117845,
      "grad_norm": 162.36756896972656,
      "learning_rate": 4.592301028400424e-07,
      "loss": 2.1304,
      "step": 20340
    },
    {
      "epoch": 136.57912457912457,
      "grad_norm": 246.32557678222656,
      "learning_rate": 4.5834302470939843e-07,
      "loss": 3.0759,
      "step": 20350
    },
    {
      "epoch": 136.64646464646464,
      "grad_norm": 251.08013916015625,
      "learning_rate": 4.574565493807181e-07,
      "loss": 2.2594,
      "step": 20360
    },
    {
      "epoch": 136.7138047138047,
      "grad_norm": 288.643798828125,
      "learning_rate": 4.5657067784054704e-07,
      "loss": 2.5317,
      "step": 20370
    },
    {
      "epoch": 136.78114478114477,
      "grad_norm": 161.12796020507812,
      "learning_rate": 4.5568541107475786e-07,
      "loss": 2.7961,
      "step": 20380
    },
    {
      "epoch": 136.84848484848484,
      "grad_norm": 67.37052917480469,
      "learning_rate": 4.548007500685515e-07,
      "loss": 2.3838,
      "step": 20390
    },
    {
      "epoch": 136.9158249158249,
      "grad_norm": 202.67230224609375,
      "learning_rate": 4.539166958064534e-07,
      "loss": 2.1169,
      "step": 20400
    },
    {
      "epoch": 136.9158249158249,
      "eval_loss": 0.3376920223236084,
      "eval_mae": 0.40792354941368103,
      "eval_mse": 0.3376920223236084,
      "eval_r2": 0.2613571882247925,
      "eval_rmse": 0.5811127449330366,
      "eval_runtime": 10.7087,
      "eval_samples_per_second": 443.472,
      "eval_steps_per_second": 13.914,
      "step": 20400
    },
    {
      "epoch": 136.98316498316498,
      "grad_norm": 126.19248962402344,
      "learning_rate": 4.530332492723143e-07,
      "loss": 2.6008,
      "step": 20410
    },
    {
      "epoch": 137.04713804713805,
      "grad_norm": 178.32933044433594,
      "learning_rate": 4.521504114493092e-07,
      "loss": 2.3154,
      "step": 20420
    },
    {
      "epoch": 137.11447811447812,
      "grad_norm": 195.27188110351562,
      "learning_rate": 4.512681833199348e-07,
      "loss": 2.4077,
      "step": 20430
    },
    {
      "epoch": 137.1818181818182,
      "grad_norm": 48.0440788269043,
      "learning_rate": 4.503865658660092e-07,
      "loss": 2.3612,
      "step": 20440
    },
    {
      "epoch": 137.24915824915826,
      "grad_norm": 87.79241943359375,
      "learning_rate": 4.4950556006867213e-07,
      "loss": 2.4774,
      "step": 20450
    },
    {
      "epoch": 137.31649831649833,
      "grad_norm": 120.2742691040039,
      "learning_rate": 4.4862516690838106e-07,
      "loss": 2.2817,
      "step": 20460
    },
    {
      "epoch": 137.3838383838384,
      "grad_norm": 53.103790283203125,
      "learning_rate": 4.477453873649131e-07,
      "loss": 2.5641,
      "step": 20470
    },
    {
      "epoch": 137.45117845117846,
      "grad_norm": 61.03883361816406,
      "learning_rate": 4.468662224173614e-07,
      "loss": 2.7663,
      "step": 20480
    },
    {
      "epoch": 137.5185185185185,
      "grad_norm": 115.4153823852539,
      "learning_rate": 4.459876730441351e-07,
      "loss": 2.3666,
      "step": 20490
    },
    {
      "epoch": 137.58585858585857,
      "grad_norm": 128.48422241210938,
      "learning_rate": 4.4510974022295956e-07,
      "loss": 2.3173,
      "step": 20500
    },
    {
      "epoch": 137.58585858585857,
      "eval_loss": 0.3376583456993103,
      "eval_mae": 0.4084000587463379,
      "eval_mse": 0.3376583456993103,
      "eval_r2": 0.26143085956573486,
      "eval_rmse": 0.5810837682290827,
      "eval_runtime": 10.7226,
      "eval_samples_per_second": 442.896,
      "eval_steps_per_second": 13.896,
      "step": 20500
    },
    {
      "epoch": 137.65319865319864,
      "grad_norm": 192.05206298828125,
      "learning_rate": 4.4423242493087254e-07,
      "loss": 2.2396,
      "step": 20510
    },
    {
      "epoch": 137.7205387205387,
      "grad_norm": 186.97952270507812,
      "learning_rate": 4.4335572814422497e-07,
      "loss": 2.3018,
      "step": 20520
    },
    {
      "epoch": 137.78787878787878,
      "grad_norm": 61.72767639160156,
      "learning_rate": 4.4247965083868033e-07,
      "loss": 2.3748,
      "step": 20530
    },
    {
      "epoch": 137.85521885521885,
      "grad_norm": 129.16342163085938,
      "learning_rate": 4.4160419398921103e-07,
      "loss": 2.5627,
      "step": 20540
    },
    {
      "epoch": 137.92255892255892,
      "grad_norm": 34.78518295288086,
      "learning_rate": 4.40729358570101e-07,
      "loss": 2.5673,
      "step": 20550
    },
    {
      "epoch": 137.989898989899,
      "grad_norm": 241.5722198486328,
      "learning_rate": 4.398551455549409e-07,
      "loss": 2.417,
      "step": 20560
    },
    {
      "epoch": 138.05387205387206,
      "grad_norm": 160.8332977294922,
      "learning_rate": 4.389815559166289e-07,
      "loss": 2.0637,
      "step": 20570
    },
    {
      "epoch": 138.12121212121212,
      "grad_norm": 231.73191833496094,
      "learning_rate": 4.381085906273713e-07,
      "loss": 2.2776,
      "step": 20580
    },
    {
      "epoch": 138.1885521885522,
      "grad_norm": 104.40795135498047,
      "learning_rate": 4.372362506586764e-07,
      "loss": 2.5613,
      "step": 20590
    },
    {
      "epoch": 138.25589225589226,
      "grad_norm": 75.10977935791016,
      "learning_rate": 4.363645369813597e-07,
      "loss": 2.417,
      "step": 20600
    },
    {
      "epoch": 138.25589225589226,
      "eval_loss": 0.3374638259410858,
      "eval_mae": 0.4083138108253479,
      "eval_mse": 0.3374637961387634,
      "eval_r2": 0.2618563771247864,
      "eval_rmse": 0.580916341772861,
      "eval_runtime": 10.7358,
      "eval_samples_per_second": 442.352,
      "eval_steps_per_second": 13.879,
      "step": 20600
    },
    {
      "epoch": 138.32323232323233,
      "grad_norm": 123.67415618896484,
      "learning_rate": 4.3549345056553765e-07,
      "loss": 2.8503,
      "step": 20610
    },
    {
      "epoch": 138.3905723905724,
      "grad_norm": 287.29736328125,
      "learning_rate": 4.3462299238062914e-07,
      "loss": 2.6119,
      "step": 20620
    },
    {
      "epoch": 138.45791245791247,
      "grad_norm": 117.45768737792969,
      "learning_rate": 4.337531633953548e-07,
      "loss": 2.3028,
      "step": 20630
    },
    {
      "epoch": 138.5252525252525,
      "grad_norm": 166.5128173828125,
      "learning_rate": 4.3288396457773404e-07,
      "loss": 2.4116,
      "step": 20640
    },
    {
      "epoch": 138.59259259259258,
      "grad_norm": 102.08402252197266,
      "learning_rate": 4.320153968950847e-07,
      "loss": 2.3371,
      "step": 20650
    },
    {
      "epoch": 138.65993265993265,
      "grad_norm": 62.02680587768555,
      "learning_rate": 4.311474613140237e-07,
      "loss": 2.4825,
      "step": 20660
    },
    {
      "epoch": 138.72727272727272,
      "grad_norm": 56.35841369628906,
      "learning_rate": 4.3028015880046276e-07,
      "loss": 2.565,
      "step": 20670
    },
    {
      "epoch": 138.7946127946128,
      "grad_norm": 321.4878234863281,
      "learning_rate": 4.294134903196106e-07,
      "loss": 2.1911,
      "step": 20680
    },
    {
      "epoch": 138.86195286195286,
      "grad_norm": 51.89529800415039,
      "learning_rate": 4.2854745683596937e-07,
      "loss": 2.6726,
      "step": 20690
    },
    {
      "epoch": 138.92929292929293,
      "grad_norm": 96.6413345336914,
      "learning_rate": 4.2768205931333446e-07,
      "loss": 2.2356,
      "step": 20700
    },
    {
      "epoch": 138.92929292929293,
      "eval_loss": 0.3383339047431946,
      "eval_mae": 0.40888792276382446,
      "eval_mse": 0.3383339047431946,
      "eval_r2": 0.25995320081710815,
      "eval_rmse": 0.5816647700722424,
      "eval_runtime": 10.7173,
      "eval_samples_per_second": 443.116,
      "eval_steps_per_second": 13.903,
      "step": 20700
    },
    {
      "epoch": 138.996632996633,
      "grad_norm": 48.284793853759766,
      "learning_rate": 4.2681729871479453e-07,
      "loss": 2.1976,
      "step": 20710
    },
    {
      "epoch": 139.06060606060606,
      "grad_norm": 134.94268798828125,
      "learning_rate": 4.260395595416303e-07,
      "loss": 2.5337,
      "step": 20720
    },
    {
      "epoch": 139.12794612794613,
      "grad_norm": 113.99388885498047,
      "learning_rate": 4.25176011749638e-07,
      "loss": 2.398,
      "step": 20730
    },
    {
      "epoch": 139.1952861952862,
      "grad_norm": 118.07829284667969,
      "learning_rate": 4.2431310367068296e-07,
      "loss": 2.1162,
      "step": 20740
    },
    {
      "epoch": 139.26262626262627,
      "grad_norm": 297.97833251953125,
      "learning_rate": 4.2345083626508337e-07,
      "loss": 2.4485,
      "step": 20750
    },
    {
      "epoch": 139.32996632996634,
      "grad_norm": 33.981719970703125,
      "learning_rate": 4.225892104924433e-07,
      "loss": 2.3241,
      "step": 20760
    },
    {
      "epoch": 139.3973063973064,
      "grad_norm": 41.02674102783203,
      "learning_rate": 4.2172822731165294e-07,
      "loss": 2.3201,
      "step": 20770
    },
    {
      "epoch": 139.46464646464648,
      "grad_norm": 99.97801208496094,
      "learning_rate": 4.2086788768088843e-07,
      "loss": 2.2967,
      "step": 20780
    },
    {
      "epoch": 139.53198653198652,
      "grad_norm": 95.78704071044922,
      "learning_rate": 4.200081925576083e-07,
      "loss": 2.8442,
      "step": 20790
    },
    {
      "epoch": 139.5993265993266,
      "grad_norm": 145.46365356445312,
      "learning_rate": 4.191491428985544e-07,
      "loss": 2.1453,
      "step": 20800
    },
    {
      "epoch": 139.5993265993266,
      "eval_loss": 0.34040799736976624,
      "eval_mae": 0.41165411472320557,
      "eval_mse": 0.34040799736976624,
      "eval_r2": 0.2554164528846741,
      "eval_rmse": 0.5834449394499589,
      "eval_runtime": 10.6939,
      "eval_samples_per_second": 444.084,
      "eval_steps_per_second": 13.933,
      "step": 20800
    },
    {
      "epoch": 139.66666666666666,
      "grad_norm": 71.27349853515625,
      "learning_rate": 4.182907396597507e-07,
      "loss": 2.4212,
      "step": 20810
    },
    {
      "epoch": 139.73400673400673,
      "grad_norm": 408.9395446777344,
      "learning_rate": 4.1743298379650073e-07,
      "loss": 2.8043,
      "step": 20820
    },
    {
      "epoch": 139.8013468013468,
      "grad_norm": 167.86895751953125,
      "learning_rate": 4.16575876263389e-07,
      "loss": 2.3361,
      "step": 20830
    },
    {
      "epoch": 139.86868686868686,
      "grad_norm": 128.66250610351562,
      "learning_rate": 4.1571941801427724e-07,
      "loss": 2.5367,
      "step": 20840
    },
    {
      "epoch": 139.93602693602693,
      "grad_norm": 126.4045181274414,
      "learning_rate": 4.1486361000230463e-07,
      "loss": 2.2134,
      "step": 20850
    },
    {
      "epoch": 140.0,
      "grad_norm": NaN,
      "learning_rate": 4.140084531798883e-07,
      "loss": 2.4383,
      "step": 20860
    },
    {
      "epoch": 140.06734006734007,
      "grad_norm": 199.7034912109375,
      "learning_rate": 4.1323936959337093e-07,
      "loss": 2.3322,
      "step": 20870
    },
    {
      "epoch": 140.13468013468014,
      "grad_norm": 130.79312133789062,
      "learning_rate": 4.123854526524195e-07,
      "loss": 2.4796,
      "step": 20880
    },
    {
      "epoch": 140.2020202020202,
      "grad_norm": 142.4031524658203,
      "learning_rate": 4.1153218965892756e-07,
      "loss": 2.2646,
      "step": 20890
    },
    {
      "epoch": 140.26936026936028,
      "grad_norm": 39.642051696777344,
      "learning_rate": 4.106795815624795e-07,
      "loss": 2.2616,
      "step": 20900
    },
    {
      "epoch": 140.26936026936028,
      "eval_loss": 0.33772704005241394,
      "eval_mae": 0.4081130623817444,
      "eval_mse": 0.33772706985473633,
      "eval_r2": 0.26128053665161133,
      "eval_rmse": 0.581142899685384,
      "eval_runtime": 10.7155,
      "eval_samples_per_second": 443.189,
      "eval_steps_per_second": 13.905,
      "step": 20900
    },
    {
      "epoch": 140.33670033670035,
      "grad_norm": 80.36078643798828,
      "learning_rate": 4.098276293119294e-07,
      "loss": 2.6102,
      "step": 20910
    },
    {
      "epoch": 140.40404040404042,
      "grad_norm": 74.66649627685547,
      "learning_rate": 4.08976333855403e-07,
      "loss": 2.3154,
      "step": 20920
    },
    {
      "epoch": 140.47138047138048,
      "grad_norm": 225.6339569091797,
      "learning_rate": 4.081256961402939e-07,
      "loss": 2.6348,
      "step": 20930
    },
    {
      "epoch": 140.53872053872053,
      "grad_norm": 171.2349853515625,
      "learning_rate": 4.072757171132637e-07,
      "loss": 2.1252,
      "step": 20940
    },
    {
      "epoch": 140.6060606060606,
      "grad_norm": 65.93276977539062,
      "learning_rate": 4.0642639772024225e-07,
      "loss": 2.485,
      "step": 20950
    },
    {
      "epoch": 140.67340067340066,
      "grad_norm": 156.55227661132812,
      "learning_rate": 4.05577738906424e-07,
      "loss": 2.4402,
      "step": 20960
    },
    {
      "epoch": 140.74074074074073,
      "grad_norm": 100.4862289428711,
      "learning_rate": 4.0472974161626826e-07,
      "loss": 2.5961,
      "step": 20970
    },
    {
      "epoch": 140.8080808080808,
      "grad_norm": 140.75633239746094,
      "learning_rate": 4.038824067934993e-07,
      "loss": 2.1309,
      "step": 20980
    },
    {
      "epoch": 140.87542087542087,
      "grad_norm": 180.93667602539062,
      "learning_rate": 4.030357353811027e-07,
      "loss": 2.5116,
      "step": 20990
    },
    {
      "epoch": 140.94276094276094,
      "grad_norm": 169.84263610839844,
      "learning_rate": 4.0218972832132713e-07,
      "loss": 2.5586,
      "step": 21000
    },
    {
      "epoch": 140.94276094276094,
      "eval_loss": 0.3369656205177307,
      "eval_mae": 0.4080447554588318,
      "eval_mse": 0.3369656205177307,
      "eval_r2": 0.26294606924057007,
      "eval_rmse": 0.5804873991033145,
      "eval_runtime": 10.7153,
      "eval_samples_per_second": 443.199,
      "eval_steps_per_second": 13.905,
      "step": 21000
    },
    {
      "epoch": 141.006734006734,
      "grad_norm": 144.00082397460938,
      "learning_rate": 4.013443865556809e-07,
      "loss": 2.2699,
      "step": 21010
    },
    {
      "epoch": 141.07407407407408,
      "grad_norm": 143.69923400878906,
      "learning_rate": 4.0049971102493197e-07,
      "loss": 2.7502,
      "step": 21020
    },
    {
      "epoch": 141.14141414141415,
      "grad_norm": 115.19097900390625,
      "learning_rate": 3.9965570266910763e-07,
      "loss": 2.4356,
      "step": 21030
    },
    {
      "epoch": 141.20875420875421,
      "grad_norm": 175.8280792236328,
      "learning_rate": 3.988123624274919e-07,
      "loss": 2.4279,
      "step": 21040
    },
    {
      "epoch": 141.27609427609428,
      "grad_norm": 91.72219848632812,
      "learning_rate": 3.9796969123862533e-07,
      "loss": 2.4149,
      "step": 21050
    },
    {
      "epoch": 141.34343434343435,
      "grad_norm": 133.78225708007812,
      "learning_rate": 3.971276900403047e-07,
      "loss": 2.1366,
      "step": 21060
    },
    {
      "epoch": 141.41077441077442,
      "grad_norm": 32.24467468261719,
      "learning_rate": 3.962863597695799e-07,
      "loss": 2.1872,
      "step": 21070
    },
    {
      "epoch": 141.4781144781145,
      "grad_norm": 141.6538543701172,
      "learning_rate": 3.9544570136275555e-07,
      "loss": 2.1369,
      "step": 21080
    },
    {
      "epoch": 141.54545454545453,
      "grad_norm": 48.62370681762695,
      "learning_rate": 3.9460571575538745e-07,
      "loss": 2.1554,
      "step": 21090
    },
    {
      "epoch": 141.6127946127946,
      "grad_norm": 180.3050537109375,
      "learning_rate": 3.937664038822827e-07,
      "loss": 2.7008,
      "step": 21100
    },
    {
      "epoch": 141.6127946127946,
      "eval_loss": 0.33830755949020386,
      "eval_mae": 0.409385621547699,
      "eval_mse": 0.33830755949020386,
      "eval_r2": 0.26001083850860596,
      "eval_rmse": 0.5816421232082524,
      "eval_runtime": 10.7102,
      "eval_samples_per_second": 443.408,
      "eval_steps_per_second": 13.912,
      "step": 21100
    },
    {
      "epoch": 141.68013468013467,
      "grad_norm": 181.2019500732422,
      "learning_rate": 3.9292776667749973e-07,
      "loss": 2.8243,
      "step": 21110
    },
    {
      "epoch": 141.74747474747474,
      "grad_norm": 46.74263000488281,
      "learning_rate": 3.9208980507434487e-07,
      "loss": 2.2123,
      "step": 21120
    },
    {
      "epoch": 141.8148148148148,
      "grad_norm": 54.63764190673828,
      "learning_rate": 3.912525200053729e-07,
      "loss": 2.462,
      "step": 21130
    },
    {
      "epoch": 141.88215488215488,
      "grad_norm": 51.957801818847656,
      "learning_rate": 3.9041591240238694e-07,
      "loss": 2.4263,
      "step": 21140
    },
    {
      "epoch": 141.94949494949495,
      "grad_norm": 42.638694763183594,
      "learning_rate": 3.8957998319643347e-07,
      "loss": 2.2772,
      "step": 21150
    },
    {
      "epoch": 142.013468013468,
      "grad_norm": 143.9105987548828,
      "learning_rate": 3.887447333178069e-07,
      "loss": 2.6141,
      "step": 21160
    },
    {
      "epoch": 142.08080808080808,
      "grad_norm": 323.9635925292969,
      "learning_rate": 3.8791016369604355e-07,
      "loss": 2.4541,
      "step": 21170
    },
    {
      "epoch": 142.14814814814815,
      "grad_norm": 196.1297149658203,
      "learning_rate": 3.8707627525992427e-07,
      "loss": 2.4685,
      "step": 21180
    },
    {
      "epoch": 142.21548821548822,
      "grad_norm": 132.35643005371094,
      "learning_rate": 3.862430689374706e-07,
      "loss": 2.6908,
      "step": 21190
    },
    {
      "epoch": 142.2828282828283,
      "grad_norm": 108.35971069335938,
      "learning_rate": 3.854105456559451e-07,
      "loss": 2.2795,
      "step": 21200
    },
    {
      "epoch": 142.2828282828283,
      "eval_loss": 0.33737504482269287,
      "eval_mae": 0.40925097465515137,
      "eval_mse": 0.33737504482269287,
      "eval_r2": 0.2620505094528198,
      "eval_rmse": 0.5808399476815389,
      "eval_runtime": 10.7036,
      "eval_samples_per_second": 443.681,
      "eval_steps_per_second": 13.92,
      "step": 21200
    },
    {
      "epoch": 142.35016835016836,
      "grad_norm": 255.78399658203125,
      "learning_rate": 3.845787063418514e-07,
      "loss": 2.2152,
      "step": 21210
    },
    {
      "epoch": 142.41750841750843,
      "grad_norm": 362.5876770019531,
      "learning_rate": 3.837475519209304e-07,
      "loss": 2.5006,
      "step": 21220
    },
    {
      "epoch": 142.4848484848485,
      "grad_norm": 99.40290069580078,
      "learning_rate": 3.829170833181613e-07,
      "loss": 2.5071,
      "step": 21230
    },
    {
      "epoch": 142.55218855218854,
      "grad_norm": 50.44427490234375,
      "learning_rate": 3.820873014577609e-07,
      "loss": 2.0558,
      "step": 21240
    },
    {
      "epoch": 142.6195286195286,
      "grad_norm": 131.93338012695312,
      "learning_rate": 3.8125820726318025e-07,
      "loss": 2.7947,
      "step": 21250
    },
    {
      "epoch": 142.68686868686868,
      "grad_norm": 118.97931671142578,
      "learning_rate": 3.804298016571067e-07,
      "loss": 2.4474,
      "step": 21260
    },
    {
      "epoch": 142.75420875420875,
      "grad_norm": 202.4793243408203,
      "learning_rate": 3.796020855614601e-07,
      "loss": 2.4592,
      "step": 21270
    },
    {
      "epoch": 142.82154882154882,
      "grad_norm": 167.0745391845703,
      "learning_rate": 3.78775059897393e-07,
      "loss": 2.2679,
      "step": 21280
    },
    {
      "epoch": 142.88888888888889,
      "grad_norm": 213.13597106933594,
      "learning_rate": 3.7794872558529066e-07,
      "loss": 2.3166,
      "step": 21290
    },
    {
      "epoch": 142.95622895622895,
      "grad_norm": 79.33403778076172,
      "learning_rate": 3.7712308354476775e-07,
      "loss": 2.3747,
      "step": 21300
    },
    {
      "epoch": 142.95622895622895,
      "eval_loss": 0.337506502866745,
      "eval_mae": 0.4077870845794678,
      "eval_mse": 0.337506502866745,
      "eval_r2": 0.26176297664642334,
      "eval_rmse": 0.5809530986807325,
      "eval_runtime": 10.7194,
      "eval_samples_per_second": 443.027,
      "eval_steps_per_second": 13.9,
      "step": 21300
    },
    {
      "epoch": 143.02020202020202,
      "grad_norm": 82.57735443115234,
      "learning_rate": 3.7629813469466867e-07,
      "loss": 2.1472,
      "step": 21310
    },
    {
      "epoch": 143.0875420875421,
      "grad_norm": 75.23265838623047,
      "learning_rate": 3.7547387995306734e-07,
      "loss": 2.2328,
      "step": 21320
    },
    {
      "epoch": 143.15488215488216,
      "grad_norm": 155.6161651611328,
      "learning_rate": 3.7465032023726397e-07,
      "loss": 2.4256,
      "step": 21330
    },
    {
      "epoch": 143.22222222222223,
      "grad_norm": 68.77708435058594,
      "learning_rate": 3.7382745646378653e-07,
      "loss": 2.2198,
      "step": 21340
    },
    {
      "epoch": 143.2895622895623,
      "grad_norm": 173.8029327392578,
      "learning_rate": 3.730052895483874e-07,
      "loss": 2.4443,
      "step": 21350
    },
    {
      "epoch": 143.35690235690237,
      "grad_norm": 177.54327392578125,
      "learning_rate": 3.721838204060437e-07,
      "loss": 2.5036,
      "step": 21360
    },
    {
      "epoch": 143.42424242424244,
      "grad_norm": 235.2197723388672,
      "learning_rate": 3.713630499509567e-07,
      "loss": 2.4345,
      "step": 21370
    },
    {
      "epoch": 143.4915824915825,
      "grad_norm": 206.15316772460938,
      "learning_rate": 3.705429790965493e-07,
      "loss": 2.2761,
      "step": 21380
    },
    {
      "epoch": 143.55892255892255,
      "grad_norm": 286.0751953125,
      "learning_rate": 3.697236087554657e-07,
      "loss": 2.6323,
      "step": 21390
    },
    {
      "epoch": 143.62626262626262,
      "grad_norm": 85.8257827758789,
      "learning_rate": 3.689049398395718e-07,
      "loss": 2.1397,
      "step": 21400
    },
    {
      "epoch": 143.62626262626262,
      "eval_loss": 0.3391259014606476,
      "eval_mae": 0.40837720036506653,
      "eval_mse": 0.3391259014606476,
      "eval_r2": 0.2582207918167114,
      "eval_rmse": 0.5823451738107285,
      "eval_runtime": 10.7058,
      "eval_samples_per_second": 443.589,
      "eval_steps_per_second": 13.918,
      "step": 21400
    },
    {
      "epoch": 143.69360269360268,
      "grad_norm": 160.77960205078125,
      "learning_rate": 3.6808697325995154e-07,
      "loss": 1.9054,
      "step": 21410
    },
    {
      "epoch": 143.76094276094275,
      "grad_norm": 155.7151641845703,
      "learning_rate": 3.6726970992690777e-07,
      "loss": 2.7945,
      "step": 21420
    },
    {
      "epoch": 143.82828282828282,
      "grad_norm": 171.15444946289062,
      "learning_rate": 3.6645315074996064e-07,
      "loss": 2.6236,
      "step": 21430
    },
    {
      "epoch": 143.8956228956229,
      "grad_norm": 338.5013732910156,
      "learning_rate": 3.6563729663784627e-07,
      "loss": 2.7767,
      "step": 21440
    },
    {
      "epoch": 143.96296296296296,
      "grad_norm": 289.29437255859375,
      "learning_rate": 3.6482214849851723e-07,
      "loss": 2.2931,
      "step": 21450
    },
    {
      "epoch": 144.02693602693603,
      "grad_norm": 354.0104064941406,
      "learning_rate": 3.640077072391391e-07,
      "loss": 2.3661,
      "step": 21460
    },
    {
      "epoch": 144.0942760942761,
      "grad_norm": 307.5401916503906,
      "learning_rate": 3.631939737660921e-07,
      "loss": 2.782,
      "step": 21470
    },
    {
      "epoch": 144.16161616161617,
      "grad_norm": 89.83287048339844,
      "learning_rate": 3.6238094898496765e-07,
      "loss": 2.3694,
      "step": 21480
    },
    {
      "epoch": 144.22895622895624,
      "grad_norm": 145.3656768798828,
      "learning_rate": 3.615686338005686e-07,
      "loss": 2.365,
      "step": 21490
    },
    {
      "epoch": 144.2962962962963,
      "grad_norm": 90.44530487060547,
      "learning_rate": 3.6075702911690895e-07,
      "loss": 2.0927,
      "step": 21500
    },
    {
      "epoch": 144.2962962962963,
      "eval_loss": 0.3379453420639038,
      "eval_mae": 0.40836429595947266,
      "eval_mse": 0.3379453420639038,
      "eval_r2": 0.2608030438423157,
      "eval_rmse": 0.5813306649953225,
      "eval_runtime": 10.7098,
      "eval_samples_per_second": 443.426,
      "eval_steps_per_second": 13.913,
      "step": 21500
    },
    {
      "epoch": 144.36363636363637,
      "grad_norm": 74.70501708984375,
      "learning_rate": 3.5994613583721123e-07,
      "loss": 2.322,
      "step": 21510
    },
    {
      "epoch": 144.43097643097644,
      "grad_norm": 419.16632080078125,
      "learning_rate": 3.5913595486390623e-07,
      "loss": 2.8461,
      "step": 21520
    },
    {
      "epoch": 144.4983164983165,
      "grad_norm": 94.01712799072266,
      "learning_rate": 3.5832648709863267e-07,
      "loss": 2.2376,
      "step": 21530
    },
    {
      "epoch": 144.56565656565655,
      "grad_norm": 132.0341033935547,
      "learning_rate": 3.575177334422347e-07,
      "loss": 2.3294,
      "step": 21540
    },
    {
      "epoch": 144.63299663299662,
      "grad_norm": 169.35264587402344,
      "learning_rate": 3.567096947947628e-07,
      "loss": 2.594,
      "step": 21550
    },
    {
      "epoch": 144.7003367003367,
      "grad_norm": 169.63365173339844,
      "learning_rate": 3.559023720554707e-07,
      "loss": 2.4855,
      "step": 21560
    },
    {
      "epoch": 144.76767676767676,
      "grad_norm": 69.92137145996094,
      "learning_rate": 3.5509576612281553e-07,
      "loss": 2.3596,
      "step": 21570
    },
    {
      "epoch": 144.83501683501683,
      "grad_norm": 182.9924774169922,
      "learning_rate": 3.5428987789445775e-07,
      "loss": 2.2809,
      "step": 21580
    },
    {
      "epoch": 144.9023569023569,
      "grad_norm": 150.27804565429688,
      "learning_rate": 3.5348470826725794e-07,
      "loss": 2.3278,
      "step": 21590
    },
    {
      "epoch": 144.96969696969697,
      "grad_norm": 128.7112579345703,
      "learning_rate": 3.526802581372771e-07,
      "loss": 2.2682,
      "step": 21600
    },
    {
      "epoch": 144.96969696969697,
      "eval_loss": 0.3364941477775574,
      "eval_mae": 0.40722331404685974,
      "eval_mse": 0.3364941477775574,
      "eval_r2": 0.2639772891998291,
      "eval_rmse": 0.5800811561993351,
      "eval_runtime": 10.7026,
      "eval_samples_per_second": 443.725,
      "eval_steps_per_second": 13.922,
      "step": 21600
    },
    {
      "epoch": 145.03367003367003,
      "grad_norm": 282.6242370605469,
      "learning_rate": 3.518765283997763e-07,
      "loss": 2.174,
      "step": 21610
    },
    {
      "epoch": 145.1010101010101,
      "grad_norm": 71.87451171875,
      "learning_rate": 3.5107351994921375e-07,
      "loss": 2.3446,
      "step": 21620
    },
    {
      "epoch": 145.16835016835017,
      "grad_norm": 143.6842041015625,
      "learning_rate": 3.5027123367924636e-07,
      "loss": 2.5091,
      "step": 21630
    },
    {
      "epoch": 145.23569023569024,
      "grad_norm": 263.9352111816406,
      "learning_rate": 3.4946967048272613e-07,
      "loss": 2.3177,
      "step": 21640
    },
    {
      "epoch": 145.3030303030303,
      "grad_norm": 138.9326171875,
      "learning_rate": 3.4866883125170035e-07,
      "loss": 2.3128,
      "step": 21650
    },
    {
      "epoch": 145.37037037037038,
      "grad_norm": 60.291568756103516,
      "learning_rate": 3.4786871687741184e-07,
      "loss": 2.595,
      "step": 21660
    },
    {
      "epoch": 145.43771043771045,
      "grad_norm": 130.55490112304688,
      "learning_rate": 3.4706932825029553e-07,
      "loss": 2.1932,
      "step": 21670
    },
    {
      "epoch": 145.5050505050505,
      "grad_norm": 223.08074951171875,
      "learning_rate": 3.462706662599789e-07,
      "loss": 2.1413,
      "step": 21680
    },
    {
      "epoch": 145.57239057239056,
      "grad_norm": 163.03707885742188,
      "learning_rate": 3.454727317952818e-07,
      "loss": 2.6559,
      "step": 21690
    },
    {
      "epoch": 145.63973063973063,
      "grad_norm": 128.6631622314453,
      "learning_rate": 3.446755257442123e-07,
      "loss": 2.403,
      "step": 21700
    },
    {
      "epoch": 145.63973063973063,
      "eval_loss": 0.33858799934387207,
      "eval_mae": 0.40906164050102234,
      "eval_mse": 0.33858799934387207,
      "eval_r2": 0.25939738750457764,
      "eval_rmse": 0.5818831492180128,
      "eval_runtime": 10.7185,
      "eval_samples_per_second": 443.067,
      "eval_steps_per_second": 13.901,
      "step": 21700
    },
    {
      "epoch": 145.7070707070707,
      "grad_norm": 175.52218627929688,
      "learning_rate": 3.4387904899397026e-07,
      "loss": 2.5754,
      "step": 21710
    },
    {
      "epoch": 145.77441077441077,
      "grad_norm": 152.33290100097656,
      "learning_rate": 3.4308330243094187e-07,
      "loss": 2.3916,
      "step": 21720
    },
    {
      "epoch": 145.84175084175084,
      "grad_norm": 69.48656463623047,
      "learning_rate": 3.4228828694070236e-07,
      "loss": 2.1885,
      "step": 21730
    },
    {
      "epoch": 145.9090909090909,
      "grad_norm": 180.29908752441406,
      "learning_rate": 3.4149400340801237e-07,
      "loss": 2.3174,
      "step": 21740
    },
    {
      "epoch": 145.97643097643098,
      "grad_norm": 255.99278259277344,
      "learning_rate": 3.407004527168177e-07,
      "loss": 2.86,
      "step": 21750
    },
    {
      "epoch": 146.04040404040404,
      "grad_norm": 83.8613052368164,
      "learning_rate": 3.399076357502498e-07,
      "loss": 2.2487,
      "step": 21760
    },
    {
      "epoch": 146.1077441077441,
      "grad_norm": 51.6412239074707,
      "learning_rate": 3.391155533906225e-07,
      "loss": 2.3706,
      "step": 21770
    },
    {
      "epoch": 146.17508417508418,
      "grad_norm": 153.0028533935547,
      "learning_rate": 3.3832420651943214e-07,
      "loss": 2.3017,
      "step": 21780
    },
    {
      "epoch": 146.24242424242425,
      "grad_norm": 63.567588806152344,
      "learning_rate": 3.3753359601735756e-07,
      "loss": 2.1566,
      "step": 21790
    },
    {
      "epoch": 146.30976430976432,
      "grad_norm": 73.48870849609375,
      "learning_rate": 3.3674372276425653e-07,
      "loss": 2.4931,
      "step": 21800
    },
    {
      "epoch": 146.30976430976432,
      "eval_loss": 0.33634573221206665,
      "eval_mae": 0.40709710121154785,
      "eval_mse": 0.33634573221206665,
      "eval_r2": 0.26430195569992065,
      "eval_rmse": 0.5799532155373109,
      "eval_runtime": 10.7143,
      "eval_samples_per_second": 443.237,
      "eval_steps_per_second": 13.907,
      "step": 21800
    },
    {
      "epoch": 146.3771043771044,
      "grad_norm": 163.33265686035156,
      "learning_rate": 3.3595458763916805e-07,
      "loss": 2.5481,
      "step": 21810
    },
    {
      "epoch": 146.44444444444446,
      "grad_norm": 115.07439422607422,
      "learning_rate": 3.3516619152030847e-07,
      "loss": 2.4388,
      "step": 21820
    },
    {
      "epoch": 146.5117845117845,
      "grad_norm": 207.7968292236328,
      "learning_rate": 3.343785352850716e-07,
      "loss": 2.3982,
      "step": 21830
    },
    {
      "epoch": 146.57912457912457,
      "grad_norm": 215.0872344970703,
      "learning_rate": 3.3359161981002916e-07,
      "loss": 2.8103,
      "step": 21840
    },
    {
      "epoch": 146.64646464646464,
      "grad_norm": 111.61074829101562,
      "learning_rate": 3.328054459709272e-07,
      "loss": 2.1939,
      "step": 21850
    },
    {
      "epoch": 146.7138047138047,
      "grad_norm": 57.857948303222656,
      "learning_rate": 3.320200146426865e-07,
      "loss": 2.4773,
      "step": 21860
    },
    {
      "epoch": 146.78114478114477,
      "grad_norm": 332.9927673339844,
      "learning_rate": 3.3123532669940255e-07,
      "loss": 2.5525,
      "step": 21870
    },
    {
      "epoch": 146.84848484848484,
      "grad_norm": 163.7563934326172,
      "learning_rate": 3.3045138301434216e-07,
      "loss": 2.4605,
      "step": 21880
    },
    {
      "epoch": 146.9158249158249,
      "grad_norm": 72.39580535888672,
      "learning_rate": 3.296681844599454e-07,
      "loss": 2.0216,
      "step": 21890
    },
    {
      "epoch": 146.98316498316498,
      "grad_norm": 165.74574279785156,
      "learning_rate": 3.2888573190782164e-07,
      "loss": 2.3829,
      "step": 21900
    },
    {
      "epoch": 146.98316498316498,
      "eval_loss": 0.3369799554347992,
      "eval_mae": 0.4081873595714569,
      "eval_mse": 0.3369799256324768,
      "eval_r2": 0.262914776802063,
      "eval_rmse": 0.5804997206136079,
      "eval_runtime": 10.7146,
      "eval_samples_per_second": 443.227,
      "eval_steps_per_second": 13.906,
      "step": 21900
    },
    {
      "epoch": 147.04713804713805,
      "grad_norm": 357.22930908203125,
      "learning_rate": 3.2810402622875043e-07,
      "loss": 2.394,
      "step": 21910
    },
    {
      "epoch": 147.11447811447812,
      "grad_norm": 239.71389770507812,
      "learning_rate": 3.273230682926812e-07,
      "loss": 2.5644,
      "step": 21920
    },
    {
      "epoch": 147.1818181818182,
      "grad_norm": 101.01581573486328,
      "learning_rate": 3.2654285896872977e-07,
      "loss": 2.4835,
      "step": 21930
    },
    {
      "epoch": 147.24915824915826,
      "grad_norm": 176.69581604003906,
      "learning_rate": 3.2576339912517926e-07,
      "loss": 2.2037,
      "step": 21940
    },
    {
      "epoch": 147.31649831649833,
      "grad_norm": 257.9039306640625,
      "learning_rate": 3.249846896294796e-07,
      "loss": 2.499,
      "step": 21950
    },
    {
      "epoch": 147.3838383838384,
      "grad_norm": 108.5374526977539,
      "learning_rate": 3.242067313482445e-07,
      "loss": 2.3102,
      "step": 21960
    },
    {
      "epoch": 147.45117845117846,
      "grad_norm": 77.49921417236328,
      "learning_rate": 3.234295251472522e-07,
      "loss": 2.3375,
      "step": 21970
    },
    {
      "epoch": 147.5185185185185,
      "grad_norm": 244.25584411621094,
      "learning_rate": 3.2265307189144354e-07,
      "loss": 2.6449,
      "step": 21980
    },
    {
      "epoch": 147.58585858585857,
      "grad_norm": 415.2712707519531,
      "learning_rate": 3.218773724449224e-07,
      "loss": 2.4413,
      "step": 21990
    },
    {
      "epoch": 147.65319865319864,
      "grad_norm": 44.250213623046875,
      "learning_rate": 3.2110242767095296e-07,
      "loss": 2.3635,
      "step": 22000
    },
    {
      "epoch": 147.65319865319864,
      "eval_loss": 0.3385269343852997,
      "eval_mae": 0.40911245346069336,
      "eval_mse": 0.3385269045829773,
      "eval_r2": 0.25953102111816406,
      "eval_rmse": 0.5818306494015052,
      "eval_runtime": 10.7062,
      "eval_samples_per_second": 443.576,
      "eval_steps_per_second": 13.917,
      "step": 22000
    },
    {
      "epoch": 147.7205387205387,
      "grad_norm": 165.32479858398438,
      "learning_rate": 3.203282384319591e-07,
      "loss": 2.2468,
      "step": 22010
    },
    {
      "epoch": 147.78787878787878,
      "grad_norm": 67.38441467285156,
      "learning_rate": 3.195548055895253e-07,
      "loss": 2.5238,
      "step": 22020
    },
    {
      "epoch": 147.85521885521885,
      "grad_norm": 148.4586639404297,
      "learning_rate": 3.1878213000439303e-07,
      "loss": 2.2674,
      "step": 22030
    },
    {
      "epoch": 147.92255892255892,
      "grad_norm": 202.1344757080078,
      "learning_rate": 3.180102125364611e-07,
      "loss": 2.197,
      "step": 22040
    },
    {
      "epoch": 147.989898989899,
      "grad_norm": 83.88426971435547,
      "learning_rate": 3.1723905404478555e-07,
      "loss": 2.4314,
      "step": 22050
    },
    {
      "epoch": 148.05387205387206,
      "grad_norm": 223.3914337158203,
      "learning_rate": 3.164686553875766e-07,
      "loss": 2.2034,
      "step": 22060
    },
    {
      "epoch": 148.12121212121212,
      "grad_norm": 93.47509002685547,
      "learning_rate": 3.1569901742219996e-07,
      "loss": 1.9991,
      "step": 22070
    },
    {
      "epoch": 148.1885521885522,
      "grad_norm": 52.2109375,
      "learning_rate": 3.14930141005174e-07,
      "loss": 2.7381,
      "step": 22080
    },
    {
      "epoch": 148.25589225589226,
      "grad_norm": 196.3258056640625,
      "learning_rate": 3.1416202699216955e-07,
      "loss": 2.2714,
      "step": 22090
    },
    {
      "epoch": 148.32323232323233,
      "grad_norm": 174.58831787109375,
      "learning_rate": 3.1339467623800974e-07,
      "loss": 2.2327,
      "step": 22100
    },
    {
      "epoch": 148.32323232323233,
      "eval_loss": 0.3378140330314636,
      "eval_mae": 0.4091709852218628,
      "eval_mse": 0.3378140330314636,
      "eval_r2": 0.26109033823013306,
      "eval_rmse": 0.5812177156896232,
      "eval_runtime": 10.7169,
      "eval_samples_per_second": 443.132,
      "eval_steps_per_second": 13.903,
      "step": 22100
    },
    {
      "epoch": 148.3905723905724,
      "grad_norm": 154.22569274902344,
      "learning_rate": 3.1262808959666744e-07,
      "loss": 2.6501,
      "step": 22110
    },
    {
      "epoch": 148.45791245791247,
      "grad_norm": 285.2557678222656,
      "learning_rate": 3.1186226792126523e-07,
      "loss": 2.4147,
      "step": 22120
    },
    {
      "epoch": 148.5252525252525,
      "grad_norm": 68.08527374267578,
      "learning_rate": 3.1109721206407526e-07,
      "loss": 2.5262,
      "step": 22130
    },
    {
      "epoch": 148.59259259259258,
      "grad_norm": 65.07182312011719,
      "learning_rate": 3.103329228765161e-07,
      "loss": 2.5412,
      "step": 22140
    },
    {
      "epoch": 148.65993265993265,
      "grad_norm": 134.92694091796875,
      "learning_rate": 3.0956940120915455e-07,
      "loss": 2.1919,
      "step": 22150
    },
    {
      "epoch": 148.72727272727272,
      "grad_norm": 136.1979522705078,
      "learning_rate": 3.08806647911702e-07,
      "loss": 2.3232,
      "step": 22160
    },
    {
      "epoch": 148.7946127946128,
      "grad_norm": 211.92660522460938,
      "learning_rate": 3.0804466383301484e-07,
      "loss": 2.2848,
      "step": 22170
    },
    {
      "epoch": 148.86195286195286,
      "grad_norm": 175.27957153320312,
      "learning_rate": 3.072834498210946e-07,
      "loss": 2.2512,
      "step": 22180
    },
    {
      "epoch": 148.92929292929293,
      "grad_norm": 87.52352905273438,
      "learning_rate": 3.065230067230846e-07,
      "loss": 2.5912,
      "step": 22190
    },
    {
      "epoch": 148.996632996633,
      "grad_norm": 255.53941345214844,
      "learning_rate": 3.057633353852702e-07,
      "loss": 2.6198,
      "step": 22200
    },
    {
      "epoch": 148.996632996633,
      "eval_loss": 0.33682721853256226,
      "eval_mae": 0.4077746570110321,
      "eval_mse": 0.33682721853256226,
      "eval_r2": 0.2632487416267395,
      "eval_rmse": 0.5803681749825383,
      "eval_runtime": 10.7234,
      "eval_samples_per_second": 442.864,
      "eval_steps_per_second": 13.895,
      "step": 22200
    },
    {
      "epoch": 149.06060606060606,
      "grad_norm": 144.94224548339844,
      "learning_rate": 3.050044366530792e-07,
      "loss": 2.3137,
      "step": 22210
    },
    {
      "epoch": 149.12794612794613,
      "grad_norm": 209.51278686523438,
      "learning_rate": 3.042463113710777e-07,
      "loss": 2.372,
      "step": 22220
    },
    {
      "epoch": 149.1952861952862,
      "grad_norm": 117.88903045654297,
      "learning_rate": 3.034889603829729e-07,
      "loss": 1.9489,
      "step": 22230
    },
    {
      "epoch": 149.26262626262627,
      "grad_norm": 114.91828155517578,
      "learning_rate": 3.0273238453160934e-07,
      "loss": 2.3243,
      "step": 22240
    },
    {
      "epoch": 149.32996632996634,
      "grad_norm": 150.82313537597656,
      "learning_rate": 3.019765846589679e-07,
      "loss": 2.4927,
      "step": 22250
    },
    {
      "epoch": 149.3973063973064,
      "grad_norm": 245.3128204345703,
      "learning_rate": 3.0122156160616816e-07,
      "loss": 2.5631,
      "step": 22260
    },
    {
      "epoch": 149.46464646464648,
      "grad_norm": 121.86282348632812,
      "learning_rate": 3.004673162134632e-07,
      "loss": 2.7779,
      "step": 22270
    },
    {
      "epoch": 149.53198653198652,
      "grad_norm": 116.43756103515625,
      "learning_rate": 2.9971384932024215e-07,
      "loss": 2.2113,
      "step": 22280
    },
    {
      "epoch": 149.5993265993266,
      "grad_norm": 93.19036102294922,
      "learning_rate": 2.989611617650268e-07,
      "loss": 2.247,
      "step": 22290
    },
    {
      "epoch": 149.66666666666666,
      "grad_norm": 103.10211944580078,
      "learning_rate": 2.9820925438547153e-07,
      "loss": 2.3414,
      "step": 22300
    },
    {
      "epoch": 149.66666666666666,
      "eval_loss": 0.33732369542121887,
      "eval_mae": 0.40909600257873535,
      "eval_mse": 0.33732369542121887,
      "eval_r2": 0.26216286420822144,
      "eval_rmse": 0.580795743287792,
      "eval_runtime": 10.7208,
      "eval_samples_per_second": 442.97,
      "eval_steps_per_second": 13.898,
      "step": 22300
    },
    {
      "epoch": 149.73400673400673,
      "grad_norm": 80.47632598876953,
      "learning_rate": 2.9745812801836347e-07,
      "loss": 2.5499,
      "step": 22310
    },
    {
      "epoch": 149.8013468013468,
      "grad_norm": 168.04379272460938,
      "learning_rate": 2.9670778349961965e-07,
      "loss": 2.3976,
      "step": 22320
    },
    {
      "epoch": 149.86868686868686,
      "grad_norm": 116.06839752197266,
      "learning_rate": 2.95958221664287e-07,
      "loss": 2.6604,
      "step": 22330
    },
    {
      "epoch": 149.93602693602693,
      "grad_norm": 194.4755401611328,
      "learning_rate": 2.952094433465423e-07,
      "loss": 2.1314,
      "step": 22340
    },
    {
      "epoch": 150.0,
      "grad_norm": 198.44029235839844,
      "learning_rate": 2.944614493796891e-07,
      "loss": 2.2235,
      "step": 22350
    },
    {
      "epoch": 150.06734006734007,
      "grad_norm": 188.71646118164062,
      "learning_rate": 2.9371424059615934e-07,
      "loss": 2.3072,
      "step": 22360
    },
    {
      "epoch": 150.13468013468014,
      "grad_norm": 105.31580352783203,
      "learning_rate": 2.9296781782751025e-07,
      "loss": 2.4018,
      "step": 22370
    },
    {
      "epoch": 150.2020202020202,
      "grad_norm": 100.72821807861328,
      "learning_rate": 2.922221819044243e-07,
      "loss": 2.6517,
      "step": 22380
    },
    {
      "epoch": 150.26936026936028,
      "grad_norm": 321.9920959472656,
      "learning_rate": 2.914773336567092e-07,
      "loss": 2.2483,
      "step": 22390
    },
    {
      "epoch": 150.33670033670035,
      "grad_norm": 204.56031799316406,
      "learning_rate": 2.9073327391329504e-07,
      "loss": 2.5214,
      "step": 22400
    },
    {
      "epoch": 150.33670033670035,
      "eval_loss": 0.3358341455459595,
      "eval_mae": 0.40713831782341003,
      "eval_mse": 0.3358341455459595,
      "eval_r2": 0.26542097330093384,
      "eval_rmse": 0.5795119891304747,
      "eval_runtime": 10.7201,
      "eval_samples_per_second": 443.0,
      "eval_steps_per_second": 13.899,
      "step": 22400
    },
    {
      "epoch": 150.40404040404042,
      "grad_norm": 74.85859680175781,
      "learning_rate": 2.8999000350223466e-07,
      "loss": 2.2529,
      "step": 22410
    },
    {
      "epoch": 150.47138047138048,
      "grad_norm": 170.53749084472656,
      "learning_rate": 2.892475232507031e-07,
      "loss": 2.3419,
      "step": 22420
    },
    {
      "epoch": 150.53872053872053,
      "grad_norm": 65.15780639648438,
      "learning_rate": 2.8850583398499493e-07,
      "loss": 2.2247,
      "step": 22430
    },
    {
      "epoch": 150.6060606060606,
      "grad_norm": 119.02288818359375,
      "learning_rate": 2.877649365305258e-07,
      "loss": 1.9854,
      "step": 22440
    },
    {
      "epoch": 150.67340067340066,
      "grad_norm": 108.84069061279297,
      "learning_rate": 2.87024831711829e-07,
      "loss": 2.4788,
      "step": 22450
    },
    {
      "epoch": 150.74074074074073,
      "grad_norm": 169.85752868652344,
      "learning_rate": 2.862855203525559e-07,
      "loss": 2.1488,
      "step": 22460
    },
    {
      "epoch": 150.8080808080808,
      "grad_norm": 218.9785919189453,
      "learning_rate": 2.8554700327547565e-07,
      "loss": 2.6347,
      "step": 22470
    },
    {
      "epoch": 150.87542087542087,
      "grad_norm": 224.1636505126953,
      "learning_rate": 2.848092813024726e-07,
      "loss": 2.5912,
      "step": 22480
    },
    {
      "epoch": 150.94276094276094,
      "grad_norm": 87.15013122558594,
      "learning_rate": 2.840723552545462e-07,
      "loss": 2.3529,
      "step": 22490
    },
    {
      "epoch": 151.006734006734,
      "grad_norm": 234.83973693847656,
      "learning_rate": 2.8333622595181104e-07,
      "loss": 2.5875,
      "step": 22500
    },
    {
      "epoch": 151.006734006734,
      "eval_loss": 0.33698490262031555,
      "eval_mae": 0.40806856751441956,
      "eval_mse": 0.33698490262031555,
      "eval_r2": 0.2629038691520691,
      "eval_rmse": 0.5805040074110734,
      "eval_runtime": 10.714,
      "eval_samples_per_second": 443.252,
      "eval_steps_per_second": 13.907,
      "step": 22500
    },
    {
      "epoch": 151.07407407407408,
      "grad_norm": 114.39390563964844,
      "learning_rate": 2.826008942134942e-07,
      "loss": 2.4317,
      "step": 22510
    },
    {
      "epoch": 151.14141414141415,
      "grad_norm": 90.3773422241211,
      "learning_rate": 2.8186636085793527e-07,
      "loss": 2.1254,
      "step": 22520
    },
    {
      "epoch": 151.20875420875421,
      "grad_norm": 103.72860717773438,
      "learning_rate": 2.811326267025853e-07,
      "loss": 2.5467,
      "step": 22530
    },
    {
      "epoch": 151.27609427609428,
      "grad_norm": 120.07908630371094,
      "learning_rate": 2.803996925640066e-07,
      "loss": 2.2985,
      "step": 22540
    },
    {
      "epoch": 151.34343434343435,
      "grad_norm": 148.68307495117188,
      "learning_rate": 2.7966755925787045e-07,
      "loss": 2.3908,
      "step": 22550
    },
    {
      "epoch": 151.41077441077442,
      "grad_norm": 54.00937271118164,
      "learning_rate": 2.7893622759895664e-07,
      "loss": 2.5104,
      "step": 22560
    },
    {
      "epoch": 151.4781144781145,
      "grad_norm": 111.68989562988281,
      "learning_rate": 2.782056984011539e-07,
      "loss": 2.6058,
      "step": 22570
    },
    {
      "epoch": 151.54545454545453,
      "grad_norm": 207.73367309570312,
      "learning_rate": 2.7747597247745703e-07,
      "loss": 2.6269,
      "step": 22580
    },
    {
      "epoch": 151.6127946127946,
      "grad_norm": 114.530029296875,
      "learning_rate": 2.767470506399667e-07,
      "loss": 2.1988,
      "step": 22590
    },
    {
      "epoch": 151.68013468013467,
      "grad_norm": 131.1241455078125,
      "learning_rate": 2.760189336998898e-07,
      "loss": 2.3378,
      "step": 22600
    },
    {
      "epoch": 151.68013468013467,
      "eval_loss": 0.3450542986392975,
      "eval_mae": 0.41531187295913696,
      "eval_mse": 0.3450542986392975,
      "eval_r2": 0.24525350332260132,
      "eval_rmse": 0.5874132264763005,
      "eval_runtime": 10.7285,
      "eval_samples_per_second": 442.654,
      "eval_steps_per_second": 13.888,
      "step": 22600
    },
    {
      "epoch": 151.74747474747474,
      "grad_norm": 104.02006530761719,
      "learning_rate": 2.752916224675362e-07,
      "loss": 2.3173,
      "step": 22610
    },
    {
      "epoch": 151.8148148148148,
      "grad_norm": 128.01202392578125,
      "learning_rate": 2.745651177523205e-07,
      "loss": 2.4304,
      "step": 22620
    },
    {
      "epoch": 151.88215488215488,
      "grad_norm": 122.96753692626953,
      "learning_rate": 2.738394203627583e-07,
      "loss": 2.3973,
      "step": 22630
    },
    {
      "epoch": 151.94949494949495,
      "grad_norm": 151.6777801513672,
      "learning_rate": 2.7311453110646745e-07,
      "loss": 2.3045,
      "step": 22640
    },
    {
      "epoch": 152.013468013468,
      "grad_norm": 149.05690002441406,
      "learning_rate": 2.7239045079016666e-07,
      "loss": 2.327,
      "step": 22650
    },
    {
      "epoch": 152.08080808080808,
      "grad_norm": 110.3908920288086,
      "learning_rate": 2.7166718021967406e-07,
      "loss": 2.2113,
      "step": 22660
    },
    {
      "epoch": 152.14814814814815,
      "grad_norm": 87.85759735107422,
      "learning_rate": 2.709447201999062e-07,
      "loss": 2.296,
      "step": 22670
    },
    {
      "epoch": 152.21548821548822,
      "grad_norm": 70.94463348388672,
      "learning_rate": 2.7022307153487877e-07,
      "loss": 2.2358,
      "step": 22680
    },
    {
      "epoch": 152.2828282828283,
      "grad_norm": 141.04443359375,
      "learning_rate": 2.695022350277032e-07,
      "loss": 2.6421,
      "step": 22690
    },
    {
      "epoch": 152.35016835016836,
      "grad_norm": 98.56761932373047,
      "learning_rate": 2.687822114805882e-07,
      "loss": 2.1838,
      "step": 22700
    },
    {
      "epoch": 152.35016835016836,
      "eval_loss": 0.33627986907958984,
      "eval_mae": 0.40747493505477905,
      "eval_mse": 0.33627986907958984,
      "eval_r2": 0.2644460201263428,
      "eval_rmse": 0.5798964296144526,
      "eval_runtime": 10.7246,
      "eval_samples_per_second": 442.816,
      "eval_steps_per_second": 13.893,
      "step": 22700
    },
    {
      "epoch": 152.41750841750843,
      "grad_norm": 88.9863052368164,
      "learning_rate": 2.680630016948371e-07,
      "loss": 2.252,
      "step": 22710
    },
    {
      "epoch": 152.4848484848485,
      "grad_norm": 194.81736755371094,
      "learning_rate": 2.6734460647084713e-07,
      "loss": 2.2268,
      "step": 22720
    },
    {
      "epoch": 152.55218855218854,
      "grad_norm": 171.26712036132812,
      "learning_rate": 2.6662702660811053e-07,
      "loss": 2.4494,
      "step": 22730
    },
    {
      "epoch": 152.6195286195286,
      "grad_norm": 123.28209686279297,
      "learning_rate": 2.659102629052107e-07,
      "loss": 2.3207,
      "step": 22740
    },
    {
      "epoch": 152.68686868686868,
      "grad_norm": 51.88018798828125,
      "learning_rate": 2.6519431615982304e-07,
      "loss": 2.706,
      "step": 22750
    },
    {
      "epoch": 152.75420875420875,
      "grad_norm": 195.41500854492188,
      "learning_rate": 2.6447918716871463e-07,
      "loss": 2.1749,
      "step": 22760
    },
    {
      "epoch": 152.82154882154882,
      "grad_norm": 152.97305297851562,
      "learning_rate": 2.637648767277413e-07,
      "loss": 2.7701,
      "step": 22770
    },
    {
      "epoch": 152.88888888888889,
      "grad_norm": 74.16521453857422,
      "learning_rate": 2.630513856318489e-07,
      "loss": 2.649,
      "step": 22780
    },
    {
      "epoch": 152.95622895622895,
      "grad_norm": 106.08614349365234,
      "learning_rate": 2.6233871467507086e-07,
      "loss": 2.4506,
      "step": 22790
    },
    {
      "epoch": 153.02020202020202,
      "grad_norm": 74.22053527832031,
      "learning_rate": 2.616268646505281e-07,
      "loss": 2.0393,
      "step": 22800
    },
    {
      "epoch": 153.02020202020202,
      "eval_loss": 0.3359903395175934,
      "eval_mae": 0.4069145619869232,
      "eval_mse": 0.3359903395175934,
      "eval_r2": 0.2650793194770813,
      "eval_rmse": 0.5796467368299363,
      "eval_runtime": 10.7217,
      "eval_samples_per_second": 442.933,
      "eval_steps_per_second": 13.897,
      "step": 22800
    },
    {
      "epoch": 153.0875420875421,
      "grad_norm": 238.091064453125,
      "learning_rate": 2.6091583635042766e-07,
      "loss": 2.2513,
      "step": 22810
    },
    {
      "epoch": 153.15488215488216,
      "grad_norm": 296.131591796875,
      "learning_rate": 2.602056305660623e-07,
      "loss": 2.4055,
      "step": 22820
    },
    {
      "epoch": 153.22222222222223,
      "grad_norm": 117.97735595703125,
      "learning_rate": 2.594962480878099e-07,
      "loss": 2.2488,
      "step": 22830
    },
    {
      "epoch": 153.2895622895623,
      "grad_norm": 134.77536010742188,
      "learning_rate": 2.587876897051313e-07,
      "loss": 2.3069,
      "step": 22840
    },
    {
      "epoch": 153.35690235690237,
      "grad_norm": 171.0098114013672,
      "learning_rate": 2.580799562065703e-07,
      "loss": 2.3999,
      "step": 22850
    },
    {
      "epoch": 153.42424242424244,
      "grad_norm": 62.78079605102539,
      "learning_rate": 2.573730483797535e-07,
      "loss": 2.5331,
      "step": 22860
    },
    {
      "epoch": 153.4915824915825,
      "grad_norm": 115.45639038085938,
      "learning_rate": 2.5666696701138755e-07,
      "loss": 2.3308,
      "step": 22870
    },
    {
      "epoch": 153.55892255892255,
      "grad_norm": 48.74250411987305,
      "learning_rate": 2.5596171288726043e-07,
      "loss": 2.1274,
      "step": 22880
    },
    {
      "epoch": 153.62626262626262,
      "grad_norm": 232.8977508544922,
      "learning_rate": 2.552572867922387e-07,
      "loss": 2.4576,
      "step": 22890
    },
    {
      "epoch": 153.69360269360268,
      "grad_norm": 187.24411010742188,
      "learning_rate": 2.545536895102671e-07,
      "loss": 2.715,
      "step": 22900
    },
    {
      "epoch": 153.69360269360268,
      "eval_loss": 0.33565470576286316,
      "eval_mae": 0.40652546286582947,
      "eval_mse": 0.33565470576286316,
      "eval_r2": 0.2658134698867798,
      "eval_rmse": 0.5793571487112791,
      "eval_runtime": 10.7198,
      "eval_samples_per_second": 443.01,
      "eval_steps_per_second": 13.899,
      "step": 22900
    },
    {
      "epoch": 153.76094276094275,
      "grad_norm": 191.2294158935547,
      "learning_rate": 2.538509218243695e-07,
      "loss": 2.3382,
      "step": 22910
    },
    {
      "epoch": 153.82828282828282,
      "grad_norm": 229.5615997314453,
      "learning_rate": 2.5314898451664503e-07,
      "loss": 2.653,
      "step": 22920
    },
    {
      "epoch": 153.8956228956229,
      "grad_norm": 163.66136169433594,
      "learning_rate": 2.5244787836826895e-07,
      "loss": 2.3567,
      "step": 22930
    },
    {
      "epoch": 153.96296296296296,
      "grad_norm": 220.89378356933594,
      "learning_rate": 2.517476041594925e-07,
      "loss": 2.2799,
      "step": 22940
    },
    {
      "epoch": 154.02693602693603,
      "grad_norm": 163.15435791015625,
      "learning_rate": 2.51118069324082e-07,
      "loss": 2.489,
      "step": 22950
    },
    {
      "epoch": 154.0942760942761,
      "grad_norm": 130.7669219970703,
      "learning_rate": 2.504193779468179e-07,
      "loss": 2.1728,
      "step": 22960
    },
    {
      "epoch": 154.16161616161617,
      "grad_norm": 117.81947326660156,
      "learning_rate": 2.497215207666407e-07,
      "loss": 2.5618,
      "step": 22970
    },
    {
      "epoch": 154.22895622895624,
      "grad_norm": 267.14019775390625,
      "learning_rate": 2.490244985601858e-07,
      "loss": 2.3302,
      "step": 22980
    },
    {
      "epoch": 154.2962962962963,
      "grad_norm": 241.96884155273438,
      "learning_rate": 2.483283121031585e-07,
      "loss": 2.4261,
      "step": 22990
    },
    {
      "epoch": 154.36363636363637,
      "grad_norm": 119.80350494384766,
      "learning_rate": 2.4763296217033404e-07,
      "loss": 2.5014,
      "step": 23000
    },
    {
      "epoch": 154.36363636363637,
      "eval_loss": 0.33577993512153625,
      "eval_mae": 0.4072544276714325,
      "eval_mse": 0.33577993512153625,
      "eval_r2": 0.2655395269393921,
      "eval_rmse": 0.5794652147640411,
      "eval_runtime": 10.7278,
      "eval_samples_per_second": 442.683,
      "eval_steps_per_second": 13.889,
      "step": 23000
    },
    {
      "epoch": 154.43097643097644,
      "grad_norm": 192.90069580078125,
      "learning_rate": 2.4693844953555754e-07,
      "loss": 2.6146,
      "step": 23010
    },
    {
      "epoch": 154.4983164983165,
      "grad_norm": 102.70032501220703,
      "learning_rate": 2.462447749717411e-07,
      "loss": 2.0554,
      "step": 23020
    },
    {
      "epoch": 154.56565656565655,
      "grad_norm": 107.0307388305664,
      "learning_rate": 2.455519392508656e-07,
      "loss": 2.4039,
      "step": 23030
    },
    {
      "epoch": 154.63299663299662,
      "grad_norm": 79.69402313232422,
      "learning_rate": 2.4485994314397706e-07,
      "loss": 2.6651,
      "step": 23040
    },
    {
      "epoch": 154.7003367003367,
      "grad_norm": 195.61524963378906,
      "learning_rate": 2.441687874211874e-07,
      "loss": 2.2566,
      "step": 23050
    },
    {
      "epoch": 154.76767676767676,
      "grad_norm": 233.92303466796875,
      "learning_rate": 2.4347847285167413e-07,
      "loss": 2.5511,
      "step": 23060
    },
    {
      "epoch": 154.83501683501683,
      "grad_norm": 72.29541778564453,
      "learning_rate": 2.4278900020367775e-07,
      "loss": 2.144,
      "step": 23070
    },
    {
      "epoch": 154.9023569023569,
      "grad_norm": 146.6416778564453,
      "learning_rate": 2.4210037024450193e-07,
      "loss": 2.1614,
      "step": 23080
    },
    {
      "epoch": 154.96969696969697,
      "grad_norm": 124.54537963867188,
      "learning_rate": 2.414125837405129e-07,
      "loss": 2.4009,
      "step": 23090
    },
    {
      "epoch": 155.03367003367003,
      "grad_norm": 250.01956176757812,
      "learning_rate": 2.4072564145713746e-07,
      "loss": 2.4638,
      "step": 23100
    },
    {
      "epoch": 155.03367003367003,
      "eval_loss": 0.3374319076538086,
      "eval_mae": 0.4093645215034485,
      "eval_mse": 0.3374319076538086,
      "eval_r2": 0.26192617416381836,
      "eval_rmse": 0.5808888944142491,
      "eval_runtime": 10.727,
      "eval_samples_per_second": 442.713,
      "eval_steps_per_second": 13.89,
      "step": 23100
    },
    {
      "epoch": 155.1010101010101,
      "grad_norm": 93.99860382080078,
      "learning_rate": 2.4003954415886416e-07,
      "loss": 2.5718,
      "step": 23110
    },
    {
      "epoch": 155.16835016835017,
      "grad_norm": 56.71653366088867,
      "learning_rate": 2.3935429260924013e-07,
      "loss": 2.1492,
      "step": 23120
    },
    {
      "epoch": 155.23569023569024,
      "grad_norm": 88.11083221435547,
      "learning_rate": 2.386698875708714e-07,
      "loss": 2.4984,
      "step": 23130
    },
    {
      "epoch": 155.3030303030303,
      "grad_norm": 62.53829574584961,
      "learning_rate": 2.3798632980542243e-07,
      "loss": 2.313,
      "step": 23140
    },
    {
      "epoch": 155.37037037037038,
      "grad_norm": 148.10011291503906,
      "learning_rate": 2.3730362007361414e-07,
      "loss": 2.1906,
      "step": 23150
    },
    {
      "epoch": 155.43771043771045,
      "grad_norm": 253.07933044433594,
      "learning_rate": 2.3662175913522453e-07,
      "loss": 2.2759,
      "step": 23160
    },
    {
      "epoch": 155.5050505050505,
      "grad_norm": 180.82594299316406,
      "learning_rate": 2.3594074774908602e-07,
      "loss": 3.0107,
      "step": 23170
    },
    {
      "epoch": 155.57239057239056,
      "grad_norm": 72.9843521118164,
      "learning_rate": 2.352605866730859e-07,
      "loss": 2.3399,
      "step": 23180
    },
    {
      "epoch": 155.63973063973063,
      "grad_norm": 165.7374267578125,
      "learning_rate": 2.3458127666416584e-07,
      "loss": 2.3668,
      "step": 23190
    },
    {
      "epoch": 155.7070707070707,
      "grad_norm": 130.50437927246094,
      "learning_rate": 2.3390281847831937e-07,
      "loss": 2.701,
      "step": 23200
    },
    {
      "epoch": 155.7070707070707,
      "eval_loss": 0.3379066586494446,
      "eval_mae": 0.4094736874103546,
      "eval_mse": 0.3379066586494446,
      "eval_r2": 0.26088768243789673,
      "eval_rmse": 0.5812973926050629,
      "eval_runtime": 10.7323,
      "eval_samples_per_second": 442.498,
      "eval_steps_per_second": 13.883,
      "step": 23200
    },
    {
      "epoch": 155.77441077441077,
      "grad_norm": 116.3995361328125,
      "learning_rate": 2.3322521287059237e-07,
      "loss": 2.0992,
      "step": 23210
    },
    {
      "epoch": 155.84175084175084,
      "grad_norm": 141.0975341796875,
      "learning_rate": 2.325484605950825e-07,
      "loss": 2.3692,
      "step": 23220
    },
    {
      "epoch": 155.9090909090909,
      "grad_norm": 128.7677001953125,
      "learning_rate": 2.318725624049367e-07,
      "loss": 1.9569,
      "step": 23230
    },
    {
      "epoch": 155.97643097643098,
      "grad_norm": 74.41371154785156,
      "learning_rate": 2.3119751905235262e-07,
      "loss": 2.2841,
      "step": 23240
    },
    {
      "epoch": 156.04040404040404,
      "grad_norm": 76.38838195800781,
      "learning_rate": 2.3052333128857548e-07,
      "loss": 2.3252,
      "step": 23250
    },
    {
      "epoch": 156.1077441077441,
      "grad_norm": 158.4055938720703,
      "learning_rate": 2.2984999986389862e-07,
      "loss": 2.1643,
      "step": 23260
    },
    {
      "epoch": 156.17508417508418,
      "grad_norm": 189.81121826171875,
      "learning_rate": 2.291775255276631e-07,
      "loss": 2.2071,
      "step": 23270
    },
    {
      "epoch": 156.24242424242425,
      "grad_norm": 164.90631103515625,
      "learning_rate": 2.2850590902825528e-07,
      "loss": 2.4868,
      "step": 23280
    },
    {
      "epoch": 156.30976430976432,
      "grad_norm": 60.10997772216797,
      "learning_rate": 2.2783515111310682e-07,
      "loss": 2.4813,
      "step": 23290
    },
    {
      "epoch": 156.3771043771044,
      "grad_norm": 267.7864990234375,
      "learning_rate": 2.2716525252869478e-07,
      "loss": 2.5174,
      "step": 23300
    },
    {
      "epoch": 156.3771043771044,
      "eval_loss": 0.33636143803596497,
      "eval_mae": 0.4077773094177246,
      "eval_mse": 0.3363614082336426,
      "eval_r2": 0.26426762342453003,
      "eval_rmse": 0.5799667302816969,
      "eval_runtime": 10.723,
      "eval_samples_per_second": 442.879,
      "eval_steps_per_second": 13.895,
      "step": 23300
    },
    {
      "epoch": 156.44444444444446,
      "grad_norm": 63.297401428222656,
      "learning_rate": 2.2649621402053875e-07,
      "loss": 2.1265,
      "step": 23310
    },
    {
      "epoch": 156.5117845117845,
      "grad_norm": 266.5071716308594,
      "learning_rate": 2.2582803633320235e-07,
      "loss": 2.3581,
      "step": 23320
    },
    {
      "epoch": 156.57912457912457,
      "grad_norm": 90.08997344970703,
      "learning_rate": 2.2516072021029e-07,
      "loss": 2.4083,
      "step": 23330
    },
    {
      "epoch": 156.64646464646464,
      "grad_norm": 135.9619598388672,
      "learning_rate": 2.2449426639444814e-07,
      "loss": 2.4176,
      "step": 23340
    },
    {
      "epoch": 156.7138047138047,
      "grad_norm": 188.6826171875,
      "learning_rate": 2.2382867562736308e-07,
      "loss": 2.5373,
      "step": 23350
    },
    {
      "epoch": 156.78114478114477,
      "grad_norm": 98.25405883789062,
      "learning_rate": 2.2316394864976074e-07,
      "loss": 2.4215,
      "step": 23360
    },
    {
      "epoch": 156.84848484848484,
      "grad_norm": 68.46277618408203,
      "learning_rate": 2.2250008620140626e-07,
      "loss": 2.4493,
      "step": 23370
    },
    {
      "epoch": 156.9158249158249,
      "grad_norm": 120.7179946899414,
      "learning_rate": 2.218370890211021e-07,
      "loss": 2.4554,
      "step": 23380
    },
    {
      "epoch": 156.98316498316498,
      "grad_norm": 95.48876190185547,
      "learning_rate": 2.2117495784668749e-07,
      "loss": 2.3647,
      "step": 23390
    },
    {
      "epoch": 157.04713804713805,
      "grad_norm": 189.3860626220703,
      "learning_rate": 2.205136934150391e-07,
      "loss": 2.2701,
      "step": 23400
    },
    {
      "epoch": 157.04713804713805,
      "eval_loss": 0.3365381062030792,
      "eval_mae": 0.4083159565925598,
      "eval_mse": 0.3365381062030792,
      "eval_r2": 0.2638811469078064,
      "eval_rmse": 0.5801190448546567,
      "eval_runtime": 10.7278,
      "eval_samples_per_second": 442.68,
      "eval_steps_per_second": 13.889,
      "step": 23400
    },
    {
      "epoch": 157.11447811447812,
      "grad_norm": 159.6084747314453,
      "learning_rate": 2.1985329646206753e-07,
      "loss": 2.5193,
      "step": 23410
    },
    {
      "epoch": 157.1818181818182,
      "grad_norm": 65.19659423828125,
      "learning_rate": 2.1919376772271924e-07,
      "loss": 2.3927,
      "step": 23420
    },
    {
      "epoch": 157.24915824915826,
      "grad_norm": 125.791015625,
      "learning_rate": 2.1853510793097374e-07,
      "loss": 2.1983,
      "step": 23430
    },
    {
      "epoch": 157.31649831649833,
      "grad_norm": 215.3560333251953,
      "learning_rate": 2.1787731781984343e-07,
      "loss": 2.2996,
      "step": 23440
    },
    {
      "epoch": 157.3838383838384,
      "grad_norm": 72.07523345947266,
      "learning_rate": 2.172203981213735e-07,
      "loss": 2.329,
      "step": 23450
    },
    {
      "epoch": 157.45117845117846,
      "grad_norm": 158.90322875976562,
      "learning_rate": 2.1656434956663995e-07,
      "loss": 2.3363,
      "step": 23460
    },
    {
      "epoch": 157.5185185185185,
      "grad_norm": 88.74877166748047,
      "learning_rate": 2.1590917288574894e-07,
      "loss": 2.3941,
      "step": 23470
    },
    {
      "epoch": 157.58585858585857,
      "grad_norm": 112.48695373535156,
      "learning_rate": 2.1525486880783772e-07,
      "loss": 2.4476,
      "step": 23480
    },
    {
      "epoch": 157.65319865319864,
      "grad_norm": 177.3655242919922,
      "learning_rate": 2.1460143806107068e-07,
      "loss": 2.3157,
      "step": 23490
    },
    {
      "epoch": 157.7205387205387,
      "grad_norm": 96.82882690429688,
      "learning_rate": 2.139488813726419e-07,
      "loss": 2.5055,
      "step": 23500
    },
    {
      "epoch": 157.7205387205387,
      "eval_loss": 0.33719608187675476,
      "eval_mae": 0.4089818000793457,
      "eval_mse": 0.33719608187675476,
      "eval_r2": 0.2624419331550598,
      "eval_rmse": 0.5806858719451979,
      "eval_runtime": 10.724,
      "eval_samples_per_second": 442.838,
      "eval_steps_per_second": 13.894,
      "step": 23500
    },
    {
      "epoch": 157.78787878787878,
      "grad_norm": 64.49819946289062,
      "learning_rate": 2.1329719946877155e-07,
      "loss": 2.4093,
      "step": 23510
    },
    {
      "epoch": 157.85521885521885,
      "grad_norm": 181.0876007080078,
      "learning_rate": 2.1264639307470643e-07,
      "loss": 2.2147,
      "step": 23520
    },
    {
      "epoch": 157.92255892255892,
      "grad_norm": 128.9366912841797,
      "learning_rate": 2.1199646291471996e-07,
      "loss": 2.2483,
      "step": 23530
    },
    {
      "epoch": 157.989898989899,
      "grad_norm": 107.03459167480469,
      "learning_rate": 2.113474097121093e-07,
      "loss": 2.3721,
      "step": 23540
    },
    {
      "epoch": 158.05387205387206,
      "grad_norm": 49.166072845458984,
      "learning_rate": 2.1069923418919577e-07,
      "loss": 2.2836,
      "step": 23550
    },
    {
      "epoch": 158.12121212121212,
      "grad_norm": 163.16419982910156,
      "learning_rate": 2.1005193706732495e-07,
      "loss": 2.4076,
      "step": 23560
    },
    {
      "epoch": 158.1885521885522,
      "grad_norm": 164.8684539794922,
      "learning_rate": 2.0940551906686342e-07,
      "loss": 2.1287,
      "step": 23570
    },
    {
      "epoch": 158.25589225589226,
      "grad_norm": 129.19239807128906,
      "learning_rate": 2.0875998090720083e-07,
      "loss": 2.5867,
      "step": 23580
    },
    {
      "epoch": 158.32323232323233,
      "grad_norm": 136.60604858398438,
      "learning_rate": 2.0811532330674664e-07,
      "loss": 2.3182,
      "step": 23590
    },
    {
      "epoch": 158.3905723905724,
      "grad_norm": 133.57229614257812,
      "learning_rate": 2.0747154698293024e-07,
      "loss": 2.5277,
      "step": 23600
    },
    {
      "epoch": 158.3905723905724,
      "eval_loss": 0.3365316689014435,
      "eval_mae": 0.4080581068992615,
      "eval_mse": 0.3365316689014435,
      "eval_r2": 0.2638952136039734,
      "eval_rmse": 0.5801134965689416,
      "eval_runtime": 10.7383,
      "eval_samples_per_second": 442.248,
      "eval_steps_per_second": 13.876,
      "step": 23600
    },
    {
      "epoch": 158.45791245791247,
      "grad_norm": 156.251220703125,
      "learning_rate": 2.068286526522015e-07,
      "loss": 2.4316,
      "step": 23610
    },
    {
      "epoch": 158.5252525252525,
      "grad_norm": 98.08661651611328,
      "learning_rate": 2.0618664103002746e-07,
      "loss": 2.3785,
      "step": 23620
    },
    {
      "epoch": 158.59259259259258,
      "grad_norm": 134.53887939453125,
      "learning_rate": 2.0554551283089338e-07,
      "loss": 2.2896,
      "step": 23630
    },
    {
      "epoch": 158.65993265993265,
      "grad_norm": 112.81904602050781,
      "learning_rate": 2.0490526876830117e-07,
      "loss": 2.1662,
      "step": 23640
    },
    {
      "epoch": 158.72727272727272,
      "grad_norm": 70.0260238647461,
      "learning_rate": 2.0426590955476875e-07,
      "loss": 2.3897,
      "step": 23650
    },
    {
      "epoch": 158.7946127946128,
      "grad_norm": 181.40335083007812,
      "learning_rate": 2.0362743590182986e-07,
      "loss": 2.2831,
      "step": 23660
    },
    {
      "epoch": 158.86195286195286,
      "grad_norm": 112.0673599243164,
      "learning_rate": 2.0298984852003175e-07,
      "loss": 2.3873,
      "step": 23670
    },
    {
      "epoch": 158.92929292929293,
      "grad_norm": 131.52574157714844,
      "learning_rate": 2.0235314811893655e-07,
      "loss": 2.5923,
      "step": 23680
    },
    {
      "epoch": 158.996632996633,
      "grad_norm": 84.11715698242188,
      "learning_rate": 2.0171733540711845e-07,
      "loss": 2.5625,
      "step": 23690
    },
    {
      "epoch": 159.06060606060606,
      "grad_norm": 90.01322937011719,
      "learning_rate": 2.010824110921634e-07,
      "loss": 2.2411,
      "step": 23700
    },
    {
      "epoch": 159.06060606060606,
      "eval_loss": 0.3368662893772125,
      "eval_mae": 0.40775981545448303,
      "eval_mse": 0.3368662893772125,
      "eval_r2": 0.2631632685661316,
      "eval_rmse": 0.5804018344020051,
      "eval_runtime": 10.7302,
      "eval_samples_per_second": 442.583,
      "eval_steps_per_second": 13.886,
      "step": 23700
    },
    {
      "epoch": 159.12794612794613,
      "grad_norm": 93.04595184326172,
      "learning_rate": 2.0044837588066977e-07,
      "loss": 2.4058,
      "step": 23710
    },
    {
      "epoch": 159.1952861952862,
      "grad_norm": 209.85018920898438,
      "learning_rate": 1.998152304782459e-07,
      "loss": 2.5771,
      "step": 23720
    },
    {
      "epoch": 159.26262626262627,
      "grad_norm": 238.7420196533203,
      "learning_rate": 1.9918297558950926e-07,
      "loss": 2.2966,
      "step": 23730
    },
    {
      "epoch": 159.32996632996634,
      "grad_norm": 167.3374786376953,
      "learning_rate": 1.9855161191808756e-07,
      "loss": 2.1837,
      "step": 23740
    },
    {
      "epoch": 159.3973063973064,
      "grad_norm": 137.87020874023438,
      "learning_rate": 1.9792114016661542e-07,
      "loss": 2.2632,
      "step": 23750
    },
    {
      "epoch": 159.46464646464648,
      "grad_norm": 31.15089225769043,
      "learning_rate": 1.9729156103673618e-07,
      "loss": 2.3484,
      "step": 23760
    },
    {
      "epoch": 159.53198653198652,
      "grad_norm": 199.7539825439453,
      "learning_rate": 1.9666287522909853e-07,
      "loss": 2.4281,
      "step": 23770
    },
    {
      "epoch": 159.5993265993266,
      "grad_norm": 156.38111877441406,
      "learning_rate": 1.9603508344335727e-07,
      "loss": 2.6181,
      "step": 23780
    },
    {
      "epoch": 159.66666666666666,
      "grad_norm": 173.66314697265625,
      "learning_rate": 1.9540818637817325e-07,
      "loss": 2.2318,
      "step": 23790
    },
    {
      "epoch": 159.73400673400673,
      "grad_norm": 144.55044555664062,
      "learning_rate": 1.9478218473121044e-07,
      "loss": 2.2654,
      "step": 23800
    },
    {
      "epoch": 159.73400673400673,
      "eval_loss": 0.33660104870796204,
      "eval_mae": 0.4082202911376953,
      "eval_mse": 0.33660101890563965,
      "eval_r2": 0.2637435793876648,
      "eval_rmse": 0.5801732662796861,
      "eval_runtime": 10.7371,
      "eval_samples_per_second": 442.296,
      "eval_steps_per_second": 13.877,
      "step": 23800
    },
    {
      "epoch": 159.8013468013468,
      "grad_norm": 50.6551399230957,
      "learning_rate": 1.941570791991365e-07,
      "loss": 2.5644,
      "step": 23810
    },
    {
      "epoch": 159.86868686868686,
      "grad_norm": 123.62770080566406,
      "learning_rate": 1.9353287047762245e-07,
      "loss": 2.5947,
      "step": 23820
    },
    {
      "epoch": 159.93602693602693,
      "grad_norm": 61.61752700805664,
      "learning_rate": 1.9290955926134057e-07,
      "loss": 2.2561,
      "step": 23830
    },
    {
      "epoch": 160.0,
      "grad_norm": 313.4844055175781,
      "learning_rate": 1.9228714624396503e-07,
      "loss": 2.1564,
      "step": 23840
    },
    {
      "epoch": 160.06734006734007,
      "grad_norm": 196.80072021484375,
      "learning_rate": 1.9166563211816965e-07,
      "loss": 2.5686,
      "step": 23850
    },
    {
      "epoch": 160.13468013468014,
      "grad_norm": 195.38194274902344,
      "learning_rate": 1.9104501757562806e-07,
      "loss": 2.6168,
      "step": 23860
    },
    {
      "epoch": 160.2020202020202,
      "grad_norm": 312.32391357421875,
      "learning_rate": 1.9042530330701344e-07,
      "loss": 2.2406,
      "step": 23870
    },
    {
      "epoch": 160.26936026936028,
      "grad_norm": 288.4095153808594,
      "learning_rate": 1.8980649000199622e-07,
      "loss": 2.2626,
      "step": 23880
    },
    {
      "epoch": 160.33670033670035,
      "grad_norm": 59.112552642822266,
      "learning_rate": 1.8918857834924451e-07,
      "loss": 2.3433,
      "step": 23890
    },
    {
      "epoch": 160.40404040404042,
      "grad_norm": 125.6786880493164,
      "learning_rate": 1.8857156903642303e-07,
      "loss": 2.264,
      "step": 23900
    },
    {
      "epoch": 160.40404040404042,
      "eval_loss": 0.3387072682380676,
      "eval_mae": 0.4099055826663971,
      "eval_mse": 0.3387072682380676,
      "eval_r2": 0.2591365575790405,
      "eval_rmse": 0.5819856254565637,
      "eval_runtime": 10.7393,
      "eval_samples_per_second": 442.209,
      "eval_steps_per_second": 13.874,
      "step": 23900
    },
    {
      "epoch": 160.47138047138048,
      "grad_norm": 85.7762451171875,
      "learning_rate": 1.879554627501919e-07,
      "loss": 2.2598,
      "step": 23910
    },
    {
      "epoch": 160.53872053872053,
      "grad_norm": 132.02236938476562,
      "learning_rate": 1.8734026017620718e-07,
      "loss": 2.3505,
      "step": 23920
    },
    {
      "epoch": 160.6060606060606,
      "grad_norm": 222.99317932128906,
      "learning_rate": 1.8672596199911805e-07,
      "loss": 2.4424,
      "step": 23930
    },
    {
      "epoch": 160.67340067340066,
      "grad_norm": 101.09620666503906,
      "learning_rate": 1.8611256890256844e-07,
      "loss": 2.4596,
      "step": 23940
    },
    {
      "epoch": 160.74074074074073,
      "grad_norm": 228.9169921875,
      "learning_rate": 1.8550008156919395e-07,
      "loss": 2.4273,
      "step": 23950
    },
    {
      "epoch": 160.8080808080808,
      "grad_norm": 125.69520568847656,
      "learning_rate": 1.8488850068062244e-07,
      "loss": 2.1895,
      "step": 23960
    },
    {
      "epoch": 160.87542087542087,
      "grad_norm": 271.81781005859375,
      "learning_rate": 1.8427782691747362e-07,
      "loss": 2.5701,
      "step": 23970
    },
    {
      "epoch": 160.94276094276094,
      "grad_norm": 271.92498779296875,
      "learning_rate": 1.8366806095935704e-07,
      "loss": 2.5119,
      "step": 23980
    },
    {
      "epoch": 161.006734006734,
      "grad_norm": 174.77963256835938,
      "learning_rate": 1.830592034848717e-07,
      "loss": 1.9823,
      "step": 23990
    },
    {
      "epoch": 161.07407407407408,
      "grad_norm": 318.6176452636719,
      "learning_rate": 1.8245125517160665e-07,
      "loss": 2.7132,
      "step": 24000
    },
    {
      "epoch": 161.07407407407408,
      "eval_loss": 0.33594098687171936,
      "eval_mae": 0.40732312202453613,
      "eval_mse": 0.33594098687171936,
      "eval_r2": 0.26518726348876953,
      "eval_rmse": 0.5796041639530546,
      "eval_runtime": 10.721,
      "eval_samples_per_second": 442.962,
      "eval_steps_per_second": 13.898,
      "step": 24000
    },
    {
      "epoch": 161.14141414141415,
      "grad_norm": 157.5255126953125,
      "learning_rate": 1.8184421669613793e-07,
      "loss": 2.3794,
      "step": 24010
    },
    {
      "epoch": 161.20875420875421,
      "grad_norm": 135.75927734375,
      "learning_rate": 1.8123808873403023e-07,
      "loss": 2.0819,
      "step": 24020
    },
    {
      "epoch": 161.27609427609428,
      "grad_norm": 157.0669708251953,
      "learning_rate": 1.806328719598338e-07,
      "loss": 2.4168,
      "step": 24030
    },
    {
      "epoch": 161.34343434343435,
      "grad_norm": 58.99803161621094,
      "learning_rate": 1.8002856704708536e-07,
      "loss": 2.3262,
      "step": 24040
    },
    {
      "epoch": 161.41077441077442,
      "grad_norm": 173.07089233398438,
      "learning_rate": 1.794251746683072e-07,
      "loss": 2.3497,
      "step": 24050
    },
    {
      "epoch": 161.4781144781145,
      "grad_norm": 79.57374572753906,
      "learning_rate": 1.7882269549500552e-07,
      "loss": 2.6288,
      "step": 24060
    },
    {
      "epoch": 161.54545454545453,
      "grad_norm": 122.7425765991211,
      "learning_rate": 1.7822113019766992e-07,
      "loss": 2.4389,
      "step": 24070
    },
    {
      "epoch": 161.6127946127946,
      "grad_norm": 369.85040283203125,
      "learning_rate": 1.776204794457743e-07,
      "loss": 2.2981,
      "step": 24080
    },
    {
      "epoch": 161.68013468013467,
      "grad_norm": 215.61907958984375,
      "learning_rate": 1.770207439077732e-07,
      "loss": 2.4256,
      "step": 24090
    },
    {
      "epoch": 161.74747474747474,
      "grad_norm": 119.0063247680664,
      "learning_rate": 1.7642192425110393e-07,
      "loss": 2.367,
      "step": 24100
    },
    {
      "epoch": 161.74747474747474,
      "eval_loss": 0.3367725908756256,
      "eval_mae": 0.40848618745803833,
      "eval_mse": 0.3367725908756256,
      "eval_r2": 0.26336830854415894,
      "eval_rmse": 0.5803211101412955,
      "eval_runtime": 10.7181,
      "eval_samples_per_second": 443.083,
      "eval_steps_per_second": 13.902,
      "step": 24100
    },
    {
      "epoch": 161.8148148148148,
      "grad_norm": 226.42237854003906,
      "learning_rate": 1.7582402114218353e-07,
      "loss": 2.0027,
      "step": 24110
    },
    {
      "epoch": 161.88215488215488,
      "grad_norm": 168.94300842285156,
      "learning_rate": 1.7522703524640946e-07,
      "loss": 2.6148,
      "step": 24120
    },
    {
      "epoch": 161.94949494949495,
      "grad_norm": 127.48029327392578,
      "learning_rate": 1.7463096722815863e-07,
      "loss": 2.4724,
      "step": 24130
    },
    {
      "epoch": 162.013468013468,
      "grad_norm": 224.5193634033203,
      "learning_rate": 1.7403581775078624e-07,
      "loss": 1.9399,
      "step": 24140
    },
    {
      "epoch": 162.08080808080808,
      "grad_norm": 312.4303283691406,
      "learning_rate": 1.7344158747662497e-07,
      "loss": 2.1818,
      "step": 24150
    },
    {
      "epoch": 162.14814814814815,
      "grad_norm": 87.81298065185547,
      "learning_rate": 1.7284827706698513e-07,
      "loss": 2.5253,
      "step": 24160
    },
    {
      "epoch": 162.21548821548822,
      "grad_norm": 38.507408142089844,
      "learning_rate": 1.72255887182153e-07,
      "loss": 2.1976,
      "step": 24170
    },
    {
      "epoch": 162.2828282828283,
      "grad_norm": 148.67735290527344,
      "learning_rate": 1.7166441848139024e-07,
      "loss": 2.1501,
      "step": 24180
    },
    {
      "epoch": 162.35016835016836,
      "grad_norm": 241.87069702148438,
      "learning_rate": 1.7107387162293375e-07,
      "loss": 2.515,
      "step": 24190
    },
    {
      "epoch": 162.41750841750843,
      "grad_norm": 142.26173400878906,
      "learning_rate": 1.7048424726399391e-07,
      "loss": 2.3339,
      "step": 24200
    },
    {
      "epoch": 162.41750841750843,
      "eval_loss": 0.3373616337776184,
      "eval_mae": 0.4080221354961395,
      "eval_mse": 0.3373616337776184,
      "eval_r2": 0.2620798349380493,
      "eval_rmse": 0.5808284030396743,
      "eval_runtime": 10.7009,
      "eval_samples_per_second": 443.796,
      "eval_steps_per_second": 13.924,
      "step": 24200
    },
    {
      "epoch": 162.4848484848485,
      "grad_norm": 81.12384796142578,
      "learning_rate": 1.6989554606075552e-07,
      "loss": 2.1429,
      "step": 24210
    },
    {
      "epoch": 162.55218855218854,
      "grad_norm": 72.93904876708984,
      "learning_rate": 1.693077686683746e-07,
      "loss": 2.3734,
      "step": 24220
    },
    {
      "epoch": 162.6195286195286,
      "grad_norm": 49.9387321472168,
      "learning_rate": 1.6872091574098059e-07,
      "loss": 2.4711,
      "step": 24230
    },
    {
      "epoch": 162.68686868686868,
      "grad_norm": 76.23902893066406,
      "learning_rate": 1.6813498793167303e-07,
      "loss": 2.6049,
      "step": 24240
    },
    {
      "epoch": 162.75420875420875,
      "grad_norm": 95.70035552978516,
      "learning_rate": 1.6754998589252189e-07,
      "loss": 2.5724,
      "step": 24250
    },
    {
      "epoch": 162.82154882154882,
      "grad_norm": 60.06526565551758,
      "learning_rate": 1.6696591027456785e-07,
      "loss": 2.3475,
      "step": 24260
    },
    {
      "epoch": 162.88888888888889,
      "grad_norm": 60.71658706665039,
      "learning_rate": 1.6638276172781962e-07,
      "loss": 2.6278,
      "step": 24270
    },
    {
      "epoch": 162.95622895622895,
      "grad_norm": 64.46642303466797,
      "learning_rate": 1.658005409012543e-07,
      "loss": 2.3272,
      "step": 24280
    },
    {
      "epoch": 163.02020202020202,
      "grad_norm": 117.49248504638672,
      "learning_rate": 1.652192484428172e-07,
      "loss": 2.2219,
      "step": 24290
    },
    {
      "epoch": 163.0875420875421,
      "grad_norm": 94.30049133300781,
      "learning_rate": 1.6463888499941957e-07,
      "loss": 2.6522,
      "step": 24300
    },
    {
      "epoch": 163.0875420875421,
      "eval_loss": 0.3365830183029175,
      "eval_mae": 0.40842917561531067,
      "eval_mse": 0.33658304810523987,
      "eval_r2": 0.2637828588485718,
      "eval_rmse": 0.5801577786302963,
      "eval_runtime": 10.71,
      "eval_samples_per_second": 443.417,
      "eval_steps_per_second": 13.912,
      "step": 24300
    },
    {
      "epoch": 163.15488215488216,
      "grad_norm": 298.8396911621094,
      "learning_rate": 1.6405945121693977e-07,
      "loss": 2.3045,
      "step": 24310
    },
    {
      "epoch": 163.22222222222223,
      "grad_norm": 117.95197296142578,
      "learning_rate": 1.634809477402207e-07,
      "loss": 2.2412,
      "step": 24320
    },
    {
      "epoch": 163.2895622895623,
      "grad_norm": 124.6522445678711,
      "learning_rate": 1.6290337521306997e-07,
      "loss": 2.3902,
      "step": 24330
    },
    {
      "epoch": 163.35690235690237,
      "grad_norm": 256.4619140625,
      "learning_rate": 1.6232673427825994e-07,
      "loss": 2.2378,
      "step": 24340
    },
    {
      "epoch": 163.42424242424244,
      "grad_norm": 150.68118286132812,
      "learning_rate": 1.617510255775254e-07,
      "loss": 2.1915,
      "step": 24350
    },
    {
      "epoch": 163.4915824915825,
      "grad_norm": 75.3040542602539,
      "learning_rate": 1.6117624975156385e-07,
      "loss": 2.4339,
      "step": 24360
    },
    {
      "epoch": 163.55892255892255,
      "grad_norm": 196.86627197265625,
      "learning_rate": 1.6060240744003517e-07,
      "loss": 2.5294,
      "step": 24370
    },
    {
      "epoch": 163.62626262626262,
      "grad_norm": 65.72200775146484,
      "learning_rate": 1.600294992815594e-07,
      "loss": 1.9814,
      "step": 24380
    },
    {
      "epoch": 163.69360269360268,
      "grad_norm": 140.19886779785156,
      "learning_rate": 1.5945752591371797e-07,
      "loss": 2.3924,
      "step": 24390
    },
    {
      "epoch": 163.76094276094275,
      "grad_norm": 122.47493743896484,
      "learning_rate": 1.5888648797305126e-07,
      "loss": 2.2613,
      "step": 24400
    },
    {
      "epoch": 163.76094276094275,
      "eval_loss": 0.3358140289783478,
      "eval_mae": 0.40686315298080444,
      "eval_mse": 0.3358140289783478,
      "eval_r2": 0.26546502113342285,
      "eval_rmse": 0.5794946323982197,
      "eval_runtime": 10.6947,
      "eval_samples_per_second": 444.052,
      "eval_steps_per_second": 13.932,
      "step": 24400
    },
    {
      "epoch": 163.82828282828282,
      "grad_norm": 124.00269317626953,
      "learning_rate": 1.5831638609505872e-07,
      "loss": 2.6315,
      "step": 24410
    },
    {
      "epoch": 163.8956228956229,
      "grad_norm": 185.25906372070312,
      "learning_rate": 1.5774722091419844e-07,
      "loss": 2.2281,
      "step": 24420
    },
    {
      "epoch": 163.96296296296296,
      "grad_norm": 79.86769104003906,
      "learning_rate": 1.5717899306388593e-07,
      "loss": 2.5522,
      "step": 24430
    },
    {
      "epoch": 164.02693602693603,
      "grad_norm": 38.8950080871582,
      "learning_rate": 1.5661170317649309e-07,
      "loss": 2.4394,
      "step": 24440
    },
    {
      "epoch": 164.0942760942761,
      "grad_norm": 53.7888069152832,
      "learning_rate": 1.56045351883349e-07,
      "loss": 2.394,
      "step": 24450
    },
    {
      "epoch": 164.16161616161617,
      "grad_norm": 83.70942687988281,
      "learning_rate": 1.5547993981473683e-07,
      "loss": 2.0963,
      "step": 24460
    },
    {
      "epoch": 164.22895622895624,
      "grad_norm": 228.50238037109375,
      "learning_rate": 1.5491546759989582e-07,
      "loss": 2.2187,
      "step": 24470
    },
    {
      "epoch": 164.2962962962963,
      "grad_norm": 130.05332946777344,
      "learning_rate": 1.5435193586701811e-07,
      "loss": 2.3179,
      "step": 24480
    },
    {
      "epoch": 164.36363636363637,
      "grad_norm": 131.75082397460938,
      "learning_rate": 1.5378934524325037e-07,
      "loss": 2.526,
      "step": 24490
    },
    {
      "epoch": 164.43097643097644,
      "grad_norm": 150.62481689453125,
      "learning_rate": 1.53227696354691e-07,
      "loss": 2.1043,
      "step": 24500
    },
    {
      "epoch": 164.43097643097644,
      "eval_loss": 0.3360461890697479,
      "eval_mae": 0.4069744050502777,
      "eval_mse": 0.3360461890697479,
      "eval_r2": 0.2649571895599365,
      "eval_rmse": 0.5796949103362457,
      "eval_runtime": 10.7004,
      "eval_samples_per_second": 443.817,
      "eval_steps_per_second": 13.925,
      "step": 24500
    },
    {
      "epoch": 164.4983164983165,
      "grad_norm": 164.65126037597656,
      "learning_rate": 1.5266698982639048e-07,
      "loss": 2.7552,
      "step": 24510
    },
    {
      "epoch": 164.56565656565655,
      "grad_norm": 240.79339599609375,
      "learning_rate": 1.5210722628235118e-07,
      "loss": 2.5595,
      "step": 24520
    },
    {
      "epoch": 164.63299663299662,
      "grad_norm": 96.67094421386719,
      "learning_rate": 1.5154840634552535e-07,
      "loss": 2.3012,
      "step": 24530
    },
    {
      "epoch": 164.7003367003367,
      "grad_norm": 94.641357421875,
      "learning_rate": 1.509905306378152e-07,
      "loss": 2.3948,
      "step": 24540
    },
    {
      "epoch": 164.76767676767676,
      "grad_norm": 149.3328094482422,
      "learning_rate": 1.5043359978007265e-07,
      "loss": 2.6955,
      "step": 24550
    },
    {
      "epoch": 164.83501683501683,
      "grad_norm": 43.57986831665039,
      "learning_rate": 1.4987761439209723e-07,
      "loss": 2.3145,
      "step": 24560
    },
    {
      "epoch": 164.9023569023569,
      "grad_norm": 435.473876953125,
      "learning_rate": 1.4932257509263747e-07,
      "loss": 2.2023,
      "step": 24570
    },
    {
      "epoch": 164.96969696969697,
      "grad_norm": 84.3860855102539,
      "learning_rate": 1.4876848249938778e-07,
      "loss": 2.2274,
      "step": 24580
    },
    {
      "epoch": 165.03367003367003,
      "grad_norm": 158.25051879882812,
      "learning_rate": 1.482153372289896e-07,
      "loss": 2.4742,
      "step": 24590
    },
    {
      "epoch": 165.1010101010101,
      "grad_norm": 89.28656768798828,
      "learning_rate": 1.4766313989703028e-07,
      "loss": 2.2497,
      "step": 24600
    },
    {
      "epoch": 165.1010101010101,
      "eval_loss": 0.33550912141799927,
      "eval_mae": 0.40699273347854614,
      "eval_mse": 0.33550912141799927,
      "eval_r2": 0.2661318778991699,
      "eval_rmse": 0.57923149208067,
      "eval_runtime": 10.713,
      "eval_samples_per_second": 443.293,
      "eval_steps_per_second": 13.908,
      "step": 24600
    },
    {
      "epoch": 165.16835016835017,
      "grad_norm": 51.418235778808594,
      "learning_rate": 1.471118911180419e-07,
      "loss": 2.1412,
      "step": 24610
    },
    {
      "epoch": 165.23569023569024,
      "grad_norm": 161.10617065429688,
      "learning_rate": 1.4656159150550072e-07,
      "loss": 2.344,
      "step": 24620
    },
    {
      "epoch": 165.3030303030303,
      "grad_norm": 211.3642578125,
      "learning_rate": 1.4601224167182736e-07,
      "loss": 2.4756,
      "step": 24630
    },
    {
      "epoch": 165.37037037037038,
      "grad_norm": 218.07955932617188,
      "learning_rate": 1.454638422283847e-07,
      "loss": 2.3631,
      "step": 24640
    },
    {
      "epoch": 165.43771043771045,
      "grad_norm": 98.64012908935547,
      "learning_rate": 1.4491639378547882e-07,
      "loss": 2.2476,
      "step": 24650
    },
    {
      "epoch": 165.5050505050505,
      "grad_norm": 182.74569702148438,
      "learning_rate": 1.4436989695235647e-07,
      "loss": 2.4633,
      "step": 24660
    },
    {
      "epoch": 165.57239057239056,
      "grad_norm": 282.4273986816406,
      "learning_rate": 1.438243523372058e-07,
      "loss": 2.5697,
      "step": 24670
    },
    {
      "epoch": 165.63973063973063,
      "grad_norm": 176.54922485351562,
      "learning_rate": 1.4327976054715552e-07,
      "loss": 2.2203,
      "step": 24680
    },
    {
      "epoch": 165.7070707070707,
      "grad_norm": 154.91441345214844,
      "learning_rate": 1.427361221882737e-07,
      "loss": 2.0742,
      "step": 24690
    },
    {
      "epoch": 165.77441077441077,
      "grad_norm": 99.74866485595703,
      "learning_rate": 1.4219343786556693e-07,
      "loss": 2.1889,
      "step": 24700
    },
    {
      "epoch": 165.77441077441077,
      "eval_loss": 0.33605799078941345,
      "eval_mae": 0.40768924355506897,
      "eval_mse": 0.33605799078941345,
      "eval_r2": 0.264931321144104,
      "eval_rmse": 0.579705089497594,
      "eval_runtime": 10.6973,
      "eval_samples_per_second": 443.944,
      "eval_steps_per_second": 13.929,
      "step": 24700
    },
    {
      "epoch": 165.84175084175084,
      "grad_norm": 54.28396224975586,
      "learning_rate": 1.4165170818298112e-07,
      "loss": 2.5085,
      "step": 24710
    },
    {
      "epoch": 165.9090909090909,
      "grad_norm": 115.67529296875,
      "learning_rate": 1.4111093374339878e-07,
      "loss": 2.2717,
      "step": 24720
    },
    {
      "epoch": 165.97643097643098,
      "grad_norm": 229.478271484375,
      "learning_rate": 1.4057111514863985e-07,
      "loss": 2.8443,
      "step": 24730
    },
    {
      "epoch": 166.04040404040404,
      "grad_norm": 75.09101867675781,
      "learning_rate": 1.4003225299945997e-07,
      "loss": 2.5011,
      "step": 24740
    },
    {
      "epoch": 166.1077441077441,
      "grad_norm": 63.33137130737305,
      "learning_rate": 1.3949434789555148e-07,
      "loss": 2.3261,
      "step": 24750
    },
    {
      "epoch": 166.17508417508418,
      "grad_norm": 134.7906951904297,
      "learning_rate": 1.389574004355405e-07,
      "loss": 2.2734,
      "step": 24760
    },
    {
      "epoch": 166.24242424242425,
      "grad_norm": 140.3641357421875,
      "learning_rate": 1.384214112169877e-07,
      "loss": 2.5779,
      "step": 24770
    },
    {
      "epoch": 166.30976430976432,
      "grad_norm": 250.7620849609375,
      "learning_rate": 1.3788638083638804e-07,
      "loss": 2.421,
      "step": 24780
    },
    {
      "epoch": 166.3771043771044,
      "grad_norm": 168.46401977539062,
      "learning_rate": 1.3735230988916834e-07,
      "loss": 2.3106,
      "step": 24790
    },
    {
      "epoch": 166.44444444444446,
      "grad_norm": 142.17306518554688,
      "learning_rate": 1.368191989696883e-07,
      "loss": 2.1615,
      "step": 24800
    },
    {
      "epoch": 166.44444444444446,
      "eval_loss": 0.33584561944007874,
      "eval_mae": 0.40699589252471924,
      "eval_mse": 0.33584561944007874,
      "eval_r2": 0.2653958201408386,
      "eval_rmse": 0.579521888663473,
      "eval_runtime": 10.7105,
      "eval_samples_per_second": 443.395,
      "eval_steps_per_second": 13.912,
      "step": 24800
    },
    {
      "epoch": 166.5117845117845,
      "grad_norm": 248.72036743164062,
      "learning_rate": 1.362870486712393e-07,
      "loss": 2.2851,
      "step": 24810
    },
    {
      "epoch": 166.57912457912457,
      "grad_norm": 116.70413970947266,
      "learning_rate": 1.3575585958604318e-07,
      "loss": 2.8347,
      "step": 24820
    },
    {
      "epoch": 166.64646464646464,
      "grad_norm": 109.37145233154297,
      "learning_rate": 1.3522563230525274e-07,
      "loss": 2.2827,
      "step": 24830
    },
    {
      "epoch": 166.7138047138047,
      "grad_norm": 166.38865661621094,
      "learning_rate": 1.3469636741894973e-07,
      "loss": 2.2577,
      "step": 24840
    },
    {
      "epoch": 166.78114478114477,
      "grad_norm": 127.49479675292969,
      "learning_rate": 1.3416806551614502e-07,
      "loss": 2.2588,
      "step": 24850
    },
    {
      "epoch": 166.84848484848484,
      "grad_norm": 108.73330688476562,
      "learning_rate": 1.3364072718477827e-07,
      "loss": 2.3499,
      "step": 24860
    },
    {
      "epoch": 166.9158249158249,
      "grad_norm": 228.16761779785156,
      "learning_rate": 1.3311435301171615e-07,
      "loss": 2.1909,
      "step": 24870
    },
    {
      "epoch": 166.98316498316498,
      "grad_norm": 263.8997802734375,
      "learning_rate": 1.3258894358275253e-07,
      "loss": 2.4306,
      "step": 24880
    },
    {
      "epoch": 167.04713804713805,
      "grad_norm": 56.53512954711914,
      "learning_rate": 1.3206449948260824e-07,
      "loss": 2.1779,
      "step": 24890
    },
    {
      "epoch": 167.11447811447812,
      "grad_norm": 109.30017852783203,
      "learning_rate": 1.315410212949286e-07,
      "loss": 2.6282,
      "step": 24900
    },
    {
      "epoch": 167.11447811447812,
      "eval_loss": 0.3361356258392334,
      "eval_mae": 0.4079887568950653,
      "eval_mse": 0.3361356258392334,
      "eval_r2": 0.2647615075111389,
      "eval_rmse": 0.5797720464451812,
      "eval_runtime": 10.7045,
      "eval_samples_per_second": 443.646,
      "eval_steps_per_second": 13.919,
      "step": 24900
    },
    {
      "epoch": 167.1818181818182,
      "grad_norm": 66.58136749267578,
      "learning_rate": 1.3101850960228533e-07,
      "loss": 2.2003,
      "step": 24910
    },
    {
      "epoch": 167.24915824915826,
      "grad_norm": 240.72561645507812,
      "learning_rate": 1.3049696498617358e-07,
      "loss": 2.3102,
      "step": 24920
    },
    {
      "epoch": 167.31649831649833,
      "grad_norm": 138.12355041503906,
      "learning_rate": 1.299763880270124e-07,
      "loss": 2.1687,
      "step": 24930
    },
    {
      "epoch": 167.3838383838384,
      "grad_norm": 140.3155975341797,
      "learning_rate": 1.2945677930414445e-07,
      "loss": 2.5399,
      "step": 24940
    },
    {
      "epoch": 167.45117845117846,
      "grad_norm": 161.88986206054688,
      "learning_rate": 1.2893813939583442e-07,
      "loss": 2.5487,
      "step": 24950
    },
    {
      "epoch": 167.5185185185185,
      "grad_norm": 196.90036010742188,
      "learning_rate": 1.284204688792686e-07,
      "loss": 2.0745,
      "step": 24960
    },
    {
      "epoch": 167.58585858585857,
      "grad_norm": 155.57687377929688,
      "learning_rate": 1.2790376833055539e-07,
      "loss": 2.8985,
      "step": 24970
    },
    {
      "epoch": 167.65319865319864,
      "grad_norm": 80.4607162475586,
      "learning_rate": 1.2738803832472256e-07,
      "loss": 2.2375,
      "step": 24980
    },
    {
      "epoch": 167.7205387205387,
      "grad_norm": 137.4744110107422,
      "learning_rate": 1.2687327943571868e-07,
      "loss": 2.4101,
      "step": 24990
    },
    {
      "epoch": 167.78787878787878,
      "grad_norm": 67.46463775634766,
      "learning_rate": 1.2635949223641117e-07,
      "loss": 2.2402,
      "step": 25000
    },
    {
      "epoch": 167.78787878787878,
      "eval_loss": 0.3357807397842407,
      "eval_mae": 0.4066804349422455,
      "eval_mse": 0.3357807397842407,
      "eval_r2": 0.26553773880004883,
      "eval_rmse": 0.5794659090785589,
      "eval_runtime": 10.7035,
      "eval_samples_per_second": 443.685,
      "eval_steps_per_second": 13.921,
      "step": 25000
    },
    {
      "epoch": 167.85521885521885,
      "grad_norm": 192.0625762939453,
      "learning_rate": 1.2584667729858612e-07,
      "loss": 2.4509,
      "step": 25010
    },
    {
      "epoch": 167.92255892255892,
      "grad_norm": 97.55964660644531,
      "learning_rate": 1.2533483519294763e-07,
      "loss": 2.0399,
      "step": 25020
    },
    {
      "epoch": 167.989898989899,
      "grad_norm": 103.82833099365234,
      "learning_rate": 1.2482396648911686e-07,
      "loss": 2.4148,
      "step": 25030
    },
    {
      "epoch": 168.05387205387206,
      "grad_norm": 68.55559539794922,
      "learning_rate": 1.2431407175563235e-07,
      "loss": 2.3693,
      "step": 25040
    },
    {
      "epoch": 168.12121212121212,
      "grad_norm": 109.3213882446289,
      "learning_rate": 1.2380515155994818e-07,
      "loss": 2.3355,
      "step": 25050
    },
    {
      "epoch": 168.1885521885522,
      "grad_norm": 149.34242248535156,
      "learning_rate": 1.23297206468434e-07,
      "loss": 2.7695,
      "step": 25060
    },
    {
      "epoch": 168.25589225589226,
      "grad_norm": 59.84373092651367,
      "learning_rate": 1.227902370463745e-07,
      "loss": 2.3019,
      "step": 25070
    },
    {
      "epoch": 168.32323232323233,
      "grad_norm": 97.18063354492188,
      "learning_rate": 1.2228424385796798e-07,
      "loss": 2.2327,
      "step": 25080
    },
    {
      "epoch": 168.3905723905724,
      "grad_norm": 120.85694122314453,
      "learning_rate": 1.217792274663273e-07,
      "loss": 2.1186,
      "step": 25090
    },
    {
      "epoch": 168.45791245791247,
      "grad_norm": 98.28313446044922,
      "learning_rate": 1.212751884334773e-07,
      "loss": 2.4868,
      "step": 25100
    },
    {
      "epoch": 168.45791245791247,
      "eval_loss": 0.3358403444290161,
      "eval_mae": 0.4072672724723816,
      "eval_mse": 0.3358403444290161,
      "eval_r2": 0.2654074430465698,
      "eval_rmse": 0.5795173374706024,
      "eval_runtime": 10.6975,
      "eval_samples_per_second": 443.935,
      "eval_steps_per_second": 13.928,
      "step": 25100
    },
    {
      "epoch": 168.5252525252525,
      "grad_norm": 164.76536560058594,
      "learning_rate": 1.2077212732035535e-07,
      "loss": 2.4588,
      "step": 25110
    },
    {
      "epoch": 168.59259259259258,
      "grad_norm": 76.93311309814453,
      "learning_rate": 1.202700446868111e-07,
      "loss": 2.2948,
      "step": 25120
    },
    {
      "epoch": 168.65993265993265,
      "grad_norm": 71.156494140625,
      "learning_rate": 1.197689410916045e-07,
      "loss": 2.2353,
      "step": 25130
    },
    {
      "epoch": 168.72727272727272,
      "grad_norm": 65.9780044555664,
      "learning_rate": 1.1926881709240622e-07,
      "loss": 2.0883,
      "step": 25140
    },
    {
      "epoch": 168.7946127946128,
      "grad_norm": 167.5558319091797,
      "learning_rate": 1.1876967324579712e-07,
      "loss": 2.6113,
      "step": 25150
    },
    {
      "epoch": 168.86195286195286,
      "grad_norm": 129.76478576660156,
      "learning_rate": 1.1827151010726644e-07,
      "loss": 2.2591,
      "step": 25160
    },
    {
      "epoch": 168.92929292929293,
      "grad_norm": 79.42969512939453,
      "learning_rate": 1.1777432823121303e-07,
      "loss": 2.468,
      "step": 25170
    },
    {
      "epoch": 168.996632996633,
      "grad_norm": 141.1786651611328,
      "learning_rate": 1.1727812817094296e-07,
      "loss": 2.3345,
      "step": 25180
    },
    {
      "epoch": 169.06060606060606,
      "grad_norm": 65.57881164550781,
      "learning_rate": 1.1678291047866962e-07,
      "loss": 2.0561,
      "step": 25190
    },
    {
      "epoch": 169.12794612794613,
      "grad_norm": 110.03031158447266,
      "learning_rate": 1.1628867570551382e-07,
      "loss": 2.3538,
      "step": 25200
    },
    {
      "epoch": 169.12794612794613,
      "eval_loss": 0.336662620306015,
      "eval_mae": 0.40857359766960144,
      "eval_mse": 0.336662620306015,
      "eval_r2": 0.26360881328582764,
      "eval_rmse": 0.5802263526469777,
      "eval_runtime": 10.7063,
      "eval_samples_per_second": 443.572,
      "eval_steps_per_second": 13.917,
      "step": 25200
    },
    {
      "epoch": 169.1952861952862,
      "grad_norm": 133.5563201904297,
      "learning_rate": 1.1579542440150192e-07,
      "loss": 2.289,
      "step": 25210
    },
    {
      "epoch": 169.26262626262627,
      "grad_norm": 30.261892318725586,
      "learning_rate": 1.153031571155656e-07,
      "loss": 2.386,
      "step": 25220
    },
    {
      "epoch": 169.32996632996634,
      "grad_norm": 197.88156127929688,
      "learning_rate": 1.148118743955423e-07,
      "loss": 2.3234,
      "step": 25230
    },
    {
      "epoch": 169.3973063973064,
      "grad_norm": 223.23570251464844,
      "learning_rate": 1.1432157678817278e-07,
      "loss": 2.1523,
      "step": 25240
    },
    {
      "epoch": 169.46464646464648,
      "grad_norm": 112.74528503417969,
      "learning_rate": 1.1383226483910235e-07,
      "loss": 2.1576,
      "step": 25250
    },
    {
      "epoch": 169.53198653198652,
      "grad_norm": 314.8943176269531,
      "learning_rate": 1.1334393909287875e-07,
      "loss": 2.4124,
      "step": 25260
    },
    {
      "epoch": 169.5993265993266,
      "grad_norm": 77.44984436035156,
      "learning_rate": 1.128566000929524e-07,
      "loss": 2.3784,
      "step": 25270
    },
    {
      "epoch": 169.66666666666666,
      "grad_norm": 90.16281127929688,
      "learning_rate": 1.1237024838167563e-07,
      "loss": 2.3319,
      "step": 25280
    },
    {
      "epoch": 169.73400673400673,
      "grad_norm": 123.58952331542969,
      "learning_rate": 1.1188488450030186e-07,
      "loss": 2.4032,
      "step": 25290
    },
    {
      "epoch": 169.8013468013468,
      "grad_norm": 69.79283142089844,
      "learning_rate": 1.1140050898898557e-07,
      "loss": 2.7174,
      "step": 25300
    },
    {
      "epoch": 169.8013468013468,
      "eval_loss": 0.33649933338165283,
      "eval_mae": 0.4073168933391571,
      "eval_mse": 0.33649933338165283,
      "eval_r2": 0.2639659643173218,
      "eval_rmse": 0.5800856259050493,
      "eval_runtime": 10.6965,
      "eval_samples_per_second": 443.978,
      "eval_steps_per_second": 13.93,
      "step": 25300
    },
    {
      "epoch": 169.86868686868686,
      "grad_norm": 153.2730712890625,
      "learning_rate": 1.1091712238678086e-07,
      "loss": 2.5213,
      "step": 25310
    },
    {
      "epoch": 169.93602693602693,
      "grad_norm": 150.92098999023438,
      "learning_rate": 1.1043472523164144e-07,
      "loss": 2.538,
      "step": 25320
    },
    {
      "epoch": 170.0,
      "grad_norm": 133.40316772460938,
      "learning_rate": 1.0995331806042007e-07,
      "loss": 2.2222,
      "step": 25330
    },
    {
      "epoch": 170.06734006734007,
      "grad_norm": 83.06474304199219,
      "learning_rate": 1.0947290140886756e-07,
      "loss": 2.5572,
      "step": 25340
    },
    {
      "epoch": 170.13468013468014,
      "grad_norm": 176.7919921875,
      "learning_rate": 1.089934758116322e-07,
      "loss": 2.1496,
      "step": 25350
    },
    {
      "epoch": 170.2020202020202,
      "grad_norm": 102.96173858642578,
      "learning_rate": 1.085150418022599e-07,
      "loss": 2.507,
      "step": 25360
    },
    {
      "epoch": 170.26936026936028,
      "grad_norm": 70.59110260009766,
      "learning_rate": 1.080375999131925e-07,
      "loss": 2.4257,
      "step": 25370
    },
    {
      "epoch": 170.33670033670035,
      "grad_norm": 144.1227569580078,
      "learning_rate": 1.0756115067576821e-07,
      "loss": 2.2677,
      "step": 25380
    },
    {
      "epoch": 170.40404040404042,
      "grad_norm": 95.35279083251953,
      "learning_rate": 1.070856946202201e-07,
      "loss": 2.1652,
      "step": 25390
    },
    {
      "epoch": 170.47138047138048,
      "grad_norm": 73.17141723632812,
      "learning_rate": 1.0661123227567592e-07,
      "loss": 2.0727,
      "step": 25400
    },
    {
      "epoch": 170.47138047138048,
      "eval_loss": 0.33545175194740295,
      "eval_mae": 0.40672069787979126,
      "eval_mse": 0.33545172214508057,
      "eval_r2": 0.26625746488571167,
      "eval_rmse": 0.5791819421780003,
      "eval_runtime": 10.6985,
      "eval_samples_per_second": 443.896,
      "eval_steps_per_second": 13.927,
      "step": 25400
    },
    {
      "epoch": 170.53872053872053,
      "grad_norm": 78.82610321044922,
      "learning_rate": 1.0613776417015818e-07,
      "loss": 2.413,
      "step": 25410
    },
    {
      "epoch": 170.6060606060606,
      "grad_norm": 69.23065185546875,
      "learning_rate": 1.0566529083058217e-07,
      "loss": 2.1756,
      "step": 25420
    },
    {
      "epoch": 170.67340067340066,
      "grad_norm": 231.30006408691406,
      "learning_rate": 1.0519381278275641e-07,
      "loss": 2.4496,
      "step": 25430
    },
    {
      "epoch": 170.74074074074073,
      "grad_norm": 229.89454650878906,
      "learning_rate": 1.0472333055138194e-07,
      "loss": 2.1293,
      "step": 25440
    },
    {
      "epoch": 170.8080808080808,
      "grad_norm": 174.11582946777344,
      "learning_rate": 1.0425384466005116e-07,
      "loss": 2.3655,
      "step": 25450
    },
    {
      "epoch": 170.87542087542087,
      "grad_norm": 93.82209014892578,
      "learning_rate": 1.0378535563124836e-07,
      "loss": 2.5493,
      "step": 25460
    },
    {
      "epoch": 170.94276094276094,
      "grad_norm": 135.4002227783203,
      "learning_rate": 1.0331786398634756e-07,
      "loss": 2.7538,
      "step": 25470
    },
    {
      "epoch": 171.006734006734,
      "grad_norm": 114.00888061523438,
      "learning_rate": 1.028513702456133e-07,
      "loss": 2.3271,
      "step": 25480
    },
    {
      "epoch": 171.07407407407408,
      "grad_norm": 247.83607482910156,
      "learning_rate": 1.0238587492819973e-07,
      "loss": 2.4377,
      "step": 25490
    },
    {
      "epoch": 171.14141414141415,
      "grad_norm": 150.4469451904297,
      "learning_rate": 1.0192137855214956e-07,
      "loss": 2.5555,
      "step": 25500
    },
    {
      "epoch": 171.14141414141415,
      "eval_loss": 0.3363090753555298,
      "eval_mae": 0.40783554315567017,
      "eval_mse": 0.3363090753555298,
      "eval_r2": 0.26438212394714355,
      "eval_rmse": 0.5799216113885822,
      "eval_runtime": 10.7446,
      "eval_samples_per_second": 441.988,
      "eval_steps_per_second": 13.867,
      "step": 25500
    },
    {
      "epoch": 171.20875420875421,
      "grad_norm": 103.7740249633789,
      "learning_rate": 1.0145788163439361e-07,
      "loss": 2.0848,
      "step": 25510
    },
    {
      "epoch": 171.27609427609428,
      "grad_norm": 159.33047485351562,
      "learning_rate": 1.0099538469075098e-07,
      "loss": 2.6254,
      "step": 25520
    },
    {
      "epoch": 171.34343434343435,
      "grad_norm": 97.07112884521484,
      "learning_rate": 1.0053388823592746e-07,
      "loss": 2.687,
      "step": 25530
    },
    {
      "epoch": 171.41077441077442,
      "grad_norm": 90.41951751708984,
      "learning_rate": 1.0007339278351567e-07,
      "loss": 2.3654,
      "step": 25540
    },
    {
      "epoch": 171.4781144781145,
      "grad_norm": 124.10420989990234,
      "learning_rate": 9.961389884599414e-08,
      "loss": 2.2076,
      "step": 25550
    },
    {
      "epoch": 171.54545454545453,
      "grad_norm": 303.9523620605469,
      "learning_rate": 9.915540693472679e-08,
      "loss": 2.1209,
      "step": 25560
    },
    {
      "epoch": 171.6127946127946,
      "grad_norm": 132.58868408203125,
      "learning_rate": 9.869791755996237e-08,
      "loss": 2.1228,
      "step": 25570
    },
    {
      "epoch": 171.68013468013467,
      "grad_norm": 240.4607696533203,
      "learning_rate": 9.824143123083384e-08,
      "loss": 2.2179,
      "step": 25580
    },
    {
      "epoch": 171.74747474747474,
      "grad_norm": 60.936912536621094,
      "learning_rate": 9.778594845535837e-08,
      "loss": 2.5422,
      "step": 25590
    },
    {
      "epoch": 171.8148148148148,
      "grad_norm": 161.23724365234375,
      "learning_rate": 9.733146974043571e-08,
      "loss": 2.2783,
      "step": 25600
    },
    {
      "epoch": 171.8148148148148,
      "eval_loss": 0.3356657028198242,
      "eval_mae": 0.4072060286998749,
      "eval_mse": 0.3356657028198242,
      "eval_r2": 0.2657893896102905,
      "eval_rmse": 0.5793666393742604,
      "eval_runtime": 10.6951,
      "eval_samples_per_second": 444.033,
      "eval_steps_per_second": 13.932,
      "step": 25600
    },
    {
      "epoch": 171.88215488215488,
      "grad_norm": 201.7664031982422,
      "learning_rate": 9.687799559184839e-08,
      "loss": 2.6612,
      "step": 25610
    },
    {
      "epoch": 171.94949494949495,
      "grad_norm": 82.84647369384766,
      "learning_rate": 9.642552651426128e-08,
      "loss": 2.2723,
      "step": 25620
    },
    {
      "epoch": 172.013468013468,
      "grad_norm": 124.26222229003906,
      "learning_rate": 9.597406301122002e-08,
      "loss": 2.1857,
      "step": 25630
    },
    {
      "epoch": 172.08080808080808,
      "grad_norm": 168.51791381835938,
      "learning_rate": 9.552360558515216e-08,
      "loss": 2.0312,
      "step": 25640
    },
    {
      "epoch": 172.14814814814815,
      "grad_norm": 159.89559936523438,
      "learning_rate": 9.507415473736469e-08,
      "loss": 2.2576,
      "step": 25650
    },
    {
      "epoch": 172.21548821548822,
      "grad_norm": 90.50725555419922,
      "learning_rate": 9.462571096804473e-08,
      "loss": 2.4318,
      "step": 25660
    },
    {
      "epoch": 172.2828282828283,
      "grad_norm": 101.57756805419922,
      "learning_rate": 9.417827477625895e-08,
      "loss": 2.4138,
      "step": 25670
    },
    {
      "epoch": 172.35016835016836,
      "grad_norm": 154.2160186767578,
      "learning_rate": 9.373184665995215e-08,
      "loss": 2.0989,
      "step": 25680
    },
    {
      "epoch": 172.41750841750843,
      "grad_norm": 153.33883666992188,
      "learning_rate": 9.328642711594747e-08,
      "loss": 2.7287,
      "step": 25690
    },
    {
      "epoch": 172.4848484848485,
      "grad_norm": 145.2530517578125,
      "learning_rate": 9.284201663994595e-08,
      "loss": 2.3446,
      "step": 25700
    },
    {
      "epoch": 172.4848484848485,
      "eval_loss": 0.3357902765274048,
      "eval_mae": 0.40738219022750854,
      "eval_mse": 0.3357902765274048,
      "eval_r2": 0.26551687717437744,
      "eval_rmse": 0.5794741379280052,
      "eval_runtime": 10.6883,
      "eval_samples_per_second": 444.317,
      "eval_steps_per_second": 13.94,
      "step": 25700
    },
    {
      "epoch": 172.55218855218854,
      "grad_norm": 182.78111267089844,
      "learning_rate": 9.239861572652508e-08,
      "loss": 2.2518,
      "step": 25710
    },
    {
      "epoch": 172.6195286195286,
      "grad_norm": 207.1297149658203,
      "learning_rate": 9.195622486913934e-08,
      "loss": 2.4903,
      "step": 25720
    },
    {
      "epoch": 172.68686868686868,
      "grad_norm": 114.96085357666016,
      "learning_rate": 9.151484456011893e-08,
      "loss": 2.3387,
      "step": 25730
    },
    {
      "epoch": 172.75420875420875,
      "grad_norm": 144.9616241455078,
      "learning_rate": 9.107447529066903e-08,
      "loss": 2.3718,
      "step": 25740
    },
    {
      "epoch": 172.82154882154882,
      "grad_norm": 204.5061492919922,
      "learning_rate": 9.063511755087061e-08,
      "loss": 2.2886,
      "step": 25750
    },
    {
      "epoch": 172.88888888888889,
      "grad_norm": 255.64649963378906,
      "learning_rate": 9.0196771829678e-08,
      "loss": 2.4897,
      "step": 25760
    },
    {
      "epoch": 172.95622895622895,
      "grad_norm": 89.8665542602539,
      "learning_rate": 8.975943861491941e-08,
      "loss": 2.723,
      "step": 25770
    },
    {
      "epoch": 173.02020202020202,
      "grad_norm": 143.68849182128906,
      "learning_rate": 8.932311839329687e-08,
      "loss": 2.0096,
      "step": 25780
    },
    {
      "epoch": 173.0875420875421,
      "grad_norm": 157.66281127929688,
      "learning_rate": 8.888781165038428e-08,
      "loss": 2.4371,
      "step": 25790
    },
    {
      "epoch": 173.15488215488216,
      "grad_norm": 186.8685760498047,
      "learning_rate": 8.845351887062846e-08,
      "loss": 2.36,
      "step": 25800
    },
    {
      "epoch": 173.15488215488216,
      "eval_loss": 0.33586278557777405,
      "eval_mae": 0.4072350561618805,
      "eval_mse": 0.33586281538009644,
      "eval_r2": 0.2653582692146301,
      "eval_rmse": 0.5795367247898069,
      "eval_runtime": 10.6901,
      "eval_samples_per_second": 444.243,
      "eval_steps_per_second": 13.938,
      "step": 25800
    },
    {
      "epoch": 173.22222222222223,
      "grad_norm": 113.84757232666016,
      "learning_rate": 8.802024053734702e-08,
      "loss": 2.1533,
      "step": 25810
    },
    {
      "epoch": 173.2895622895623,
      "grad_norm": 272.9006042480469,
      "learning_rate": 8.758797713272903e-08,
      "loss": 2.4172,
      "step": 25820
    },
    {
      "epoch": 173.35690235690237,
      "grad_norm": 187.99978637695312,
      "learning_rate": 8.7156729137834e-08,
      "loss": 2.5352,
      "step": 25830
    },
    {
      "epoch": 173.42424242424244,
      "grad_norm": 198.02931213378906,
      "learning_rate": 8.672649703259127e-08,
      "loss": 2.4218,
      "step": 25840
    },
    {
      "epoch": 173.4915824915825,
      "grad_norm": 382.5050354003906,
      "learning_rate": 8.629728129579994e-08,
      "loss": 2.2839,
      "step": 25850
    },
    {
      "epoch": 173.55892255892255,
      "grad_norm": 82.95073699951172,
      "learning_rate": 8.586908240512769e-08,
      "loss": 2.3184,
      "step": 25860
    },
    {
      "epoch": 173.62626262626262,
      "grad_norm": 65.39875793457031,
      "learning_rate": 8.544190083711045e-08,
      "loss": 2.1639,
      "step": 25870
    },
    {
      "epoch": 173.69360269360268,
      "grad_norm": 133.2843475341797,
      "learning_rate": 8.50157370671526e-08,
      "loss": 2.2511,
      "step": 25880
    },
    {
      "epoch": 173.76094276094275,
      "grad_norm": 257.5234069824219,
      "learning_rate": 8.45905915695252e-08,
      "loss": 2.8508,
      "step": 25890
    },
    {
      "epoch": 173.82828282828282,
      "grad_norm": 135.7627410888672,
      "learning_rate": 8.416646481736644e-08,
      "loss": 2.026,
      "step": 25900
    },
    {
      "epoch": 173.82828282828282,
      "eval_loss": 0.33613306283950806,
      "eval_mae": 0.40716782212257385,
      "eval_mse": 0.33613306283950806,
      "eval_r2": 0.2647671699523926,
      "eval_rmse": 0.5797698360897262,
      "eval_runtime": 10.6906,
      "eval_samples_per_second": 444.222,
      "eval_steps_per_second": 13.937,
      "step": 25900
    },
    {
      "epoch": 173.8956228956229,
      "grad_norm": 43.71229934692383,
      "learning_rate": 8.374335728268078e-08,
      "loss": 2.2573,
      "step": 25910
    },
    {
      "epoch": 173.96296296296296,
      "grad_norm": 112.4022216796875,
      "learning_rate": 8.332126943633777e-08,
      "loss": 2.5256,
      "step": 25920
    },
    {
      "epoch": 174.02693602693603,
      "grad_norm": 193.66246032714844,
      "learning_rate": 8.290020174807333e-08,
      "loss": 2.3792,
      "step": 25930
    },
    {
      "epoch": 174.0942760942761,
      "grad_norm": 73.66658782958984,
      "learning_rate": 8.248015468648706e-08,
      "loss": 2.6299,
      "step": 25940
    },
    {
      "epoch": 174.16161616161617,
      "grad_norm": 222.6166229248047,
      "learning_rate": 8.20611287190428e-08,
      "loss": 2.1682,
      "step": 25950
    },
    {
      "epoch": 174.22895622895624,
      "grad_norm": 60.437103271484375,
      "learning_rate": 8.164312431206888e-08,
      "loss": 2.0594,
      "step": 25960
    },
    {
      "epoch": 174.2962962962963,
      "grad_norm": 42.27448654174805,
      "learning_rate": 8.122614193075572e-08,
      "loss": 2.2035,
      "step": 25970
    },
    {
      "epoch": 174.36363636363637,
      "grad_norm": 185.7076873779297,
      "learning_rate": 8.081018203915712e-08,
      "loss": 2.4499,
      "step": 25980
    },
    {
      "epoch": 174.43097643097644,
      "grad_norm": 170.18028259277344,
      "learning_rate": 8.039524510018847e-08,
      "loss": 2.5207,
      "step": 25990
    },
    {
      "epoch": 174.4983164983165,
      "grad_norm": 166.6307830810547,
      "learning_rate": 7.998133157562669e-08,
      "loss": 2.3027,
      "step": 26000
    },
    {
      "epoch": 174.4983164983165,
      "eval_loss": 0.33595147728919983,
      "eval_mae": 0.4078233242034912,
      "eval_mse": 0.3359515070915222,
      "eval_r2": 0.26516425609588623,
      "eval_rmse": 0.5796132392307152,
      "eval_runtime": 10.6956,
      "eval_samples_per_second": 444.015,
      "eval_steps_per_second": 13.931,
      "step": 26000
    },
    {
      "epoch": 174.56565656565655,
      "grad_norm": 58.17460250854492,
      "learning_rate": 7.956844192611034e-08,
      "loss": 2.2684,
      "step": 26010
    },
    {
      "epoch": 174.63299663299662,
      "grad_norm": 299.7349548339844,
      "learning_rate": 7.915657661113795e-08,
      "loss": 2.4253,
      "step": 26020
    },
    {
      "epoch": 174.7003367003367,
      "grad_norm": 132.77671813964844,
      "learning_rate": 7.87457360890682e-08,
      "loss": 2.3065,
      "step": 26030
    },
    {
      "epoch": 174.76767676767676,
      "grad_norm": 95.25971984863281,
      "learning_rate": 7.833592081711971e-08,
      "loss": 2.3386,
      "step": 26040
    },
    {
      "epoch": 174.83501683501683,
      "grad_norm": 53.22066116333008,
      "learning_rate": 7.792713125136929e-08,
      "loss": 2.5438,
      "step": 26050
    },
    {
      "epoch": 174.9023569023569,
      "grad_norm": 92.96481323242188,
      "learning_rate": 7.751936784675316e-08,
      "loss": 2.4369,
      "step": 26060
    },
    {
      "epoch": 174.96969696969697,
      "grad_norm": 188.43043518066406,
      "learning_rate": 7.7112631057065e-08,
      "loss": 2.2047,
      "step": 26070
    },
    {
      "epoch": 175.03367003367003,
      "grad_norm": 102.00141906738281,
      "learning_rate": 7.670692133495593e-08,
      "loss": 2.3689,
      "step": 26080
    },
    {
      "epoch": 175.1010101010101,
      "grad_norm": 141.08120727539062,
      "learning_rate": 7.630223913193456e-08,
      "loss": 2.3817,
      "step": 26090
    },
    {
      "epoch": 175.16835016835017,
      "grad_norm": 130.90415954589844,
      "learning_rate": 7.589858489836554e-08,
      "loss": 2.4157,
      "step": 26100
    },
    {
      "epoch": 175.16835016835017,
      "eval_loss": 0.33676329255104065,
      "eval_mae": 0.4079859256744385,
      "eval_mse": 0.33676329255104065,
      "eval_r2": 0.26338857412338257,
      "eval_rmse": 0.5803130987243358,
      "eval_runtime": 10.6924,
      "eval_samples_per_second": 444.146,
      "eval_steps_per_second": 13.935,
      "step": 26100
    },
    {
      "epoch": 175.23569023569024,
      "grad_norm": 109.05827331542969,
      "learning_rate": 7.549595908346962e-08,
      "loss": 2.4866,
      "step": 26110
    },
    {
      "epoch": 175.3030303030303,
      "grad_norm": 428.12384033203125,
      "learning_rate": 7.509436213532306e-08,
      "loss": 2.4533,
      "step": 26120
    },
    {
      "epoch": 175.37037037037038,
      "grad_norm": 93.30845642089844,
      "learning_rate": 7.469379450085688e-08,
      "loss": 2.6081,
      "step": 26130
    },
    {
      "epoch": 175.43771043771045,
      "grad_norm": 95.88896179199219,
      "learning_rate": 7.429425662585731e-08,
      "loss": 2.2655,
      "step": 26140
    },
    {
      "epoch": 175.5050505050505,
      "grad_norm": 59.99432373046875,
      "learning_rate": 7.389574895496387e-08,
      "loss": 2.126,
      "step": 26150
    },
    {
      "epoch": 175.57239057239056,
      "grad_norm": 88.37857818603516,
      "learning_rate": 7.349827193166946e-08,
      "loss": 2.2203,
      "step": 26160
    },
    {
      "epoch": 175.63973063973063,
      "grad_norm": 44.3857536315918,
      "learning_rate": 7.310182599832094e-08,
      "loss": 2.3138,
      "step": 26170
    },
    {
      "epoch": 175.7070707070707,
      "grad_norm": 154.32191467285156,
      "learning_rate": 7.270641159611645e-08,
      "loss": 2.2928,
      "step": 26180
    },
    {
      "epoch": 175.77441077441077,
      "grad_norm": 63.59320068359375,
      "learning_rate": 7.231202916510737e-08,
      "loss": 2.345,
      "step": 26190
    },
    {
      "epoch": 175.84175084175084,
      "grad_norm": 88.37818908691406,
      "learning_rate": 7.19186791441957e-08,
      "loss": 2.1225,
      "step": 26200
    },
    {
      "epoch": 175.84175084175084,
      "eval_loss": 0.33609533309936523,
      "eval_mae": 0.40733641386032104,
      "eval_mse": 0.33609533309936523,
      "eval_r2": 0.2648496627807617,
      "eval_rmse": 0.5797372966261229,
      "eval_runtime": 10.6892,
      "eval_samples_per_second": 444.28,
      "eval_steps_per_second": 13.939,
      "step": 26200
    },
    {
      "epoch": 175.9090909090909,
      "grad_norm": 225.8782501220703,
      "learning_rate": 7.152636197113459e-08,
      "loss": 2.4474,
      "step": 26210
    },
    {
      "epoch": 175.97643097643098,
      "grad_norm": 106.9380874633789,
      "learning_rate": 7.11350780825285e-08,
      "loss": 2.5517,
      "step": 26220
    },
    {
      "epoch": 176.04040404040404,
      "grad_norm": 97.05534362792969,
      "learning_rate": 7.074482791383107e-08,
      "loss": 2.1778,
      "step": 26230
    },
    {
      "epoch": 176.1077441077441,
      "grad_norm": 260.3788146972656,
      "learning_rate": 7.035561189934592e-08,
      "loss": 2.3437,
      "step": 26240
    },
    {
      "epoch": 176.17508417508418,
      "grad_norm": 290.9968566894531,
      "learning_rate": 6.996743047222586e-08,
      "loss": 2.0852,
      "step": 26250
    },
    {
      "epoch": 176.24242424242425,
      "grad_norm": 90.26624298095703,
      "learning_rate": 6.958028406447202e-08,
      "loss": 2.1047,
      "step": 26260
    },
    {
      "epoch": 176.30976430976432,
      "grad_norm": 271.0270080566406,
      "learning_rate": 6.91941731069342e-08,
      "loss": 2.2684,
      "step": 26270
    },
    {
      "epoch": 176.3771043771044,
      "grad_norm": 137.84326171875,
      "learning_rate": 6.880909802930923e-08,
      "loss": 2.4601,
      "step": 26280
    },
    {
      "epoch": 176.44444444444446,
      "grad_norm": 133.1082000732422,
      "learning_rate": 6.842505926014131e-08,
      "loss": 2.7745,
      "step": 26290
    },
    {
      "epoch": 176.5117845117845,
      "grad_norm": 175.322509765625,
      "learning_rate": 6.804205722682189e-08,
      "loss": 2.4449,
      "step": 26300
    },
    {
      "epoch": 176.5117845117845,
      "eval_loss": 0.33543846011161804,
      "eval_mae": 0.40637513995170593,
      "eval_mse": 0.33543846011161804,
      "eval_r2": 0.2662864923477173,
      "eval_rmse": 0.579170493129284,
      "eval_runtime": 10.6886,
      "eval_samples_per_second": 444.304,
      "eval_steps_per_second": 13.94,
      "step": 26300
    },
    {
      "epoch": 176.57912457912457,
      "grad_norm": 135.810302734375,
      "learning_rate": 6.76600923555879e-08,
      "loss": 2.3034,
      "step": 26310
    },
    {
      "epoch": 176.64646464646464,
      "grad_norm": 139.85275268554688,
      "learning_rate": 6.72791650715222e-08,
      "loss": 2.7163,
      "step": 26320
    },
    {
      "epoch": 176.7138047138047,
      "grad_norm": 172.198486328125,
      "learning_rate": 6.689927579855359e-08,
      "loss": 2.4116,
      "step": 26330
    },
    {
      "epoch": 176.78114478114477,
      "grad_norm": 187.60955810546875,
      "learning_rate": 6.652042495945454e-08,
      "loss": 2.1343,
      "step": 26340
    },
    {
      "epoch": 176.84848484848484,
      "grad_norm": 266.7928466796875,
      "learning_rate": 6.614261297584312e-08,
      "loss": 2.4451,
      "step": 26350
    },
    {
      "epoch": 176.9158249158249,
      "grad_norm": 119.13152313232422,
      "learning_rate": 6.576584026818022e-08,
      "loss": 2.333,
      "step": 26360
    },
    {
      "epoch": 176.98316498316498,
      "grad_norm": 442.3548889160156,
      "learning_rate": 6.539010725577066e-08,
      "loss": 2.3943,
      "step": 26370
    },
    {
      "epoch": 177.04713804713805,
      "grad_norm": 65.32048034667969,
      "learning_rate": 6.501541435676239e-08,
      "loss": 2.2182,
      "step": 26380
    },
    {
      "epoch": 177.11447811447812,
      "grad_norm": 205.89569091796875,
      "learning_rate": 6.464176198814497e-08,
      "loss": 2.3892,
      "step": 26390
    },
    {
      "epoch": 177.1818181818182,
      "grad_norm": 54.696842193603516,
      "learning_rate": 6.4269150565751e-08,
      "loss": 2.0722,
      "step": 26400
    },
    {
      "epoch": 177.1818181818182,
      "eval_loss": 0.3366211950778961,
      "eval_mae": 0.40746963024139404,
      "eval_mse": 0.3366211950778961,
      "eval_r2": 0.263699471950531,
      "eval_rmse": 0.5801906540766545,
      "eval_runtime": 10.674,
      "eval_samples_per_second": 444.914,
      "eval_steps_per_second": 13.959,
      "step": 26400
    },
    {
      "epoch": 177.24915824915826,
      "grad_norm": 56.78644561767578,
      "learning_rate": 6.389758050425409e-08,
      "loss": 2.3574,
      "step": 26410
    },
    {
      "epoch": 177.31649831649833,
      "grad_norm": 134.6973876953125,
      "learning_rate": 6.35270522171688e-08,
      "loss": 1.9666,
      "step": 26420
    },
    {
      "epoch": 177.3838383838384,
      "grad_norm": 182.80731201171875,
      "learning_rate": 6.315756611685086e-08,
      "loss": 2.42,
      "step": 26430
    },
    {
      "epoch": 177.45117845117846,
      "grad_norm": 132.44412231445312,
      "learning_rate": 6.278912261449543e-08,
      "loss": 2.2626,
      "step": 26440
    },
    {
      "epoch": 177.5185185185185,
      "grad_norm": 77.9929428100586,
      "learning_rate": 6.24217221201383e-08,
      "loss": 2.2227,
      "step": 26450
    },
    {
      "epoch": 177.58585858585857,
      "grad_norm": 423.8899841308594,
      "learning_rate": 6.205536504265362e-08,
      "loss": 2.4797,
      "step": 26460
    },
    {
      "epoch": 177.65319865319864,
      "grad_norm": 211.29220581054688,
      "learning_rate": 6.169005178975473e-08,
      "loss": 2.2347,
      "step": 26470
    },
    {
      "epoch": 177.7205387205387,
      "grad_norm": 189.717529296875,
      "learning_rate": 6.132578276799349e-08,
      "loss": 2.4403,
      "step": 26480
    },
    {
      "epoch": 177.78787878787878,
      "grad_norm": 93.92589569091797,
      "learning_rate": 6.096255838275933e-08,
      "loss": 2.6774,
      "step": 26490
    },
    {
      "epoch": 177.85521885521885,
      "grad_norm": 333.8948059082031,
      "learning_rate": 6.060037903827919e-08,
      "loss": 2.492,
      "step": 26500
    },
    {
      "epoch": 177.85521885521885,
      "eval_loss": 0.33643701672554016,
      "eval_mae": 0.4078582227230072,
      "eval_mse": 0.33643701672554016,
      "eval_r2": 0.2641022801399231,
      "eval_rmse": 0.5800319100924881,
      "eval_runtime": 10.6975,
      "eval_samples_per_second": 443.936,
      "eval_steps_per_second": 13.928,
      "step": 26500
    },
    {
      "epoch": 177.92255892255892,
      "grad_norm": 159.4984588623047,
      "learning_rate": 6.023924513761725e-08,
      "loss": 2.3253,
      "step": 26510
    },
    {
      "epoch": 177.989898989899,
      "grad_norm": 179.34170532226562,
      "learning_rate": 5.987915708267377e-08,
      "loss": 2.4428,
      "step": 26520
    },
    {
      "epoch": 178.05387205387206,
      "grad_norm": 53.41549301147461,
      "learning_rate": 5.952011527418566e-08,
      "loss": 2.1861,
      "step": 26530
    },
    {
      "epoch": 178.12121212121212,
      "grad_norm": 55.61179733276367,
      "learning_rate": 5.916212011172506e-08,
      "loss": 2.3279,
      "step": 26540
    },
    {
      "epoch": 178.1885521885522,
      "grad_norm": 106.57039642333984,
      "learning_rate": 5.880517199369928e-08,
      "loss": 2.2137,
      "step": 26550
    },
    {
      "epoch": 178.25589225589226,
      "grad_norm": 161.14637756347656,
      "learning_rate": 5.844927131735089e-08,
      "loss": 2.3258,
      "step": 26560
    },
    {
      "epoch": 178.32323232323233,
      "grad_norm": 78.02250671386719,
      "learning_rate": 5.809441847875629e-08,
      "loss": 2.4591,
      "step": 26570
    },
    {
      "epoch": 178.3905723905724,
      "grad_norm": 191.57273864746094,
      "learning_rate": 5.7740613872825696e-08,
      "loss": 2.5391,
      "step": 26580
    },
    {
      "epoch": 178.45791245791247,
      "grad_norm": 76.08218383789062,
      "learning_rate": 5.738785789330336e-08,
      "loss": 2.3591,
      "step": 26590
    },
    {
      "epoch": 178.5252525252525,
      "grad_norm": 135.3099822998047,
      "learning_rate": 5.70361509327657e-08,
      "loss": 2.5637,
      "step": 26600
    },
    {
      "epoch": 178.5252525252525,
      "eval_loss": 0.33519282937049866,
      "eval_mae": 0.40663206577301025,
      "eval_mse": 0.33519282937049866,
      "eval_r2": 0.2668237090110779,
      "eval_rmse": 0.5789584003799397,
      "eval_runtime": 10.693,
      "eval_samples_per_second": 444.124,
      "eval_steps_per_second": 13.934,
      "step": 26600
    }
  ],
  "logging_steps": 10,
  "max_steps": 29800,
  "num_input_tokens_seen": 0,
  "num_train_epochs": 200,
  "save_steps": 100,
  "stateful_callbacks": {
    "EarlyStoppingCallback": {
      "args": {
        "early_stopping_patience": 20,
        "early_stopping_threshold": 0.0
      },
      "attributes": {
        "early_stopping_patience_counter": 0
      }
    },
    "TrainerControl": {
      "args": {
        "should_epoch_stop": false,
        "should_evaluate": false,
        "should_log": false,
        "should_save": true,
        "should_training_stop": false
      },
      "attributes": {}
    }
  },
  "total_flos": 1.1523036474688723e+17,
  "train_batch_size": 16,
  "trial_name": null,
  "trial_params": null
}


==> Supplementary/Supplementary_file_3.json <==
{
  "best_global_step": 37500,
  "best_metric": 2.956035614013672,
  "best_model_checkpoint": "/home/u111169/wrkdir/mgh/aav/checkpoints/esm-2_8m-thermo_final_0_2_valid/checkpoint-37500",
  "epoch": 297.6221335992024,
  "eval_steps": 100,
  "global_step": 37500,
  "is_hyper_param_search": false,
  "is_local_process_zero": true,
  "is_world_process_zero": true,
  "log_history": [
    {
      "epoch": 0.07976071784646062,
      "grad_norm": 573.4181518554688,
      "learning_rate": 6e-08,
      "loss": 68.7784,
      "step": 10
    },
    {
      "epoch": 0.15952143569292124,
      "grad_norm": 634.6896362304688,
      "learning_rate": 1.6e-07,
      "loss": 69.1553,
      "step": 20
    },
    {
      "epoch": 0.23928215353938184,
      "grad_norm": 715.6723022460938,
      "learning_rate": 2.5e-07,
      "loss": 65.9578,
      "step": 30
    },
    {
      "epoch": 0.3190428713858425,
      "grad_norm": 547.8534545898438,
      "learning_rate": 3.5e-07,
      "loss": 67.8186,
      "step": 40
    },
    {
      "epoch": 0.3988035892323031,
      "grad_norm": 683.612548828125,
      "learning_rate": 4.5e-07,
      "loss": 60.4619,
      "step": 50
    },
    {
      "epoch": 0.4785643070787637,
      "grad_norm": 555.7923583984375,
      "learning_rate": 4.999992104320635e-07,
      "loss": 62.6769,
      "step": 60
    },
    {
      "epoch": 0.5583250249252243,
      "grad_norm": 1337.35595703125,
      "learning_rate": 4.999928939184958e-07,
      "loss": 59.9945,
      "step": 70
    },
    {
      "epoch": 0.638085742771685,
      "grad_norm": 843.6145629882812,
      "learning_rate": 4.999818085657911e-07,
      "loss": 55.8398,
      "step": 80
    },
    {
      "epoch": 0.7178464606181456,
      "grad_norm": 228.58128356933594,
      "learning_rate": 4.999634912480267e-07,
      "loss": 49.1213,
      "step": 90
    },
    {
      "epoch": 0.7976071784646062,
      "grad_norm": 701.4474487304688,
      "learning_rate": 4.999388583191803e-07,
      "loss": 54.0468,
      "step": 100
    },
    {
      "epoch": 0.7976071784646062,
      "eval_loss": 6.189545154571533,
      "eval_mae": 1.8340115547180176,
      "eval_mse": 6.189545154571533,
      "eval_r2": -0.8648797273635864,
      "eval_rmse": 2.487879650339126,
      "eval_runtime": 9.8346,
      "eval_samples_per_second": 407.846,
      "eval_steps_per_second": 12.812,
      "step": 100
    },
    {
      "epoch": 0.8773678963110668,
      "grad_norm": 479.60687255859375,
      "learning_rate": 4.999079104016307e-07,
      "loss": 48.8717,
      "step": 110
    },
    {
      "epoch": 0.9571286141575274,
      "grad_norm": 171.86424255371094,
      "learning_rate": 4.99870648277312e-07,
      "loss": 46.4531,
      "step": 120
    },
    {
      "epoch": 1.0319042871385842,
      "grad_norm": 294.8586730957031,
      "learning_rate": 4.998270728876944e-07,
      "loss": 46.563,
      "step": 130
    },
    {
      "epoch": 1.111665004985045,
      "grad_norm": 288.3103332519531,
      "learning_rate": 4.997771853337591e-07,
      "loss": 47.1538,
      "step": 140
    },
    {
      "epoch": 1.1914257228315055,
      "grad_norm": 342.15130615234375,
      "learning_rate": 4.997209868759719e-07,
      "loss": 47.3056,
      "step": 150
    },
    {
      "epoch": 1.271186440677966,
      "grad_norm": 403.61468505859375,
      "learning_rate": 4.996584789342507e-07,
      "loss": 48.6825,
      "step": 160
    },
    {
      "epoch": 1.3509471585244266,
      "grad_norm": 587.3318481445312,
      "learning_rate": 4.995896630879293e-07,
      "loss": 43.8702,
      "step": 170
    },
    {
      "epoch": 1.4307078763708874,
      "grad_norm": 380.1310729980469,
      "learning_rate": 4.995145410757182e-07,
      "loss": 40.8683,
      "step": 180
    },
    {
      "epoch": 1.510468594217348,
      "grad_norm": 415.7288818359375,
      "learning_rate": 4.994331147956603e-07,
      "loss": 41.5049,
      "step": 190
    },
    {
      "epoch": 1.5902293120638085,
      "grad_norm": 236.02073669433594,
      "learning_rate": 4.993453863050829e-07,
      "loss": 39.8648,
      "step": 200
    },
    {
      "epoch": 1.5902293120638085,
      "eval_loss": 5.156213283538818,
      "eval_mae": 1.6833100318908691,
      "eval_mse": 5.156213760375977,
      "eval_r2": -0.5535420179367065,
      "eval_rmse": 2.2707297858565156,
      "eval_runtime": 9.5334,
      "eval_samples_per_second": 420.733,
      "eval_steps_per_second": 13.217,
      "step": 200
    },
    {
      "epoch": 1.6699900299102692,
      "grad_norm": 161.90733337402344,
      "learning_rate": 4.992513578205457e-07,
      "loss": 38.1656,
      "step": 210
    },
    {
      "epoch": 1.7497507477567298,
      "grad_norm": 197.21080017089844,
      "learning_rate": 4.991510317177851e-07,
      "loss": 41.23,
      "step": 220
    },
    {
      "epoch": 1.8295114656031903,
      "grad_norm": 457.8110656738281,
      "learning_rate": 4.990444105316537e-07,
      "loss": 36.2166,
      "step": 230
    },
    {
      "epoch": 1.909272183449651,
      "grad_norm": 281.78924560546875,
      "learning_rate": 4.989314969560569e-07,
      "loss": 39.6083,
      "step": 240
    },
    {
      "epoch": 1.9890329012961117,
      "grad_norm": 248.00437927246094,
      "learning_rate": 4.988122938438841e-07,
      "loss": 36.4834,
      "step": 250
    },
    {
      "epoch": 2.0638085742771684,
      "grad_norm": 286.20037841796875,
      "learning_rate": 4.986868042069371e-07,
      "loss": 32.0955,
      "step": 260
    },
    {
      "epoch": 2.143569292123629,
      "grad_norm": 315.5536193847656,
      "learning_rate": 4.985550312158541e-07,
      "loss": 35.8951,
      "step": 270
    },
    {
      "epoch": 2.22333000997009,
      "grad_norm": 406.2935791015625,
      "learning_rate": 4.984169782000289e-07,
      "loss": 33.277,
      "step": 280
    },
    {
      "epoch": 2.30309072781655,
      "grad_norm": 347.6233215332031,
      "learning_rate": 4.982726486475276e-07,
      "loss": 31.5701,
      "step": 290
    },
    {
      "epoch": 2.382851445663011,
      "grad_norm": 145.79922485351562,
      "learning_rate": 4.98122046205e-07,
      "loss": 32.1125,
      "step": 300
    },
    {
      "epoch": 2.382851445663011,
      "eval_loss": 3.720351219177246,
      "eval_mae": 1.4502124786376953,
      "eval_mse": 3.720351457595825,
      "eval_r2": -0.12092375755310059,
      "eval_rmse": 1.928821261184101,
      "eval_runtime": 9.5934,
      "eval_samples_per_second": 418.101,
      "eval_steps_per_second": 13.134,
      "step": 300
    },
    {
      "epoch": 2.4626121635094718,
      "grad_norm": 172.51040649414062,
      "learning_rate": 4.979651746775878e-07,
      "loss": 28.2744,
      "step": 310
    },
    {
      "epoch": 2.542372881355932,
      "grad_norm": 184.6218719482422,
      "learning_rate": 4.978020380288278e-07,
      "loss": 27.2333,
      "step": 320
    },
    {
      "epoch": 2.622133599202393,
      "grad_norm": 84.76827239990234,
      "learning_rate": 4.976326403805526e-07,
      "loss": 31.0476,
      "step": 330
    },
    {
      "epoch": 2.701894317048853,
      "grad_norm": 125.47854614257812,
      "learning_rate": 4.974569860127857e-07,
      "loss": 28.7382,
      "step": 340
    },
    {
      "epoch": 2.781655034895314,
      "grad_norm": 164.69036865234375,
      "learning_rate": 4.972750793636339e-07,
      "loss": 26.0502,
      "step": 350
    },
    {
      "epoch": 2.8614157527417747,
      "grad_norm": 76.86050415039062,
      "learning_rate": 4.970869250291753e-07,
      "loss": 30.6326,
      "step": 360
    },
    {
      "epoch": 2.9411764705882355,
      "grad_norm": 90.23853302001953,
      "learning_rate": 4.968925277633422e-07,
      "loss": 30.7144,
      "step": 370
    },
    {
      "epoch": 3.015952143569292,
      "grad_norm": 106.75017547607422,
      "learning_rate": 4.966918924778022e-07,
      "loss": 25.1257,
      "step": 380
    },
    {
      "epoch": 3.0957128614157527,
      "grad_norm": 147.7263641357422,
      "learning_rate": 4.964850242418333e-07,
      "loss": 28.2507,
      "step": 390
    },
    {
      "epoch": 3.1754735792622135,
      "grad_norm": 94.30587768554688,
      "learning_rate": 4.962719282821961e-07,
      "loss": 29.4349,
      "step": 400
    },
    {
      "epoch": 3.1754735792622135,
      "eval_loss": 3.5484604835510254,
      "eval_mae": 1.4172353744506836,
      "eval_mse": 3.5484604835510254,
      "eval_r2": -0.06913375854492188,
      "eval_rmse": 1.883735778592907,
      "eval_runtime": 9.2043,
      "eval_samples_per_second": 435.777,
      "eval_steps_per_second": 13.689,
      "step": 400
    },
    {
      "epoch": 3.255234297108674,
      "grad_norm": 136.9176788330078,
      "learning_rate": 4.960526099830015e-07,
      "loss": 28.2686,
      "step": 410
    },
    {
      "epoch": 3.3349950149551346,
      "grad_norm": 35.45146560668945,
      "learning_rate": 4.958270748855751e-07,
      "loss": 29.1841,
      "step": 420
    },
    {
      "epoch": 3.4147557328015954,
      "grad_norm": 157.3170928955078,
      "learning_rate": 4.955953286883171e-07,
      "loss": 28.8563,
      "step": 430
    },
    {
      "epoch": 3.4945164506480557,
      "grad_norm": 134.45327758789062,
      "learning_rate": 4.953573772465578e-07,
      "loss": 29.6298,
      "step": 440
    },
    {
      "epoch": 3.5742771684945165,
      "grad_norm": 55.60561752319336,
      "learning_rate": 4.951132265724103e-07,
      "loss": 27.7373,
      "step": 450
    },
    {
      "epoch": 3.6540378863409773,
      "grad_norm": 128.3103485107422,
      "learning_rate": 4.948628828346182e-07,
      "loss": 29.6246,
      "step": 460
    },
    {
      "epoch": 3.7337986041874376,
      "grad_norm": 115.28073120117188,
      "learning_rate": 4.946063523584002e-07,
      "loss": 27.5998,
      "step": 470
    },
    {
      "epoch": 3.8135593220338984,
      "grad_norm": 52.74937057495117,
      "learning_rate": 4.943436416252895e-07,
      "loss": 26.0449,
      "step": 480
    },
    {
      "epoch": 3.8933200398803587,
      "grad_norm": 200.8792724609375,
      "learning_rate": 4.940747572729705e-07,
      "loss": 27.9922,
      "step": 490
    },
    {
      "epoch": 3.9730807577268195,
      "grad_norm": 82.11042022705078,
      "learning_rate": 4.937997060951117e-07,
      "loss": 28.0655,
      "step": 500
    },
    {
      "epoch": 3.9730807577268195,
      "eval_loss": 3.4706692695617676,
      "eval_mae": 1.3996766805648804,
      "eval_mse": 3.4706692695617676,
      "eval_r2": -0.04569566249847412,
      "eval_rmse": 1.8629732337212384,
      "eval_runtime": 9.2717,
      "eval_samples_per_second": 432.606,
      "eval_steps_per_second": 13.59,
      "step": 500
    },
    {
      "epoch": 4.047856430707876,
      "grad_norm": 37.33889389038086,
      "learning_rate": 4.935184950411928e-07,
      "loss": 26.7186,
      "step": 510
    },
    {
      "epoch": 4.127617148554337,
      "grad_norm": 50.46540069580078,
      "learning_rate": 4.932311312163299e-07,
      "loss": 28.5682,
      "step": 520
    },
    {
      "epoch": 4.2073778664007975,
      "grad_norm": 61.525657653808594,
      "learning_rate": 4.929376218810962e-07,
      "loss": 27.7542,
      "step": 530
    },
    {
      "epoch": 4.287138584247258,
      "grad_norm": 69.10831451416016,
      "learning_rate": 4.926379744513378e-07,
      "loss": 31.3671,
      "step": 540
    },
    {
      "epoch": 4.366899302093719,
      "grad_norm": 65.49845123291016,
      "learning_rate": 4.923321964979867e-07,
      "loss": 25.1761,
      "step": 550
    },
    {
      "epoch": 4.44666001994018,
      "grad_norm": 77.61808776855469,
      "learning_rate": 4.920202957468699e-07,
      "loss": 26.5478,
      "step": 560
    },
    {
      "epoch": 4.526420737786641,
      "grad_norm": 73.5521240234375,
      "learning_rate": 4.917022800785133e-07,
      "loss": 26.3101,
      "step": 570
    },
    {
      "epoch": 4.6061814556331,
      "grad_norm": 88.35464477539062,
      "learning_rate": 4.913781575279436e-07,
      "loss": 27.0035,
      "step": 580
    },
    {
      "epoch": 4.685942173479561,
      "grad_norm": 43.666046142578125,
      "learning_rate": 4.910479362844847e-07,
      "loss": 26.8132,
      "step": 590
    },
    {
      "epoch": 4.765702891326022,
      "grad_norm": 67.6700439453125,
      "learning_rate": 4.907116246915507e-07,
      "loss": 30.1273,
      "step": 600
    },
    {
      "epoch": 4.765702891326022,
      "eval_loss": 3.4153451919555664,
      "eval_mae": 1.3900654315948486,
      "eval_mse": 3.4153451919555664,
      "eval_r2": -0.02902674674987793,
      "eval_rmse": 1.8480652564115712,
      "eval_runtime": 9.5716,
      "eval_samples_per_second": 419.053,
      "eval_steps_per_second": 13.164,
      "step": 600
    },
    {
      "epoch": 4.845463609172483,
      "grad_norm": 78.9489974975586,
      "learning_rate": 4.903692312464353e-07,
      "loss": 27.8143,
      "step": 610
    },
    {
      "epoch": 4.9252243270189435,
      "grad_norm": 94.63184356689453,
      "learning_rate": 4.900207646000974e-07,
      "loss": 27.2606,
      "step": 620
    },
    {
      "epoch": 5.0,
      "grad_norm": 58.72568130493164,
      "learning_rate": 4.896662335569419e-07,
      "loss": 24.7743,
      "step": 630
    },
    {
      "epoch": 5.079760717846461,
      "grad_norm": 67.03953552246094,
      "learning_rate": 4.893056470745975e-07,
      "loss": 28.5772,
      "step": 640
    },
    {
      "epoch": 5.1595214356929215,
      "grad_norm": 69.72952270507812,
      "learning_rate": 4.889390142636909e-07,
      "loss": 27.8049,
      "step": 650
    },
    {
      "epoch": 5.239282153539381,
      "grad_norm": 48.28046798706055,
      "learning_rate": 4.885663443876158e-07,
      "loss": 26.902,
      "step": 660
    },
    {
      "epoch": 5.319042871385842,
      "grad_norm": 86.15617370605469,
      "learning_rate": 4.88187646862299e-07,
      "loss": 28.749,
      "step": 670
    },
    {
      "epoch": 5.398803589232303,
      "grad_norm": 65.24939727783203,
      "learning_rate": 4.878029312559633e-07,
      "loss": 25.8315,
      "step": 680
    },
    {
      "epoch": 5.478564307078764,
      "grad_norm": 34.22309112548828,
      "learning_rate": 4.874122072888844e-07,
      "loss": 29.6742,
      "step": 690
    },
    {
      "epoch": 5.5583250249252245,
      "grad_norm": 136.18731689453125,
      "learning_rate": 4.870154848331468e-07,
      "loss": 28.3412,
      "step": 700
    },
    {
      "epoch": 5.5583250249252245,
      "eval_loss": 3.371689796447754,
      "eval_mae": 1.392737865447998,
      "eval_mse": 3.371690034866333,
      "eval_r2": -0.01587367057800293,
      "eval_rmse": 1.8362162276993232,
      "eval_runtime": 9.2257,
      "eval_samples_per_second": 434.766,
      "eval_steps_per_second": 13.658,
      "step": 700
    },
    {
      "epoch": 5.638085742771685,
      "grad_norm": 99.80322265625,
      "learning_rate": 4.866127739123931e-07,
      "loss": 27.3187,
      "step": 710
    },
    {
      "epoch": 5.717846460618146,
      "grad_norm": 62.02863311767578,
      "learning_rate": 4.862040847015712e-07,
      "loss": 25.038,
      "step": 720
    },
    {
      "epoch": 5.797607178464606,
      "grad_norm": 68.26268768310547,
      "learning_rate": 4.857894275266779e-07,
      "loss": 26.4793,
      "step": 730
    },
    {
      "epoch": 5.877367896311067,
      "grad_norm": 51.290000915527344,
      "learning_rate": 4.853688128644969e-07,
      "loss": 27.7466,
      "step": 740
    },
    {
      "epoch": 5.9571286141575275,
      "grad_norm": 56.944007873535156,
      "learning_rate": 4.849422513423343e-07,
      "loss": 24.5587,
      "step": 750
    },
    {
      "epoch": 6.031904287138584,
      "grad_norm": 53.164737701416016,
      "learning_rate": 4.845097537377511e-07,
      "loss": 24.6128,
      "step": 760
    },
    {
      "epoch": 6.111665004985045,
      "grad_norm": 37.63719177246094,
      "learning_rate": 4.840713309782894e-07,
      "loss": 25.3815,
      "step": 770
    },
    {
      "epoch": 6.1914257228315055,
      "grad_norm": 84.40767669677734,
      "learning_rate": 4.836269941411977e-07,
      "loss": 27.9501,
      "step": 780
    },
    {
      "epoch": 6.271186440677966,
      "grad_norm": 40.62728500366211,
      "learning_rate": 4.831767544531501e-07,
      "loss": 26.8201,
      "step": 790
    },
    {
      "epoch": 6.350947158524427,
      "grad_norm": 91.77393341064453,
      "learning_rate": 4.827206232899628e-07,
      "loss": 27.7182,
      "step": 800
    },
    {
      "epoch": 6.350947158524427,
      "eval_loss": 3.340036630630493,
      "eval_mae": 1.385007619857788,
      "eval_mse": 3.340036630630493,
      "eval_r2": -0.006336688995361328,
      "eval_rmse": 1.8275767099168487,
      "eval_runtime": 9.255,
      "eval_samples_per_second": 433.389,
      "eval_steps_per_second": 13.614,
      "step": 800
    },
    {
      "epoch": 6.430707876370887,
      "grad_norm": 25.9021053314209,
      "learning_rate": 4.822586121763069e-07,
      "loss": 26.24,
      "step": 810
    },
    {
      "epoch": 6.510468594217348,
      "grad_norm": 97.57054901123047,
      "learning_rate": 4.817907327854172e-07,
      "loss": 27.2087,
      "step": 820
    },
    {
      "epoch": 6.5902293120638085,
      "grad_norm": 36.019039154052734,
      "learning_rate": 4.813169969387971e-07,
      "loss": 27.6542,
      "step": 830
    },
    {
      "epoch": 6.669990029910269,
      "grad_norm": 34.63457489013672,
      "learning_rate": 4.8083741660592e-07,
      "loss": 27.4211,
      "step": 840
    },
    {
      "epoch": 6.74975074775673,
      "grad_norm": 51.112457275390625,
      "learning_rate": 4.80352003903927e-07,
      "loss": 27.1675,
      "step": 850
    },
    {
      "epoch": 6.829511465603191,
      "grad_norm": 42.236328125,
      "learning_rate": 4.798607710973204e-07,
      "loss": 25.7901,
      "step": 860
    },
    {
      "epoch": 6.909272183449651,
      "grad_norm": 81.07854461669922,
      "learning_rate": 4.793637305976542e-07,
      "loss": 26.0094,
      "step": 870
    },
    {
      "epoch": 6.989032901296111,
      "grad_norm": 22.95639991760254,
      "learning_rate": 4.788608949632202e-07,
      "loss": 27.9139,
      "step": 880
    },
    {
      "epoch": 7.063808574277169,
      "grad_norm": 70.43840026855469,
      "learning_rate": 4.78352276898731e-07,
      "loss": 25.0272,
      "step": 890
    },
    {
      "epoch": 7.14356929212363,
      "grad_norm": 140.94937133789062,
      "learning_rate": 4.77837889254999e-07,
      "loss": 27.7522,
      "step": 900
    },
    {
      "epoch": 7.14356929212363,
      "eval_loss": 3.3163321018218994,
      "eval_mae": 1.3711785078048706,
      "eval_mse": 3.3163323402404785,
      "eval_r2": 0.0008053183555603027,
      "eval_rmse": 1.8210799928175803,
      "eval_runtime": 9.2647,
      "eval_samples_per_second": 432.931,
      "eval_steps_per_second": 13.6,
      "step": 900
    },
    {
      "epoch": 7.2233300099700894,
      "grad_norm": 24.217979431152344,
      "learning_rate": 4.77317745028611e-07,
      "loss": 28.0138,
      "step": 910
    },
    {
      "epoch": 7.30309072781655,
      "grad_norm": 70.4435806274414,
      "learning_rate": 4.767918573616011e-07,
      "loss": 27.8576,
      "step": 920
    },
    {
      "epoch": 7.382851445663011,
      "grad_norm": 177.81341552734375,
      "learning_rate": 4.7626023954111744e-07,
      "loss": 27.0952,
      "step": 930
    },
    {
      "epoch": 7.462612163509472,
      "grad_norm": 32.845672607421875,
      "learning_rate": 4.7572290499908714e-07,
      "loss": 25.4676,
      "step": 940
    },
    {
      "epoch": 7.5423728813559325,
      "grad_norm": 54.082908630371094,
      "learning_rate": 4.751798673118768e-07,
      "loss": 24.4115,
      "step": 950
    },
    {
      "epoch": 7.622133599202392,
      "grad_norm": 59.80043029785156,
      "learning_rate": 4.7463114019994945e-07,
      "loss": 25.2318,
      "step": 960
    },
    {
      "epoch": 7.701894317048853,
      "grad_norm": 58.63386154174805,
      "learning_rate": 4.7407673752751787e-07,
      "loss": 27.5051,
      "step": 970
    },
    {
      "epoch": 7.781655034895314,
      "grad_norm": 55.40766906738281,
      "learning_rate": 4.7351667330219427e-07,
      "loss": 28.0926,
      "step": 980
    },
    {
      "epoch": 7.861415752741775,
      "grad_norm": 113.65251922607422,
      "learning_rate": 4.7295096167463644e-07,
      "loss": 25.48,
      "step": 990
    },
    {
      "epoch": 7.9411764705882355,
      "grad_norm": 101.72802734375,
      "learning_rate": 4.723796169381903e-07,
      "loss": 26.3553,
      "step": 1000
    },
    {
      "epoch": 7.9411764705882355,
      "eval_loss": 3.298834800720215,
      "eval_mae": 1.3671762943267822,
      "eval_mse": 3.2988345623016357,
      "eval_r2": 0.006077289581298828,
      "eval_rmse": 1.8162694079628263,
      "eval_runtime": 9.6354,
      "eval_samples_per_second": 416.278,
      "eval_steps_per_second": 13.077,
      "step": 1000
    },
    {
      "epoch": 8.015952143569292,
      "grad_norm": 28.65477752685547,
      "learning_rate": 4.7180265352852846e-07,
      "loss": 25.2742,
      "step": 1010
    },
    {
      "epoch": 8.095712861415752,
      "grad_norm": 77.14867401123047,
      "learning_rate": 4.7122008602328584e-07,
      "loss": 26.0271,
      "step": 1020
    },
    {
      "epoch": 8.175473579262214,
      "grad_norm": 62.96834182739258,
      "learning_rate": 4.706319291416911e-07,
      "loss": 26.7356,
      "step": 1030
    },
    {
      "epoch": 8.255234297108673,
      "grad_norm": 65.69111633300781,
      "learning_rate": 4.700381977441949e-07,
      "loss": 27.3675,
      "step": 1040
    },
    {
      "epoch": 8.334995014955135,
      "grad_norm": 69.17853546142578,
      "learning_rate": 4.694389068320943e-07,
      "loss": 26.3667,
      "step": 1050
    },
    {
      "epoch": 8.414755732801595,
      "grad_norm": 24.640756607055664,
      "learning_rate": 4.6883407154715384e-07,
      "loss": 25.1328,
      "step": 1060
    },
    {
      "epoch": 8.494516450648057,
      "grad_norm": 164.16966247558594,
      "learning_rate": 4.6822370717122294e-07,
      "loss": 26.6883,
      "step": 1070
    },
    {
      "epoch": 8.574277168494516,
      "grad_norm": 55.141292572021484,
      "learning_rate": 4.676078291258497e-07,
      "loss": 26.6146,
      "step": 1080
    },
    {
      "epoch": 8.654037886340976,
      "grad_norm": 56.901947021484375,
      "learning_rate": 4.6698645297189145e-07,
      "loss": 27.9764,
      "step": 1090
    },
    {
      "epoch": 8.733798604187438,
      "grad_norm": 35.33796310424805,
      "learning_rate": 4.663595944091213e-07,
      "loss": 26.8944,
      "step": 1100
    },
    {
      "epoch": 8.733798604187438,
      "eval_loss": 3.2831168174743652,
      "eval_mae": 1.371146321296692,
      "eval_mse": 3.2831168174743652,
      "eval_r2": 0.010812938213348389,
      "eval_rmse": 1.8119373105806849,
      "eval_runtime": 9.6483,
      "eval_samples_per_second": 415.723,
      "eval_steps_per_second": 13.059,
      "step": 1100
    },
    {
      "epoch": 8.813559322033898,
      "grad_norm": 55.841068267822266,
      "learning_rate": 4.6572726927583185e-07,
      "loss": 27.0192,
      "step": 1110
    },
    {
      "epoch": 8.89332003988036,
      "grad_norm": 70.44389343261719,
      "learning_rate": 4.650894935484346e-07,
      "loss": 25.9054,
      "step": 1120
    },
    {
      "epoch": 8.97308075772682,
      "grad_norm": 37.819854736328125,
      "learning_rate": 4.6444628334105673e-07,
      "loss": 25.7866,
      "step": 1130
    },
    {
      "epoch": 9.047856430707876,
      "grad_norm": 118.53936767578125,
      "learning_rate": 4.6379765490513345e-07,
      "loss": 22.7737,
      "step": 1140
    },
    {
      "epoch": 9.127617148554338,
      "grad_norm": 39.31532287597656,
      "learning_rate": 4.631436246289978e-07,
      "loss": 27.3392,
      "step": 1150
    },
    {
      "epoch": 9.207377866400797,
      "grad_norm": 46.137168884277344,
      "learning_rate": 4.6248420903746646e-07,
      "loss": 27.0129,
      "step": 1160
    },
    {
      "epoch": 9.28713858424726,
      "grad_norm": 49.3219108581543,
      "learning_rate": 4.618194247914221e-07,
      "loss": 27.1411,
      "step": 1170
    },
    {
      "epoch": 9.366899302093719,
      "grad_norm": 80.34762573242188,
      "learning_rate": 4.6114928868739263e-07,
      "loss": 25.0363,
      "step": 1180
    },
    {
      "epoch": 9.446660019940179,
      "grad_norm": 65.08316040039062,
      "learning_rate": 4.6047381765712675e-07,
      "loss": 27.1349,
      "step": 1190
    },
    {
      "epoch": 9.52642073778664,
      "grad_norm": 54.11983871459961,
      "learning_rate": 4.59793028767166e-07,
      "loss": 26.5226,
      "step": 1200
    },
    {
      "epoch": 9.52642073778664,
      "eval_loss": 3.269491195678711,
      "eval_mae": 1.3665425777435303,
      "eval_mse": 3.269491195678711,
      "eval_r2": 0.014918327331542969,
      "eval_rmse": 1.8081734418132325,
      "eval_runtime": 9.2453,
      "eval_samples_per_second": 433.842,
      "eval_steps_per_second": 13.629,
      "step": 1200
    },
    {
      "epoch": 9.6061814556331,
      "grad_norm": 99.34823608398438,
      "learning_rate": 4.591069392184138e-07,
      "loss": 26.6684,
      "step": 1210
    },
    {
      "epoch": 9.685942173479562,
      "grad_norm": 73.60244750976562,
      "learning_rate": 4.5841556634570073e-07,
      "loss": 26.9203,
      "step": 1220
    },
    {
      "epoch": 9.765702891326022,
      "grad_norm": 43.70383071899414,
      "learning_rate": 4.5771892761734633e-07,
      "loss": 26.2737,
      "step": 1230
    },
    {
      "epoch": 9.845463609172482,
      "grad_norm": 25.8046817779541,
      "learning_rate": 4.570170406347182e-07,
      "loss": 24.5509,
      "step": 1240
    },
    {
      "epoch": 9.925224327018944,
      "grad_norm": 92.3177490234375,
      "learning_rate": 4.5630992313178697e-07,
      "loss": 25.4429,
      "step": 1250
    },
    {
      "epoch": 10.0,
      "grad_norm": 52.23972702026367,
      "learning_rate": 4.5559759297467825e-07,
      "loss": 25.9577,
      "step": 1260
    },
    {
      "epoch": 10.07976071784646,
      "grad_norm": 41.57015609741211,
      "learning_rate": 4.548800681612212e-07,
      "loss": 26.6287,
      "step": 1270
    },
    {
      "epoch": 10.159521435692922,
      "grad_norm": 81.64158630371094,
      "learning_rate": 4.541573668204941e-07,
      "loss": 26.0703,
      "step": 1280
    },
    {
      "epoch": 10.239282153539381,
      "grad_norm": 27.914758682250977,
      "learning_rate": 4.5342950721236584e-07,
      "loss": 26.6378,
      "step": 1290
    },
    {
      "epoch": 10.319042871385843,
      "grad_norm": 53.98166275024414,
      "learning_rate": 4.526965077270348e-07,
      "loss": 26.146,
      "step": 1300
    },
    {
      "epoch": 10.319042871385843,
      "eval_loss": 3.2577223777770996,
      "eval_mae": 1.3596596717834473,
      "eval_mse": 3.2577223777770996,
      "eval_r2": 0.01846414804458618,
      "eval_rmse": 1.8049161691826852,
      "eval_runtime": 9.2569,
      "eval_samples_per_second": 433.299,
      "eval_steps_per_second": 13.611,
      "step": 1300
    },
    {
      "epoch": 10.398803589232303,
      "grad_norm": 123.96611785888672,
      "learning_rate": 4.5195838688456434e-07,
      "loss": 29.7088,
      "step": 1310
    },
    {
      "epoch": 10.478564307078763,
      "grad_norm": 62.53553009033203,
      "learning_rate": 4.5121516333441466e-07,
      "loss": 25.1537,
      "step": 1320
    },
    {
      "epoch": 10.558325024925225,
      "grad_norm": 75.32501220703125,
      "learning_rate": 4.5046685585497146e-07,
      "loss": 26.2433,
      "step": 1330
    },
    {
      "epoch": 10.638085742771684,
      "grad_norm": 49.98992156982422,
      "learning_rate": 4.4971348335307203e-07,
      "loss": 26.079,
      "step": 1340
    },
    {
      "epoch": 10.717846460618146,
      "grad_norm": 137.5787811279297,
      "learning_rate": 4.4895506486352686e-07,
      "loss": 24.1009,
      "step": 1350
    },
    {
      "epoch": 10.797607178464606,
      "grad_norm": 75.4178237915039,
      "learning_rate": 4.4819161954863927e-07,
      "loss": 24.9365,
      "step": 1360
    },
    {
      "epoch": 10.877367896311068,
      "grad_norm": 130.9047088623047,
      "learning_rate": 4.4742316669772096e-07,
      "loss": 26.0591,
      "step": 1370
    },
    {
      "epoch": 10.957128614157527,
      "grad_norm": 48.49380874633789,
      "learning_rate": 4.466497257266046e-07,
      "loss": 27.9292,
      "step": 1380
    },
    {
      "epoch": 11.031904287138584,
      "grad_norm": 28.311349868774414,
      "learning_rate": 4.4587131617715346e-07,
      "loss": 23.6428,
      "step": 1390
    },
    {
      "epoch": 11.111665004985046,
      "grad_norm": 140.38153076171875,
      "learning_rate": 4.4508795771676767e-07,
      "loss": 25.9676,
      "step": 1400
    },
    {
      "epoch": 11.111665004985046,
      "eval_loss": 3.247952938079834,
      "eval_mae": 1.3569178581237793,
      "eval_mse": 3.247952938079834,
      "eval_r2": 0.021407663822174072,
      "eval_rmse": 1.8022077954774898,
      "eval_runtime": 9.3541,
      "eval_samples_per_second": 428.795,
      "eval_steps_per_second": 13.47,
      "step": 1400
    },
    {
      "epoch": 11.191425722831505,
      "grad_norm": 30.292320251464844,
      "learning_rate": 4.4429967013788706e-07,
      "loss": 27.9688,
      "step": 1410
    },
    {
      "epoch": 11.271186440677965,
      "grad_norm": 57.311614990234375,
      "learning_rate": 4.4350647335749126e-07,
      "loss": 25.5213,
      "step": 1420
    },
    {
      "epoch": 11.350947158524427,
      "grad_norm": 72.53961944580078,
      "learning_rate": 4.4270838741659653e-07,
      "loss": 26.5346,
      "step": 1430
    },
    {
      "epoch": 11.430707876370887,
      "grad_norm": 91.33097839355469,
      "learning_rate": 4.419054324797492e-07,
      "loss": 25.9467,
      "step": 1440
    },
    {
      "epoch": 11.510468594217349,
      "grad_norm": 49.6580810546875,
      "learning_rate": 4.4109762883451637e-07,
      "loss": 25.582,
      "step": 1450
    },
    {
      "epoch": 11.590229312063808,
      "grad_norm": 55.276771545410156,
      "learning_rate": 4.402849968909732e-07,
      "loss": 25.4052,
      "step": 1460
    },
    {
      "epoch": 11.66999002991027,
      "grad_norm": 33.58572769165039,
      "learning_rate": 4.394675571811873e-07,
      "loss": 26.9084,
      "step": 1470
    },
    {
      "epoch": 11.74975074775673,
      "grad_norm": 119.92269134521484,
      "learning_rate": 4.386453303587002e-07,
      "loss": 26.1702,
      "step": 1480
    },
    {
      "epoch": 11.82951146560319,
      "grad_norm": 41.54932403564453,
      "learning_rate": 4.3781833719800474e-07,
      "loss": 26.7313,
      "step": 1490
    },
    {
      "epoch": 11.909272183449652,
      "grad_norm": 38.98570251464844,
      "learning_rate": 4.369865985940212e-07,
      "loss": 25.5662,
      "step": 1500
    },
    {
      "epoch": 11.909272183449652,
      "eval_loss": 3.238109588623047,
      "eval_mae": 1.3584039211273193,
      "eval_mse": 3.238109588623047,
      "eval_r2": 0.024373412132263184,
      "eval_rmse": 1.7994748091104378,
      "eval_runtime": 9.6443,
      "eval_samples_per_second": 415.893,
      "eval_steps_per_second": 13.065,
      "step": 1500
    },
    {
      "epoch": 11.989032901296111,
      "grad_norm": 82.44010162353516,
      "learning_rate": 4.361501355615685e-07,
      "loss": 27.1074,
      "step": 1510
    },
    {
      "epoch": 12.063808574277168,
      "grad_norm": 84.16273498535156,
      "learning_rate": 4.3530896923483387e-07,
      "loss": 24.2903,
      "step": 1520
    },
    {
      "epoch": 12.14356929212363,
      "grad_norm": 96.39720153808594,
      "learning_rate": 4.3446312086683846e-07,
      "loss": 25.0496,
      "step": 1530
    },
    {
      "epoch": 12.22333000997009,
      "grad_norm": 34.487491607666016,
      "learning_rate": 4.3361261182890054e-07,
      "loss": 26.8909,
      "step": 1540
    },
    {
      "epoch": 12.303090727816551,
      "grad_norm": 38.0224609375,
      "learning_rate": 4.3275746361009547e-07,
      "loss": 26.0252,
      "step": 1550
    },
    {
      "epoch": 12.382851445663011,
      "grad_norm": 21.54315948486328,
      "learning_rate": 4.3189769781671283e-07,
      "loss": 24.2614,
      "step": 1560
    },
    {
      "epoch": 12.46261216350947,
      "grad_norm": 49.494964599609375,
      "learning_rate": 4.3103333617171035e-07,
      "loss": 26.9778,
      "step": 1570
    },
    {
      "epoch": 12.542372881355933,
      "grad_norm": 22.109155654907227,
      "learning_rate": 4.3016440051416537e-07,
      "loss": 24.0684,
      "step": 1580
    },
    {
      "epoch": 12.622133599202392,
      "grad_norm": 37.458683013916016,
      "learning_rate": 4.292909127987226e-07,
      "loss": 26.7605,
      "step": 1590
    },
    {
      "epoch": 12.701894317048854,
      "grad_norm": 192.13340759277344,
      "learning_rate": 4.2841289509503977e-07,
      "loss": 26.3182,
      "step": 1600
    },
    {
      "epoch": 12.701894317048854,
      "eval_loss": 3.2306623458862305,
      "eval_mae": 1.35684072971344,
      "eval_mse": 3.2306623458862305,
      "eval_r2": 0.026617228984832764,
      "eval_rmse": 1.797404335670255,
      "eval_runtime": 9.2307,
      "eval_samples_per_second": 434.528,
      "eval_steps_per_second": 13.65,
      "step": 1600
    },
    {
      "epoch": 12.781655034895314,
      "grad_norm": 102.10505676269531,
      "learning_rate": 4.2753036958723e-07,
      "loss": 26.7662,
      "step": 1610
    },
    {
      "epoch": 12.861415752741774,
      "grad_norm": 29.1319637298584,
      "learning_rate": 4.2664335857330093e-07,
      "loss": 26.8907,
      "step": 1620
    },
    {
      "epoch": 12.941176470588236,
      "grad_norm": 39.71030044555664,
      "learning_rate": 4.2575188446459187e-07,
      "loss": 27.072,
      "step": 1630
    },
    {
      "epoch": 13.015952143569292,
      "grad_norm": 95.07027435302734,
      "learning_rate": 4.248559697852071e-07,
      "loss": 23.2089,
      "step": 1640
    },
    {
      "epoch": 13.095712861415752,
      "grad_norm": 36.529666900634766,
      "learning_rate": 4.239556371714471e-07,
      "loss": 26.037,
      "step": 1650
    },
    {
      "epoch": 13.175473579262214,
      "grad_norm": 47.9398307800293,
      "learning_rate": 4.2305090937123636e-07,
      "loss": 25.8954,
      "step": 1660
    },
    {
      "epoch": 13.255234297108673,
      "grad_norm": 71.37847900390625,
      "learning_rate": 4.221418092435488e-07,
      "loss": 23.7725,
      "step": 1670
    },
    {
      "epoch": 13.334995014955135,
      "grad_norm": 41.88365173339844,
      "learning_rate": 4.2122835975783005e-07,
      "loss": 25.5059,
      "step": 1680
    },
    {
      "epoch": 13.414755732801595,
      "grad_norm": 34.54059600830078,
      "learning_rate": 4.203105839934173e-07,
      "loss": 27.994,
      "step": 1690
    },
    {
      "epoch": 13.494516450648057,
      "grad_norm": 116.55763244628906,
      "learning_rate": 4.1938850513895626e-07,
      "loss": 26.5336,
      "step": 1700
    },
    {
      "epoch": 13.494516450648057,
      "eval_loss": 3.223775625228882,
      "eval_mae": 1.355072021484375,
      "eval_mse": 3.223775863647461,
      "eval_r2": 0.02869206666946411,
      "eval_rmse": 1.7954876395139736,
      "eval_runtime": 9.2588,
      "eval_samples_per_second": 433.21,
      "eval_steps_per_second": 13.609,
      "step": 1700
    },
    {
      "epoch": 13.574277168494516,
      "grad_norm": 68.4130630493164,
      "learning_rate": 4.1846214649181455e-07,
      "loss": 28.2323,
      "step": 1710
    },
    {
      "epoch": 13.654037886340976,
      "grad_norm": 50.52378845214844,
      "learning_rate": 4.175315314574942e-07,
      "loss": 26.1683,
      "step": 1720
    },
    {
      "epoch": 13.733798604187438,
      "grad_norm": 109.47400665283203,
      "learning_rate": 4.1659668354903934e-07,
      "loss": 25.7688,
      "step": 1730
    },
    {
      "epoch": 13.813559322033898,
      "grad_norm": 51.831729888916016,
      "learning_rate": 4.1565762638644255e-07,
      "loss": 25.1936,
      "step": 1740
    },
    {
      "epoch": 13.89332003988036,
      "grad_norm": 97.07423400878906,
      "learning_rate": 4.1471438369604795e-07,
      "loss": 25.2574,
      "step": 1750
    },
    {
      "epoch": 13.97308075772682,
      "grad_norm": 194.64306640625,
      "learning_rate": 4.13766979309952e-07,
      "loss": 25.8043,
      "step": 1760
    },
    {
      "epoch": 14.047856430707876,
      "grad_norm": 166.36204528808594,
      "learning_rate": 4.128154371654007e-07,
      "loss": 24.2276,
      "step": 1770
    },
    {
      "epoch": 14.127617148554338,
      "grad_norm": 28.835357666015625,
      "learning_rate": 4.1185978130418566e-07,
      "loss": 27.2479,
      "step": 1780
    },
    {
      "epoch": 14.207377866400797,
      "grad_norm": 161.6560821533203,
      "learning_rate": 4.109000358720358e-07,
      "loss": 27.8549,
      "step": 1790
    },
    {
      "epoch": 14.28713858424726,
      "grad_norm": 42.74077606201172,
      "learning_rate": 4.0993622511800794e-07,
      "loss": 25.8464,
      "step": 1800
    },
    {
      "epoch": 14.28713858424726,
      "eval_loss": 3.2174415588378906,
      "eval_mae": 1.352028727531433,
      "eval_mse": 3.2174415588378906,
      "eval_r2": 0.03060060739517212,
      "eval_rmse": 1.7937228210729468,
      "eval_runtime": 9.2733,
      "eval_samples_per_second": 432.53,
      "eval_steps_per_second": 13.587,
      "step": 1800
    },
    {
      "epoch": 14.366899302093719,
      "grad_norm": 94.52295684814453,
      "learning_rate": 4.08968373393874e-07,
      "loss": 26.218,
      "step": 1810
    },
    {
      "epoch": 14.446660019940179,
      "grad_norm": 102.33257293701172,
      "learning_rate": 4.0799650515350516e-07,
      "loss": 25.0329,
      "step": 1820
    },
    {
      "epoch": 14.52642073778664,
      "grad_norm": 77.26675415039062,
      "learning_rate": 4.070206449522547e-07,
      "loss": 26.2714,
      "step": 1830
    },
    {
      "epoch": 14.6061814556331,
      "grad_norm": 57.858577728271484,
      "learning_rate": 4.0604081744633745e-07,
      "loss": 25.818,
      "step": 1840
    },
    {
      "epoch": 14.685942173479562,
      "grad_norm": 53.28114318847656,
      "learning_rate": 4.050570473922064e-07,
      "loss": 26.48,
      "step": 1850
    },
    {
      "epoch": 14.765702891326022,
      "grad_norm": 93.24755096435547,
      "learning_rate": 4.040693596459277e-07,
      "loss": 26.9171,
      "step": 1860
    },
    {
      "epoch": 14.845463609172482,
      "grad_norm": 58.55867004394531,
      "learning_rate": 4.0307777916255237e-07,
      "loss": 26.2595,
      "step": 1870
    },
    {
      "epoch": 14.925224327018944,
      "grad_norm": 125.5550765991211,
      "learning_rate": 4.0208233099548573e-07,
      "loss": 23.0974,
      "step": 1880
    },
    {
      "epoch": 15.0,
      "grad_norm": 29.170337677001953,
      "learning_rate": 4.0108304029585474e-07,
      "loss": 23.3274,
      "step": 1890
    },
    {
      "epoch": 15.07976071784646,
      "grad_norm": 55.78076171875,
      "learning_rate": 4.000799323118722e-07,
      "loss": 26.2063,
      "step": 1900
    },
    {
      "epoch": 15.07976071784646,
      "eval_loss": 3.2104992866516113,
      "eval_mae": 1.3506470918655396,
      "eval_mse": 3.2104992866516113,
      "eval_r2": 0.03269225358963013,
      "eval_rmse": 1.7917866186160705,
      "eval_runtime": 9.5781,
      "eval_samples_per_second": 418.77,
      "eval_steps_per_second": 13.155,
      "step": 1900
    },
    {
      "epoch": 15.159521435692922,
      "grad_norm": 40.96506118774414,
      "learning_rate": 3.990730323881988e-07,
      "loss": 23.7108,
      "step": 1910
    },
    {
      "epoch": 15.239282153539381,
      "grad_norm": 68.11751556396484,
      "learning_rate": 3.9806236596530316e-07,
      "loss": 26.1233,
      "step": 1920
    },
    {
      "epoch": 15.319042871385843,
      "grad_norm": 76.66336822509766,
      "learning_rate": 3.9704795857881856e-07,
      "loss": 26.4697,
      "step": 1930
    },
    {
      "epoch": 15.398803589232303,
      "grad_norm": 160.65145874023438,
      "learning_rate": 3.9602983585889794e-07,
      "loss": 24.5925,
      "step": 1940
    },
    {
      "epoch": 15.478564307078763,
      "grad_norm": 33.02718734741211,
      "learning_rate": 3.950080235295666e-07,
      "loss": 24.7061,
      "step": 1950
    },
    {
      "epoch": 15.558325024925225,
      "grad_norm": 119.47199249267578,
      "learning_rate": 3.939825474080717e-07,
      "loss": 29.3217,
      "step": 1960
    },
    {
      "epoch": 15.638085742771684,
      "grad_norm": 72.96931457519531,
      "learning_rate": 3.9295343340423043e-07,
      "loss": 28.4587,
      "step": 1970
    },
    {
      "epoch": 15.717846460618146,
      "grad_norm": 57.194244384765625,
      "learning_rate": 3.9192070751977526e-07,
      "loss": 26.4959,
      "step": 1980
    },
    {
      "epoch": 15.797607178464606,
      "grad_norm": 34.6958122253418,
      "learning_rate": 3.908843958476968e-07,
      "loss": 25.5749,
      "step": 1990
    },
    {
      "epoch": 15.877367896311068,
      "grad_norm": 28.211673736572266,
      "learning_rate": 3.8984452457158466e-07,
      "loss": 25.7622,
      "step": 2000
    },
    {
      "epoch": 15.877367896311068,
      "eval_loss": 3.2040445804595947,
      "eval_mae": 1.3519315719604492,
      "eval_mse": 3.204044818878174,
      "eval_r2": 0.0346369743347168,
      "eval_rmse": 1.789984586212455,
      "eval_runtime": 9.1533,
      "eval_samples_per_second": 438.202,
      "eval_steps_per_second": 13.766,
      "step": 2000
    },
    {
      "epoch": 15.957128614157527,
      "grad_norm": 40.19672775268555,
      "learning_rate": 3.88801119964966e-07,
      "loss": 23.7187,
      "step": 2010
    },
    {
      "epoch": 16.031904287138584,
      "grad_norm": 125.82440185546875,
      "learning_rate": 3.877542083906414e-07,
      "loss": 23.9347,
      "step": 2020
    },
    {
      "epoch": 16.111665004985046,
      "grad_norm": 47.25736618041992,
      "learning_rate": 3.8670381630001914e-07,
      "loss": 26.4004,
      "step": 2030
    },
    {
      "epoch": 16.191425722831504,
      "grad_norm": 150.1745147705078,
      "learning_rate": 3.856499702324466e-07,
      "loss": 26.9673,
      "step": 2040
    },
    {
      "epoch": 16.271186440677965,
      "grad_norm": 135.0413055419922,
      "learning_rate": 3.845926968145398e-07,
      "loss": 26.9109,
      "step": 2050
    },
    {
      "epoch": 16.350947158524427,
      "grad_norm": 100.4754638671875,
      "learning_rate": 3.8353202275951054e-07,
      "loss": 24.002,
      "step": 2060
    },
    {
      "epoch": 16.43070787637089,
      "grad_norm": 95.51912689208984,
      "learning_rate": 3.8246797486649185e-07,
      "loss": 26.8029,
      "step": 2070
    },
    {
      "epoch": 16.510468594217347,
      "grad_norm": 38.787960052490234,
      "learning_rate": 3.8140058001986043e-07,
      "loss": 26.6201,
      "step": 2080
    },
    {
      "epoch": 16.59022931206381,
      "grad_norm": 155.7447967529297,
      "learning_rate": 3.803298651885575e-07,
      "loss": 26.3985,
      "step": 2090
    },
    {
      "epoch": 16.66999002991027,
      "grad_norm": 85.08961486816406,
      "learning_rate": 3.7925585742540766e-07,
      "loss": 24.1255,
      "step": 2100
    },
    {
      "epoch": 16.66999002991027,
      "eval_loss": 3.1988422870635986,
      "eval_mae": 1.3528438806533813,
      "eval_mse": 3.1988422870635986,
      "eval_r2": 0.03620445728302002,
      "eval_rmse": 1.788530762123928,
      "eval_runtime": 9.2596,
      "eval_samples_per_second": 433.172,
      "eval_steps_per_second": 13.608,
      "step": 2100
    },
    {
      "epoch": 16.74975074775673,
      "grad_norm": 74.64730834960938,
      "learning_rate": 3.781785838664349e-07,
      "loss": 25.9132,
      "step": 2110
    },
    {
      "epoch": 16.82951146560319,
      "grad_norm": 106.97097778320312,
      "learning_rate": 3.770980717301775e-07,
      "loss": 24.2703,
      "step": 2120
    },
    {
      "epoch": 16.90927218344965,
      "grad_norm": 78.0794448852539,
      "learning_rate": 3.760143483169999e-07,
      "loss": 27.0184,
      "step": 2130
    },
    {
      "epoch": 16.989032901296113,
      "grad_norm": 28.421470642089844,
      "learning_rate": 3.749274410084032e-07,
      "loss": 24.9771,
      "step": 2140
    },
    {
      "epoch": 17.063808574277168,
      "grad_norm": 106.12614440917969,
      "learning_rate": 3.7383737726633313e-07,
      "loss": 21.3464,
      "step": 2150
    },
    {
      "epoch": 17.14356929212363,
      "grad_norm": 93.90852355957031,
      "learning_rate": 3.7274418463248636e-07,
      "loss": 24.7134,
      "step": 2160
    },
    {
      "epoch": 17.22333000997009,
      "grad_norm": 177.743896484375,
      "learning_rate": 3.7164789072761453e-07,
      "loss": 24.8612,
      "step": 2170
    },
    {
      "epoch": 17.30309072781655,
      "grad_norm": 204.92091369628906,
      "learning_rate": 3.7054852325082645e-07,
      "loss": 26.3242,
      "step": 2180
    },
    {
      "epoch": 17.38285144566301,
      "grad_norm": 44.62697219848633,
      "learning_rate": 3.6944610997888817e-07,
      "loss": 24.804,
      "step": 2190
    },
    {
      "epoch": 17.462612163509473,
      "grad_norm": 38.966094970703125,
      "learning_rate": 3.6834067876552117e-07,
      "loss": 26.5188,
      "step": 2200
    },
    {
      "epoch": 17.462612163509473,
      "eval_loss": 3.194345235824585,
      "eval_mae": 1.3451436758041382,
      "eval_mse": 3.194345235824585,
      "eval_r2": 0.0375593900680542,
      "eval_rmse": 1.7872731284906023,
      "eval_runtime": 9.2905,
      "eval_samples_per_second": 431.733,
      "eval_steps_per_second": 13.562,
      "step": 2200
    },
    {
      "epoch": 17.54237288135593,
      "grad_norm": 51.10791015625,
      "learning_rate": 3.6723225754069874e-07,
      "loss": 25.2638,
      "step": 2210
    },
    {
      "epoch": 17.622133599202392,
      "grad_norm": 140.89447021484375,
      "learning_rate": 3.6612087430994015e-07,
      "loss": 26.0489,
      "step": 2220
    },
    {
      "epoch": 17.701894317048854,
      "grad_norm": 90.82955932617188,
      "learning_rate": 3.650065571536031e-07,
      "loss": 26.7658,
      "step": 2230
    },
    {
      "epoch": 17.781655034895316,
      "grad_norm": 72.15864562988281,
      "learning_rate": 3.638893342261742e-07,
      "loss": 26.9759,
      "step": 2240
    },
    {
      "epoch": 17.861415752741774,
      "grad_norm": 208.88856506347656,
      "learning_rate": 3.6276923375555777e-07,
      "loss": 26.9895,
      "step": 2250
    },
    {
      "epoch": 17.941176470588236,
      "grad_norm": 80.82164001464844,
      "learning_rate": 3.6164628404236253e-07,
      "loss": 27.1941,
      "step": 2260
    },
    {
      "epoch": 18.015952143569294,
      "grad_norm": 28.38602638244629,
      "learning_rate": 3.605205134591864e-07,
      "loss": 24.3996,
      "step": 2270
    },
    {
      "epoch": 18.095712861415752,
      "grad_norm": 59.99515914916992,
      "learning_rate": 3.593919504498999e-07,
      "loss": 26.4284,
      "step": 2280
    },
    {
      "epoch": 18.175473579262214,
      "grad_norm": 51.018592834472656,
      "learning_rate": 3.582606235289273e-07,
      "loss": 26.4741,
      "step": 2290
    },
    {
      "epoch": 18.255234297108675,
      "grad_norm": 66.35299682617188,
      "learning_rate": 3.5712656128052634e-07,
      "loss": 25.902,
      "step": 2300
    },
    {
      "epoch": 18.255234297108675,
      "eval_loss": 3.1882619857788086,
      "eval_mae": 1.3470134735107422,
      "eval_mse": 3.1882619857788086,
      "eval_r2": 0.03939223289489746,
      "eval_rmse": 1.7855704930858396,
      "eval_runtime": 9.6616,
      "eval_samples_per_second": 415.149,
      "eval_steps_per_second": 13.041,
      "step": 2300
    },
    {
      "epoch": 18.334995014955133,
      "grad_norm": 100.36279296875,
      "learning_rate": 3.559897923580657e-07,
      "loss": 22.7732,
      "step": 2310
    },
    {
      "epoch": 18.414755732801595,
      "grad_norm": 51.83559036254883,
      "learning_rate": 3.548503454833015e-07,
      "loss": 26.4812,
      "step": 2320
    },
    {
      "epoch": 18.494516450648057,
      "grad_norm": 34.32014083862305,
      "learning_rate": 3.5370824944565115e-07,
      "loss": 25.8285,
      "step": 2330
    },
    {
      "epoch": 18.57427716849452,
      "grad_norm": 104.95442962646484,
      "learning_rate": 3.525635331014664e-07,
      "loss": 24.9534,
      "step": 2340
    },
    {
      "epoch": 18.654037886340976,
      "grad_norm": 62.482845306396484,
      "learning_rate": 3.5141622537330364e-07,
      "loss": 25.4369,
      "step": 2350
    },
    {
      "epoch": 18.733798604187438,
      "grad_norm": 203.57952880859375,
      "learning_rate": 3.502663552491939e-07,
      "loss": 25.9546,
      "step": 2360
    },
    {
      "epoch": 18.8135593220339,
      "grad_norm": 27.640735626220703,
      "learning_rate": 3.4911395178190995e-07,
      "loss": 25.982,
      "step": 2370
    },
    {
      "epoch": 18.893320039880358,
      "grad_norm": 98.8842544555664,
      "learning_rate": 3.4795904408823217e-07,
      "loss": 26.3763,
      "step": 2380
    },
    {
      "epoch": 18.97308075772682,
      "grad_norm": 144.08743286132812,
      "learning_rate": 3.468016613482132e-07,
      "loss": 26.1877,
      "step": 2390
    },
    {
      "epoch": 19.047856430707878,
      "grad_norm": 31.12162971496582,
      "learning_rate": 3.4564183280444063e-07,
      "loss": 25.5131,
      "step": 2400
    },
    {
      "epoch": 19.047856430707878,
      "eval_loss": 3.1840460300445557,
      "eval_mae": 1.3496177196502686,
      "eval_mse": 3.1840460300445557,
      "eval_r2": 0.04066246747970581,
      "eval_rmse": 1.7843895398831937,
      "eval_runtime": 9.6718,
      "eval_samples_per_second": 414.711,
      "eval_steps_per_second": 13.028,
      "step": 2400
    },
    {
      "epoch": 19.127617148554336,
      "grad_norm": 161.33517456054688,
      "learning_rate": 3.444795877612978e-07,
      "loss": 28.1758,
      "step": 2410
    },
    {
      "epoch": 19.207377866400797,
      "grad_norm": 78.51399230957031,
      "learning_rate": 3.4331495558422387e-07,
      "loss": 25.6685,
      "step": 2420
    },
    {
      "epoch": 19.28713858424726,
      "grad_norm": 49.65394592285156,
      "learning_rate": 3.4214796569897165e-07,
      "loss": 24.6879,
      "step": 2430
    },
    {
      "epoch": 19.366899302093717,
      "grad_norm": 77.83604431152344,
      "learning_rate": 3.4097864759086386e-07,
      "loss": 23.8251,
      "step": 2440
    },
    {
      "epoch": 19.44666001994018,
      "grad_norm": 97.642822265625,
      "learning_rate": 3.398070308040487e-07,
      "loss": 26.196,
      "step": 2450
    },
    {
      "epoch": 19.52642073778664,
      "grad_norm": 111.97957611083984,
      "learning_rate": 3.386331449407529e-07,
      "loss": 27.0219,
      "step": 2460
    },
    {
      "epoch": 19.606181455633102,
      "grad_norm": 43.619384765625,
      "learning_rate": 3.3745701966053407e-07,
      "loss": 26.6193,
      "step": 2470
    },
    {
      "epoch": 19.68594217347956,
      "grad_norm": 83.98363494873047,
      "learning_rate": 3.3627868467953137e-07,
      "loss": 23.5233,
      "step": 2480
    },
    {
      "epoch": 19.765702891326022,
      "grad_norm": 29.117719650268555,
      "learning_rate": 3.3509816976971436e-07,
      "loss": 24.8931,
      "step": 2490
    },
    {
      "epoch": 19.845463609172484,
      "grad_norm": 51.961605072021484,
      "learning_rate": 3.3391550475813087e-07,
      "loss": 24.3229,
      "step": 2500
    },
    {
      "epoch": 19.845463609172484,
      "eval_loss": 3.180414915084839,
      "eval_mae": 1.3414126634597778,
      "eval_mse": 3.180414915084839,
      "eval_r2": 0.041756510734558105,
      "eval_rmse": 1.7833717826311033,
      "eval_runtime": 9.2352,
      "eval_samples_per_second": 434.317,
      "eval_steps_per_second": 13.643,
      "step": 2500
    },
    {
      "epoch": 19.92522432701894,
      "grad_norm": 93.1182632446289,
      "learning_rate": 3.3273071952615374e-07,
      "loss": 27.2673,
      "step": 2510
    },
    {
      "epoch": 20.0,
      "grad_norm": 72.23329162597656,
      "learning_rate": 3.315438440087255e-07,
      "loss": 23.8389,
      "step": 2520
    },
    {
      "epoch": 20.07976071784646,
      "grad_norm": 141.3828887939453,
      "learning_rate": 3.30354908193602e-07,
      "loss": 26.6774,
      "step": 2530
    },
    {
      "epoch": 20.15952143569292,
      "grad_norm": 17.179548263549805,
      "learning_rate": 3.291639421205951e-07,
      "loss": 24.757,
      "step": 2540
    },
    {
      "epoch": 20.23928215353938,
      "grad_norm": 21.29429817199707,
      "learning_rate": 3.2797097588081324e-07,
      "loss": 26.0694,
      "step": 2550
    },
    {
      "epoch": 20.319042871385843,
      "grad_norm": 39.92965316772461,
      "learning_rate": 3.2677603961590126e-07,
      "loss": 26.8808,
      "step": 2560
    },
    {
      "epoch": 20.398803589232305,
      "grad_norm": 71.05562591552734,
      "learning_rate": 3.255791635172791e-07,
      "loss": 24.223,
      "step": 2570
    },
    {
      "epoch": 20.478564307078763,
      "grad_norm": 64.88768005371094,
      "learning_rate": 3.2438037782537875e-07,
      "loss": 26.9973,
      "step": 2580
    },
    {
      "epoch": 20.558325024925225,
      "grad_norm": 20.247940063476562,
      "learning_rate": 3.231797128288801e-07,
      "loss": 24.806,
      "step": 2590
    },
    {
      "epoch": 20.638085742771686,
      "grad_norm": 36.828975677490234,
      "learning_rate": 3.2197719886394616e-07,
      "loss": 25.024,
      "step": 2600
    },
    {
      "epoch": 20.638085742771686,
      "eval_loss": 3.1747312545776367,
      "eval_mae": 1.3484524488449097,
      "eval_mse": 3.1747310161590576,
      "eval_r2": 0.04346907138824463,
      "eval_rmse": 1.7817774878359693,
      "eval_runtime": 9.278,
      "eval_samples_per_second": 432.315,
      "eval_steps_per_second": 13.581,
      "step": 2600
    },
    {
      "epoch": 20.717846460618144,
      "grad_norm": 77.34175872802734,
      "learning_rate": 3.207728663134558e-07,
      "loss": 26.2727,
      "step": 2610
    },
    {
      "epoch": 20.797607178464606,
      "grad_norm": 35.301483154296875,
      "learning_rate": 3.1956674560623677e-07,
      "loss": 26.4504,
      "step": 2620
    },
    {
      "epoch": 20.877367896311068,
      "grad_norm": 107.94976043701172,
      "learning_rate": 3.183588672162965e-07,
      "loss": 25.7567,
      "step": 2630
    },
    {
      "epoch": 20.957128614157526,
      "grad_norm": 156.19349670410156,
      "learning_rate": 3.171492616620524e-07,
      "loss": 24.9266,
      "step": 2640
    },
    {
      "epoch": 21.031904287138584,
      "grad_norm": 52.308631896972656,
      "learning_rate": 3.159379595055605e-07,
      "loss": 23.7358,
      "step": 2650
    },
    {
      "epoch": 21.111665004985046,
      "grad_norm": 82.55281829833984,
      "learning_rate": 3.1472499135174356e-07,
      "loss": 25.9235,
      "step": 2660
    },
    {
      "epoch": 21.191425722831504,
      "grad_norm": 69.1916732788086,
      "learning_rate": 3.135103878476176e-07,
      "loss": 24.3697,
      "step": 2670
    },
    {
      "epoch": 21.271186440677965,
      "grad_norm": 46.42279815673828,
      "learning_rate": 3.122941796815175e-07,
      "loss": 27.117,
      "step": 2680
    },
    {
      "epoch": 21.350947158524427,
      "grad_norm": 140.99227905273438,
      "learning_rate": 3.110763975823219e-07,
      "loss": 24.7398,
      "step": 2690
    },
    {
      "epoch": 21.43070787637089,
      "grad_norm": 52.34705352783203,
      "learning_rate": 3.0985707231867647e-07,
      "loss": 25.9564,
      "step": 2700
    },
    {
      "epoch": 21.43070787637089,
      "eval_loss": 3.1698925495147705,
      "eval_mae": 1.3458428382873535,
      "eval_mse": 3.1698925495147705,
      "eval_r2": 0.04492682218551636,
      "eval_rmse": 1.7804192061182587,
      "eval_runtime": 9.6939,
      "eval_samples_per_second": 413.764,
      "eval_steps_per_second": 12.998,
      "step": 2700
    },
    {
      "epoch": 21.510468594217347,
      "grad_norm": 20.247802734375,
      "learning_rate": 3.08636234698217e-07,
      "loss": 26.2885,
      "step": 2710
    },
    {
      "epoch": 21.59022931206381,
      "grad_norm": 39.07258987426758,
      "learning_rate": 3.074139155667903e-07,
      "loss": 25.4281,
      "step": 2720
    },
    {
      "epoch": 21.66999002991027,
      "grad_norm": 34.06509017944336,
      "learning_rate": 3.061901458076755e-07,
      "loss": 26.7851,
      "step": 2730
    },
    {
      "epoch": 21.74975074775673,
      "grad_norm": 90.38104248046875,
      "learning_rate": 3.049649563408035e-07,
      "loss": 24.766,
      "step": 2740
    },
    {
      "epoch": 21.82951146560319,
      "grad_norm": 115.99075317382812,
      "learning_rate": 3.037383781219755e-07,
      "loss": 26.1506,
      "step": 2750
    },
    {
      "epoch": 21.90927218344965,
      "grad_norm": 36.51300811767578,
      "learning_rate": 3.0251044214208114e-07,
      "loss": 24.8899,
      "step": 2760
    },
    {
      "epoch": 21.989032901296113,
      "grad_norm": 138.48594665527344,
      "learning_rate": 3.012811794263157e-07,
      "loss": 25.5732,
      "step": 2770
    },
    {
      "epoch": 22.063808574277168,
      "grad_norm": 39.69606399536133,
      "learning_rate": 3.000506210333956e-07,
      "loss": 24.5779,
      "step": 2780
    },
    {
      "epoch": 22.14356929212363,
      "grad_norm": 130.00613403320312,
      "learning_rate": 2.988187980547744e-07,
      "loss": 24.9146,
      "step": 2790
    },
    {
      "epoch": 22.22333000997009,
      "grad_norm": 224.0641326904297,
      "learning_rate": 2.975857416138564e-07,
      "loss": 27.6134,
      "step": 2800
    },
    {
      "epoch": 22.22333000997009,
      "eval_loss": 3.166327476501465,
      "eval_mae": 1.3399311304092407,
      "eval_mse": 3.1663272380828857,
      "eval_r2": 0.04600107669830322,
      "eval_rmse": 1.7794176682507359,
      "eval_runtime": 9.242,
      "eval_samples_per_second": 433.999,
      "eval_steps_per_second": 13.633,
      "step": 2800
    },
    {
      "epoch": 22.30309072781655,
      "grad_norm": 52.53582000732422,
      "learning_rate": 2.9635148286521113e-07,
      "loss": 25.1255,
      "step": 2810
    },
    {
      "epoch": 22.38285144566301,
      "grad_norm": 132.7754364013672,
      "learning_rate": 2.9511605299378536e-07,
      "loss": 26.1952,
      "step": 2820
    },
    {
      "epoch": 22.462612163509473,
      "grad_norm": 38.92604446411133,
      "learning_rate": 2.93879483214116e-07,
      "loss": 23.0946,
      "step": 2830
    },
    {
      "epoch": 22.54237288135593,
      "grad_norm": 32.08353805541992,
      "learning_rate": 2.92641804769541e-07,
      "loss": 25.6264,
      "step": 2840
    },
    {
      "epoch": 22.622133599202392,
      "grad_norm": 93.6625747680664,
      "learning_rate": 2.914030489314098e-07,
      "loss": 24.4846,
      "step": 2850
    },
    {
      "epoch": 22.701894317048854,
      "grad_norm": 70.16485595703125,
      "learning_rate": 2.901632469982934e-07,
      "loss": 24.4818,
      "step": 2860
    },
    {
      "epoch": 22.781655034895316,
      "grad_norm": 36.66552734375,
      "learning_rate": 2.8892243029519373e-07,
      "loss": 26.8278,
      "step": 2870
    },
    {
      "epoch": 22.861415752741774,
      "grad_norm": 34.02045440673828,
      "learning_rate": 2.876806301727519e-07,
      "loss": 27.2244,
      "step": 2880
    },
    {
      "epoch": 22.941176470588236,
      "grad_norm": 136.84756469726562,
      "learning_rate": 2.864378780064564e-07,
      "loss": 27.2033,
      "step": 2890
    },
    {
      "epoch": 23.015952143569294,
      "grad_norm": 82.451171875,
      "learning_rate": 2.8519420519585004e-07,
      "loss": 21.5234,
      "step": 2900
    },
    {
      "epoch": 23.015952143569294,
      "eval_loss": 3.1617584228515625,
      "eval_mae": 1.339278221130371,
      "eval_mse": 3.1617584228515625,
      "eval_r2": 0.047377586364746094,
      "eval_rmse": 1.7781334097450514,
      "eval_runtime": 9.3218,
      "eval_samples_per_second": 430.281,
      "eval_steps_per_second": 13.517,
      "step": 2900
    },
    {
      "epoch": 23.095712861415752,
      "grad_norm": 115.3865966796875,
      "learning_rate": 2.839496431637367e-07,
      "loss": 25.5581,
      "step": 2910
    },
    {
      "epoch": 23.175473579262214,
      "grad_norm": 81.9321517944336,
      "learning_rate": 2.827042233553877e-07,
      "loss": 24.1154,
      "step": 2920
    },
    {
      "epoch": 23.255234297108675,
      "grad_norm": 226.57139587402344,
      "learning_rate": 2.814579772377467e-07,
      "loss": 26.7607,
      "step": 2930
    },
    {
      "epoch": 23.334995014955133,
      "grad_norm": 73.78599548339844,
      "learning_rate": 2.802109362986353e-07,
      "loss": 24.8509,
      "step": 2940
    },
    {
      "epoch": 23.414755732801595,
      "grad_norm": 77.19922637939453,
      "learning_rate": 2.7896313204595703e-07,
      "loss": 26.0284,
      "step": 2950
    },
    {
      "epoch": 23.494516450648057,
      "grad_norm": 218.84909057617188,
      "learning_rate": 2.777145960069015e-07,
      "loss": 26.3203,
      "step": 2960
    },
    {
      "epoch": 23.57427716849452,
      "grad_norm": 51.319217681884766,
      "learning_rate": 2.764653597271476e-07,
      "loss": 25.4633,
      "step": 2970
    },
    {
      "epoch": 23.654037886340976,
      "grad_norm": 65.45964050292969,
      "learning_rate": 2.752154547700667e-07,
      "loss": 26.4497,
      "step": 2980
    },
    {
      "epoch": 23.733798604187438,
      "grad_norm": 101.2373275756836,
      "learning_rate": 2.739649127159248e-07,
      "loss": 23.2934,
      "step": 2990
    },
    {
      "epoch": 23.8135593220339,
      "grad_norm": 92.46833801269531,
      "learning_rate": 2.7271376516108545e-07,
      "loss": 26.7957,
      "step": 3000
    },
    {
      "epoch": 23.8135593220339,
      "eval_loss": 3.157956838607788,
      "eval_mae": 1.3402751684188843,
      "eval_mse": 3.157956838607788,
      "eval_r2": 0.04852306842803955,
      "eval_rmse": 1.7770641064991965,
      "eval_runtime": 9.9161,
      "eval_samples_per_second": 404.494,
      "eval_steps_per_second": 12.707,
      "step": 3000
    },
    {
      "epoch": 23.893320039880358,
      "grad_norm": 82.04583740234375,
      "learning_rate": 2.7146204371721024e-07,
      "loss": 26.716,
      "step": 3010
    },
    {
      "epoch": 23.97308075772682,
      "grad_norm": 126.5661849975586,
      "learning_rate": 2.702097800104612e-07,
      "loss": 25.6039,
      "step": 3020
    },
    {
      "epoch": 24.047856430707878,
      "grad_norm": 124.41060638427734,
      "learning_rate": 2.6895700568070086e-07,
      "loss": 23.313,
      "step": 3030
    },
    {
      "epoch": 24.127617148554336,
      "grad_norm": 153.29127502441406,
      "learning_rate": 2.6770375238069356e-07,
      "loss": 26.2654,
      "step": 3040
    },
    {
      "epoch": 24.207377866400797,
      "grad_norm": 74.55110168457031,
      "learning_rate": 2.664500517753049e-07,
      "loss": 25.8805,
      "step": 3050
    },
    {
      "epoch": 24.28713858424726,
      "grad_norm": 190.80921936035156,
      "learning_rate": 2.6519593554070273e-07,
      "loss": 26.5513,
      "step": 3060
    },
    {
      "epoch": 24.366899302093717,
      "grad_norm": 38.84217071533203,
      "learning_rate": 2.6394143536355595e-07,
      "loss": 25.2968,
      "step": 3070
    },
    {
      "epoch": 24.44666001994018,
      "grad_norm": 30.24015998840332,
      "learning_rate": 2.626865829402341e-07,
      "loss": 25.6536,
      "step": 3080
    },
    {
      "epoch": 24.52642073778664,
      "grad_norm": 68.18790435791016,
      "learning_rate": 2.614314099760068e-07,
      "loss": 26.5879,
      "step": 3090
    },
    {
      "epoch": 24.606181455633102,
      "grad_norm": 130.46934509277344,
      "learning_rate": 2.601759481842426e-07,
      "loss": 25.9434,
      "step": 3100
    },
    {
      "epoch": 24.606181455633102,
      "eval_loss": 3.155501127243042,
      "eval_mae": 1.3429107666015625,
      "eval_mse": 3.155501127243042,
      "eval_r2": 0.049262940883636475,
      "eval_rmse": 1.7763730259275619,
      "eval_runtime": 9.2949,
      "eval_samples_per_second": 431.528,
      "eval_steps_per_second": 13.556,
      "step": 3100
    },
    {
      "epoch": 24.68594217347956,
      "grad_norm": 145.48199462890625,
      "learning_rate": 2.5892022928560715e-07,
      "loss": 26.4445,
      "step": 3110
    },
    {
      "epoch": 24.765702891326022,
      "grad_norm": 65.02415466308594,
      "learning_rate": 2.576642850072627e-07,
      "loss": 26.3289,
      "step": 3120
    },
    {
      "epoch": 24.845463609172484,
      "grad_norm": 83.2958984375,
      "learning_rate": 2.564081470820657e-07,
      "loss": 24.1421,
      "step": 3130
    },
    {
      "epoch": 24.92522432701894,
      "grad_norm": 28.578340530395508,
      "learning_rate": 2.551518472477654e-07,
      "loss": 24.9301,
      "step": 3140
    },
    {
      "epoch": 25.0,
      "grad_norm": 8.585793495178223,
      "learning_rate": 2.5389541724620184e-07,
      "loss": 21.1339,
      "step": 3150
    },
    {
      "epoch": 25.07976071784646,
      "grad_norm": 77.31856536865234,
      "learning_rate": 2.526388888225039e-07,
      "loss": 23.9865,
      "step": 3160
    },
    {
      "epoch": 25.15952143569292,
      "grad_norm": 150.84129333496094,
      "learning_rate": 2.5138229372428715e-07,
      "loss": 28.0155,
      "step": 3170
    },
    {
      "epoch": 25.23928215353938,
      "grad_norm": 23.556215286254883,
      "learning_rate": 2.5012566370085186e-07,
      "loss": 24.9378,
      "step": 3180
    },
    {
      "epoch": 25.319042871385843,
      "grad_norm": 183.71372985839844,
      "learning_rate": 2.4886903050238065e-07,
      "loss": 25.0401,
      "step": 3190
    },
    {
      "epoch": 25.398803589232305,
      "grad_norm": 242.62158203125,
      "learning_rate": 2.4761242587913633e-07,
      "loss": 26.1274,
      "step": 3200
    },
    {
      "epoch": 25.398803589232305,
      "eval_loss": 3.1510255336761475,
      "eval_mae": 1.340527892112732,
      "eval_mse": 3.1510257720947266,
      "eval_r2": 0.05061131715774536,
      "eval_rmse": 1.775112889957911,
      "eval_runtime": 9.3595,
      "eval_samples_per_second": 428.548,
      "eval_steps_per_second": 13.462,
      "step": 3200
    },
    {
      "epoch": 25.478564307078763,
      "grad_norm": 49.5938835144043,
      "learning_rate": 2.4635588158065996e-07,
      "loss": 24.9653,
      "step": 3210
    },
    {
      "epoch": 25.558325024925225,
      "grad_norm": 72.53789520263672,
      "learning_rate": 2.450994293549681e-07,
      "loss": 24.6724,
      "step": 3220
    },
    {
      "epoch": 25.638085742771686,
      "grad_norm": 61.71761703491211,
      "learning_rate": 2.438431009477512e-07,
      "loss": 25.9375,
      "step": 3230
    },
    {
      "epoch": 25.717846460618144,
      "grad_norm": 119.82528686523438,
      "learning_rate": 2.425869281015711e-07,
      "loss": 25.5312,
      "step": 3240
    },
    {
      "epoch": 25.797607178464606,
      "grad_norm": 134.8277587890625,
      "learning_rate": 2.413309425550595e-07,
      "loss": 27.2442,
      "step": 3250
    },
    {
      "epoch": 25.877367896311068,
      "grad_norm": 87.44007110595703,
      "learning_rate": 2.400751760421156e-07,
      "loss": 25.8056,
      "step": 3260
    },
    {
      "epoch": 25.957128614157526,
      "grad_norm": 62.196311950683594,
      "learning_rate": 2.3881966029110437e-07,
      "loss": 26.1153,
      "step": 3270
    },
    {
      "epoch": 26.031904287138584,
      "grad_norm": 125.53699493408203,
      "learning_rate": 2.3756442702405522e-07,
      "loss": 22.7786,
      "step": 3280
    },
    {
      "epoch": 26.111665004985046,
      "grad_norm": 97.53251647949219,
      "learning_rate": 2.3630950795585997e-07,
      "loss": 25.4978,
      "step": 3290
    },
    {
      "epoch": 26.191425722831504,
      "grad_norm": 307.3661804199219,
      "learning_rate": 2.350549347934723e-07,
      "loss": 26.4714,
      "step": 3300
    },
    {
      "epoch": 26.191425722831504,
      "eval_loss": 3.1477982997894287,
      "eval_mae": 1.3374989032745361,
      "eval_mse": 3.1477982997894287,
      "eval_r2": 0.051583707332611084,
      "eval_rmse": 1.7742035677422783,
      "eval_runtime": 9.9848,
      "eval_samples_per_second": 401.71,
      "eval_steps_per_second": 12.619,
      "step": 3300
    },
    {
      "epoch": 26.271186440677965,
      "grad_norm": 195.30360412597656,
      "learning_rate": 2.338007392351057e-07,
      "loss": 26.7384,
      "step": 3310
    },
    {
      "epoch": 26.350947158524427,
      "grad_norm": 118.61621856689453,
      "learning_rate": 2.3254695296943337e-07,
      "loss": 26.8368,
      "step": 3320
    },
    {
      "epoch": 26.43070787637089,
      "grad_norm": 67.60140991210938,
      "learning_rate": 2.3129360767478738e-07,
      "loss": 24.9358,
      "step": 3330
    },
    {
      "epoch": 26.510468594217347,
      "grad_norm": 60.42992401123047,
      "learning_rate": 2.300407350183577e-07,
      "loss": 23.5213,
      "step": 3340
    },
    {
      "epoch": 26.59022931206381,
      "grad_norm": 64.20198822021484,
      "learning_rate": 2.2878836665539304e-07,
      "loss": 25.2233,
      "step": 3350
    },
    {
      "epoch": 26.66999002991027,
      "grad_norm": 130.40182495117188,
      "learning_rate": 2.2753653422840017e-07,
      "loss": 23.0435,
      "step": 3360
    },
    {
      "epoch": 26.74975074775673,
      "grad_norm": 171.5955352783203,
      "learning_rate": 2.2628526936634513e-07,
      "loss": 27.6001,
      "step": 3370
    },
    {
      "epoch": 26.82951146560319,
      "grad_norm": 43.720558166503906,
      "learning_rate": 2.2503460368385376e-07,
      "loss": 25.7998,
      "step": 3380
    },
    {
      "epoch": 26.90927218344965,
      "grad_norm": 55.378265380859375,
      "learning_rate": 2.2378456878041273e-07,
      "loss": 26.9747,
      "step": 3390
    },
    {
      "epoch": 26.989032901296113,
      "grad_norm": 60.05023193359375,
      "learning_rate": 2.225351962395716e-07,
      "loss": 22.6912,
      "step": 3400
    },
    {
      "epoch": 26.989032901296113,
      "eval_loss": 3.1460859775543213,
      "eval_mae": 1.3359055519104004,
      "eval_mse": 3.146085739135742,
      "eval_r2": 0.05209970474243164,
      "eval_rmse": 1.773720874076793,
      "eval_runtime": 9.3107,
      "eval_samples_per_second": 430.797,
      "eval_steps_per_second": 13.533,
      "step": 3400
    },
    {
      "epoch": 27.063808574277168,
      "grad_norm": 164.95831298828125,
      "learning_rate": 2.2128651762814442e-07,
      "loss": 25.3825,
      "step": 3410
    },
    {
      "epoch": 27.14356929212363,
      "grad_norm": 133.99693298339844,
      "learning_rate": 2.2003856449541235e-07,
      "loss": 25.5549,
      "step": 3420
    },
    {
      "epoch": 27.22333000997009,
      "grad_norm": 98.84943389892578,
      "learning_rate": 2.1879136837232675e-07,
      "loss": 26.5847,
      "step": 3430
    },
    {
      "epoch": 27.30309072781655,
      "grad_norm": 142.6348114013672,
      "learning_rate": 2.1754496077071186e-07,
      "loss": 26.7426,
      "step": 3440
    },
    {
      "epoch": 27.38285144566301,
      "grad_norm": 79.17008972167969,
      "learning_rate": 2.162993731824694e-07,
      "loss": 27.3471,
      "step": 3450
    },
    {
      "epoch": 27.462612163509473,
      "grad_norm": 51.78144836425781,
      "learning_rate": 2.150546370787823e-07,
      "loss": 23.8934,
      "step": 3460
    },
    {
      "epoch": 27.54237288135593,
      "grad_norm": 250.04104614257812,
      "learning_rate": 2.1381078390931987e-07,
      "loss": 24.5301,
      "step": 3470
    },
    {
      "epoch": 27.622133599202392,
      "grad_norm": 111.69416046142578,
      "learning_rate": 2.1256784510144288e-07,
      "loss": 23.3404,
      "step": 3480
    },
    {
      "epoch": 27.701894317048854,
      "grad_norm": 27.399375915527344,
      "learning_rate": 2.1132585205941006e-07,
      "loss": 25.2206,
      "step": 3490
    },
    {
      "epoch": 27.781655034895316,
      "grad_norm": 111.54031372070312,
      "learning_rate": 2.1008483616358422e-07,
      "loss": 23.6541,
      "step": 3500
    },
    {
      "epoch": 27.781655034895316,
      "eval_loss": 3.142723560333252,
      "eval_mae": 1.3382033109664917,
      "eval_mse": 3.142723798751831,
      "eval_r2": 0.053112685680389404,
      "eval_rmse": 1.7727729123471598,
      "eval_runtime": 9.9648,
      "eval_samples_per_second": 402.517,
      "eval_steps_per_second": 12.645,
      "step": 3500
    },
    {
      "epoch": 27.861415752741774,
      "grad_norm": 124.3917465209961,
      "learning_rate": 2.0884482876963915e-07,
      "loss": 26.0723,
      "step": 3510
    },
    {
      "epoch": 27.941176470588236,
      "grad_norm": 86.09922790527344,
      "learning_rate": 2.07605861207768e-07,
      "loss": 25.5361,
      "step": 3520
    },
    {
      "epoch": 28.015952143569294,
      "grad_norm": 218.16212463378906,
      "learning_rate": 2.063679647818913e-07,
      "loss": 25.9154,
      "step": 3530
    },
    {
      "epoch": 28.095712861415752,
      "grad_norm": 134.55062866210938,
      "learning_rate": 2.0513117076886604e-07,
      "loss": 26.8341,
      "step": 3540
    },
    {
      "epoch": 28.175473579262214,
      "grad_norm": 173.00433349609375,
      "learning_rate": 2.0389551041769575e-07,
      "loss": 23.9771,
      "step": 3550
    },
    {
      "epoch": 28.255234297108675,
      "grad_norm": 102.30731964111328,
      "learning_rate": 2.026610149487403e-07,
      "loss": 24.7714,
      "step": 3560
    },
    {
      "epoch": 28.334995014955133,
      "grad_norm": 58.39441680908203,
      "learning_rate": 2.0142771555292793e-07,
      "loss": 27.4694,
      "step": 3570
    },
    {
      "epoch": 28.414755732801595,
      "grad_norm": 72.3934326171875,
      "learning_rate": 2.0019564339096635e-07,
      "loss": 25.1937,
      "step": 3580
    },
    {
      "epoch": 28.494516450648057,
      "grad_norm": 81.90557098388672,
      "learning_rate": 1.9896482959255598e-07,
      "loss": 26.5238,
      "step": 3590
    },
    {
      "epoch": 28.57427716849452,
      "grad_norm": 78.32896423339844,
      "learning_rate": 1.9773530525560345e-07,
      "loss": 22.4524,
      "step": 3600
    },
    {
      "epoch": 28.57427716849452,
      "eval_loss": 3.140214443206787,
      "eval_mae": 1.3380094766616821,
      "eval_mse": 3.140214443206787,
      "eval_r2": 0.05386871099472046,
      "eval_rmse": 1.7720650222852397,
      "eval_runtime": 9.2577,
      "eval_samples_per_second": 433.26,
      "eval_steps_per_second": 13.61,
      "step": 3600
    },
    {
      "epoch": 28.654037886340976,
      "grad_norm": 238.5843963623047,
      "learning_rate": 1.9650710144543527e-07,
      "loss": 26.2189,
      "step": 3610
    },
    {
      "epoch": 28.733798604187438,
      "grad_norm": 152.3238067626953,
      "learning_rate": 1.952802491940138e-07,
      "loss": 25.3015,
      "step": 3620
    },
    {
      "epoch": 28.8135593220339,
      "grad_norm": 68.33666229248047,
      "learning_rate": 1.9405477949915233e-07,
      "loss": 23.9232,
      "step": 3630
    },
    {
      "epoch": 28.893320039880358,
      "grad_norm": 164.30014038085938,
      "learning_rate": 1.9283072332373251e-07,
      "loss": 25.088,
      "step": 3640
    },
    {
      "epoch": 28.97308075772682,
      "grad_norm": 45.72752380371094,
      "learning_rate": 1.9160811159492183e-07,
      "loss": 26.5676,
      "step": 3650
    },
    {
      "epoch": 29.047856430707878,
      "grad_norm": 187.55999755859375,
      "learning_rate": 1.90386975203392e-07,
      "loss": 22.3533,
      "step": 3660
    },
    {
      "epoch": 29.127617148554336,
      "grad_norm": 90.50538635253906,
      "learning_rate": 1.8916734500253906e-07,
      "loss": 25.7678,
      "step": 3670
    },
    {
      "epoch": 29.207377866400797,
      "grad_norm": 135.21221923828125,
      "learning_rate": 1.8794925180770287e-07,
      "loss": 25.1531,
      "step": 3680
    },
    {
      "epoch": 29.28713858424726,
      "grad_norm": 108.64622497558594,
      "learning_rate": 1.8673272639538973e-07,
      "loss": 24.7013,
      "step": 3690
    },
    {
      "epoch": 29.366899302093717,
      "grad_norm": 94.64742279052734,
      "learning_rate": 1.8551779950249353e-07,
      "loss": 27.9527,
      "step": 3700
    },
    {
      "epoch": 29.366899302093717,
      "eval_loss": 3.140504837036133,
      "eval_mae": 1.331715703010559,
      "eval_mse": 3.140505075454712,
      "eval_r2": 0.053781211376190186,
      "eval_rmse": 1.7721470242208213,
      "eval_runtime": 9.3146,
      "eval_samples_per_second": 430.615,
      "eval_steps_per_second": 13.527,
      "step": 3700
    },
    {
      "epoch": 29.44666001994018,
      "grad_norm": 78.31409454345703,
      "learning_rate": 1.843045018255201e-07,
      "loss": 26.9881,
      "step": 3710
    },
    {
      "epoch": 29.52642073778664,
      "grad_norm": 194.01712036132812,
      "learning_rate": 1.8309286401981133e-07,
      "loss": 24.7781,
      "step": 3720
    },
    {
      "epoch": 29.606181455633102,
      "grad_norm": 154.0265655517578,
      "learning_rate": 1.8188291669877026e-07,
      "loss": 25.0849,
      "step": 3730
    },
    {
      "epoch": 29.68594217347956,
      "grad_norm": 32.36880874633789,
      "learning_rate": 1.8067469043308835e-07,
      "loss": 23.4199,
      "step": 3740
    },
    {
      "epoch": 29.765702891326022,
      "grad_norm": 122.14185333251953,
      "learning_rate": 1.7946821574997228e-07,
      "loss": 26.3242,
      "step": 3750
    },
    {
      "epoch": 29.845463609172484,
      "grad_norm": 159.14520263671875,
      "learning_rate": 1.7826352313237315e-07,
      "loss": 25.3263,
      "step": 3760
    },
    {
      "epoch": 29.92522432701894,
      "grad_norm": 118.12110137939453,
      "learning_rate": 1.770606430182161e-07,
      "loss": 24.5008,
      "step": 3770
    },
    {
      "epoch": 30.0,
      "grad_norm": 62.7591438293457,
      "learning_rate": 1.758596057996314e-07,
      "loss": 25.0837,
      "step": 3780
    },
    {
      "epoch": 30.07976071784646,
      "grad_norm": 43.26075744628906,
      "learning_rate": 1.746604418221866e-07,
      "loss": 26.6551,
      "step": 3790
    },
    {
      "epoch": 30.15952143569292,
      "grad_norm": 110.1336898803711,
      "learning_rate": 1.7346318138411922e-07,
      "loss": 24.0462,
      "step": 3800
    },
    {
      "epoch": 30.15952143569292,
      "eval_loss": 3.136179208755493,
      "eval_mae": 1.335479974746704,
      "eval_mse": 3.136179208755493,
      "eval_r2": 0.05508452653884888,
      "eval_rmse": 1.7709260878860793,
      "eval_runtime": 9.9855,
      "eval_samples_per_second": 401.681,
      "eval_steps_per_second": 12.618,
      "step": 3800
    },
    {
      "epoch": 30.23928215353938,
      "grad_norm": 49.133968353271484,
      "learning_rate": 1.7226785473557232e-07,
      "loss": 25.7876,
      "step": 3810
    },
    {
      "epoch": 30.319042871385843,
      "grad_norm": 46.56238555908203,
      "learning_rate": 1.71074492077829e-07,
      "loss": 26.4264,
      "step": 3820
    },
    {
      "epoch": 30.398803589232305,
      "grad_norm": 52.70458221435547,
      "learning_rate": 1.6988312356255024e-07,
      "loss": 27.3161,
      "step": 3830
    },
    {
      "epoch": 30.478564307078763,
      "grad_norm": 45.012142181396484,
      "learning_rate": 1.6869377929101281e-07,
      "loss": 24.2407,
      "step": 3840
    },
    {
      "epoch": 30.558325024925225,
      "grad_norm": 208.66177368164062,
      "learning_rate": 1.6750648931334826e-07,
      "loss": 25.4931,
      "step": 3850
    },
    {
      "epoch": 30.638085742771686,
      "grad_norm": 68.44234466552734,
      "learning_rate": 1.6632128362778463e-07,
      "loss": 23.7536,
      "step": 3860
    },
    {
      "epoch": 30.717846460618144,
      "grad_norm": 161.40869140625,
      "learning_rate": 1.6513819217988745e-07,
      "loss": 25.3655,
      "step": 3870
    },
    {
      "epoch": 30.797607178464606,
      "grad_norm": 251.0177764892578,
      "learning_rate": 1.63957244861804e-07,
      "loss": 24.2239,
      "step": 3880
    },
    {
      "epoch": 30.877367896311068,
      "grad_norm": 60.6568489074707,
      "learning_rate": 1.6277847151150752e-07,
      "loss": 25.3857,
      "step": 3890
    },
    {
      "epoch": 30.957128614157526,
      "grad_norm": 103.65233612060547,
      "learning_rate": 1.6160190191204342e-07,
      "loss": 26.6993,
      "step": 3900
    },
    {
      "epoch": 30.957128614157526,
      "eval_loss": 3.1340854167938232,
      "eval_mae": 1.3334490060806274,
      "eval_mse": 3.134085178375244,
      "eval_r2": 0.05571550130844116,
      "eval_rmse": 1.770334764493779,
      "eval_runtime": 9.2742,
      "eval_samples_per_second": 432.49,
      "eval_steps_per_second": 13.586,
      "step": 3900
    },
    {
      "epoch": 31.031904287138584,
      "grad_norm": 233.1190185546875,
      "learning_rate": 1.604275657907771e-07,
      "loss": 22.8734,
      "step": 3910
    },
    {
      "epoch": 31.111665004985046,
      "grad_norm": 189.4170684814453,
      "learning_rate": 1.5925549281864225e-07,
      "loss": 24.9487,
      "step": 3920
    },
    {
      "epoch": 31.191425722831504,
      "grad_norm": 67.26908874511719,
      "learning_rate": 1.5808571260939192e-07,
      "loss": 25.9776,
      "step": 3930
    },
    {
      "epoch": 31.271186440677965,
      "grad_norm": 58.05997848510742,
      "learning_rate": 1.5691825471884957e-07,
      "loss": 26.7025,
      "step": 3940
    },
    {
      "epoch": 31.350947158524427,
      "grad_norm": 31.262191772460938,
      "learning_rate": 1.5575314864416272e-07,
      "loss": 23.673,
      "step": 3950
    },
    {
      "epoch": 31.43070787637089,
      "grad_norm": 154.3089141845703,
      "learning_rate": 1.5459042382305793e-07,
      "loss": 27.3652,
      "step": 3960
    },
    {
      "epoch": 31.510468594217347,
      "grad_norm": 48.65864181518555,
      "learning_rate": 1.5343010963309608e-07,
      "loss": 25.3723,
      "step": 3970
    },
    {
      "epoch": 31.59022931206381,
      "grad_norm": 122.0504150390625,
      "learning_rate": 1.5227223539093136e-07,
      "loss": 24.5209,
      "step": 3980
    },
    {
      "epoch": 31.66999002991027,
      "grad_norm": 42.498260498046875,
      "learning_rate": 1.5111683035156937e-07,
      "loss": 23.8867,
      "step": 3990
    },
    {
      "epoch": 31.74975074775673,
      "grad_norm": 65.39444732666016,
      "learning_rate": 1.4996392370762884e-07,
      "loss": 25.3385,
      "step": 4000
    },
    {
      "epoch": 31.74975074775673,
      "eval_loss": 3.13254976272583,
      "eval_mae": 1.3360387086868286,
      "eval_mse": 3.132550001144409,
      "eval_r2": 0.05617797374725342,
      "eval_rmse": 1.7699011275052652,
      "eval_runtime": 9.3296,
      "eval_samples_per_second": 429.924,
      "eval_steps_per_second": 13.505,
      "step": 4000
    },
    {
      "epoch": 31.82951146560319,
      "grad_norm": 39.13220977783203,
      "learning_rate": 1.4881354458860368e-07,
      "loss": 26.1535,
      "step": 4010
    },
    {
      "epoch": 31.90927218344965,
      "grad_norm": 89.6006088256836,
      "learning_rate": 1.4766572206012676e-07,
      "loss": 25.305,
      "step": 4020
    },
    {
      "epoch": 31.989032901296113,
      "grad_norm": 115.49569702148438,
      "learning_rate": 1.4652048512323618e-07,
      "loss": 26.6158,
      "step": 4030
    },
    {
      "epoch": 32.06380857427717,
      "grad_norm": 71.1096420288086,
      "learning_rate": 1.4537786271364166e-07,
      "loss": 25.0504,
      "step": 4040
    },
    {
      "epoch": 32.14356929212363,
      "grad_norm": 67.03511047363281,
      "learning_rate": 1.4423788370099443e-07,
      "loss": 26.0869,
      "step": 4050
    },
    {
      "epoch": 32.22333000997009,
      "grad_norm": 91.05354309082031,
      "learning_rate": 1.43100576888157e-07,
      "loss": 24.8662,
      "step": 4060
    },
    {
      "epoch": 32.30309072781655,
      "grad_norm": 88.30418395996094,
      "learning_rate": 1.4196597101047572e-07,
      "loss": 25.5,
      "step": 4070
    },
    {
      "epoch": 32.38285144566301,
      "grad_norm": 133.8420867919922,
      "learning_rate": 1.4083409473505493e-07,
      "loss": 26.1354,
      "step": 4080
    },
    {
      "epoch": 32.46261216350947,
      "grad_norm": 126.43040466308594,
      "learning_rate": 1.3970497666003225e-07,
      "loss": 23.7797,
      "step": 4090
    },
    {
      "epoch": 32.54237288135593,
      "grad_norm": 273.7431335449219,
      "learning_rate": 1.3857864531385638e-07,
      "loss": 23.6945,
      "step": 4100
    },
    {
      "epoch": 32.54237288135593,
      "eval_loss": 3.132538318634033,
      "eval_mae": 1.3303931951522827,
      "eval_mse": 3.132538318634033,
      "eval_r2": 0.056181490421295166,
      "eval_rmse": 1.7698978271736572,
      "eval_runtime": 9.9463,
      "eval_samples_per_second": 403.265,
      "eval_steps_per_second": 12.668,
      "step": 4100
    },
    {
      "epoch": 32.62213359920239,
      "grad_norm": 40.9385871887207,
      "learning_rate": 1.37455129154566e-07,
      "loss": 24.5797,
      "step": 4110
    },
    {
      "epoch": 32.701894317048854,
      "grad_norm": 126.75995635986328,
      "learning_rate": 1.363344565690711e-07,
      "loss": 26.4947,
      "step": 4120
    },
    {
      "epoch": 32.781655034895316,
      "grad_norm": 218.6414794921875,
      "learning_rate": 1.3521665587243563e-07,
      "loss": 24.3611,
      "step": 4130
    },
    {
      "epoch": 32.86141575274178,
      "grad_norm": 29.135433197021484,
      "learning_rate": 1.3410175530716163e-07,
      "loss": 26.2829,
      "step": 4140
    },
    {
      "epoch": 32.94117647058823,
      "grad_norm": 88.4239501953125,
      "learning_rate": 1.3298978304247638e-07,
      "loss": 25.2017,
      "step": 4150
    },
    {
      "epoch": 33.015952143569294,
      "grad_norm": 73.62918090820312,
      "learning_rate": 1.318807671736201e-07,
      "loss": 25.3726,
      "step": 4160
    },
    {
      "epoch": 33.095712861415755,
      "grad_norm": 112.5821304321289,
      "learning_rate": 1.3077473572113645e-07,
      "loss": 26.48,
      "step": 4170
    },
    {
      "epoch": 33.17547357926221,
      "grad_norm": 121.62039947509766,
      "learning_rate": 1.2967171663016456e-07,
      "loss": 23.0178,
      "step": 4180
    },
    {
      "epoch": 33.25523429710867,
      "grad_norm": 65.80647277832031,
      "learning_rate": 1.285717377697324e-07,
      "loss": 25.4537,
      "step": 4190
    },
    {
      "epoch": 33.33499501495513,
      "grad_norm": 264.9825134277344,
      "learning_rate": 1.2747482693205356e-07,
      "loss": 26.105,
      "step": 4200
    },
    {
      "epoch": 33.33499501495513,
      "eval_loss": 3.1293115615844727,
      "eval_mae": 1.3327357769012451,
      "eval_mse": 3.1293118000030518,
      "eval_r2": 0.05715364217758179,
      "eval_rmse": 1.7689860937845305,
      "eval_runtime": 9.2653,
      "eval_samples_per_second": 432.905,
      "eval_steps_per_second": 13.599,
      "step": 4200
    },
    {
      "epoch": 33.414755732801595,
      "grad_norm": 54.90214157104492,
      "learning_rate": 1.263810118318242e-07,
      "loss": 25.4921,
      "step": 4210
    },
    {
      "epoch": 33.49451645064806,
      "grad_norm": 65.57184600830078,
      "learning_rate": 1.252903201055232e-07,
      "loss": 24.6091,
      "step": 4220
    },
    {
      "epoch": 33.57427716849452,
      "grad_norm": 46.68421936035156,
      "learning_rate": 1.242027793107142e-07,
      "loss": 26.6366,
      "step": 4230
    },
    {
      "epoch": 33.65403788634098,
      "grad_norm": 157.0302734375,
      "learning_rate": 1.2311841692534843e-07,
      "loss": 26.8544,
      "step": 4240
    },
    {
      "epoch": 33.733798604187434,
      "grad_norm": 58.255130767822266,
      "learning_rate": 1.2203726034707158e-07,
      "loss": 26.418,
      "step": 4250
    },
    {
      "epoch": 33.813559322033896,
      "grad_norm": 99.26273345947266,
      "learning_rate": 1.2095933689253047e-07,
      "loss": 24.3008,
      "step": 4260
    },
    {
      "epoch": 33.89332003988036,
      "grad_norm": 158.2358856201172,
      "learning_rate": 1.198846737966838e-07,
      "loss": 25.159,
      "step": 4270
    },
    {
      "epoch": 33.97308075772682,
      "grad_norm": 197.09414672851562,
      "learning_rate": 1.1881329821211325e-07,
      "loss": 23.8238,
      "step": 4280
    },
    {
      "epoch": 34.047856430707874,
      "grad_norm": 129.14163208007812,
      "learning_rate": 1.1774523720833806e-07,
      "loss": 23.8336,
      "step": 4290
    },
    {
      "epoch": 34.127617148554336,
      "grad_norm": 72.48125457763672,
      "learning_rate": 1.1668051777113089e-07,
      "loss": 26.3832,
      "step": 4300
    },
    {
      "epoch": 34.127617148554336,
      "eval_loss": 3.128072738647461,
      "eval_mae": 1.3328605890274048,
      "eval_mse": 3.128072500228882,
      "eval_r2": 0.057527005672454834,
      "eval_rmse": 1.7686357737614835,
      "eval_runtime": 9.3433,
      "eval_samples_per_second": 429.292,
      "eval_steps_per_second": 13.486,
      "step": 4300
    },
    {
      "epoch": 34.2073778664008,
      "grad_norm": 198.8756561279297,
      "learning_rate": 1.1561916680183554e-07,
      "loss": 24.7351,
      "step": 4310
    },
    {
      "epoch": 34.28713858424726,
      "grad_norm": 112.67052459716797,
      "learning_rate": 1.1456121111668809e-07,
      "loss": 27.0009,
      "step": 4320
    },
    {
      "epoch": 34.36689930209372,
      "grad_norm": 48.918434143066406,
      "learning_rate": 1.1350667744613868e-07,
      "loss": 25.6622,
      "step": 4330
    },
    {
      "epoch": 34.44666001994018,
      "grad_norm": 70.8290786743164,
      "learning_rate": 1.1245559243417624e-07,
      "loss": 25.7665,
      "step": 4340
    },
    {
      "epoch": 34.52642073778664,
      "grad_norm": 154.0522003173828,
      "learning_rate": 1.1140798263765583e-07,
      "loss": 25.922,
      "step": 4350
    },
    {
      "epoch": 34.6061814556331,
      "grad_norm": 102.49356842041016,
      "learning_rate": 1.1036387452562681e-07,
      "loss": 26.0428,
      "step": 4360
    },
    {
      "epoch": 34.68594217347956,
      "grad_norm": 101.10346221923828,
      "learning_rate": 1.0932329447866495e-07,
      "loss": 24.2896,
      "step": 4370
    },
    {
      "epoch": 34.76570289132602,
      "grad_norm": 101.76194763183594,
      "learning_rate": 1.0828626878820501e-07,
      "loss": 24.0958,
      "step": 4380
    },
    {
      "epoch": 34.845463609172484,
      "grad_norm": 187.35472106933594,
      "learning_rate": 1.0725282365587729e-07,
      "loss": 24.7648,
      "step": 4390
    },
    {
      "epoch": 34.925224327018945,
      "grad_norm": 77.70819854736328,
      "learning_rate": 1.062229851928449e-07,
      "loss": 24.5196,
      "step": 4400
    },
    {
      "epoch": 34.925224327018945,
      "eval_loss": 3.127197504043579,
      "eval_mae": 1.3322991132736206,
      "eval_mse": 3.127197504043579,
      "eval_r2": 0.05779063701629639,
      "eval_rmse": 1.7683883917407903,
      "eval_runtime": 9.9349,
      "eval_samples_per_second": 403.728,
      "eval_steps_per_second": 12.683,
      "step": 4400
    },
    {
      "epoch": 35.0,
      "grad_norm": 67.70870208740234,
      "learning_rate": 1.051967794191446e-07,
      "loss": 24.2208,
      "step": 4410
    },
    {
      "epoch": 35.07976071784646,
      "grad_norm": 219.30227661132812,
      "learning_rate": 1.041742322630291e-07,
      "loss": 27.2756,
      "step": 4420
    },
    {
      "epoch": 35.15952143569292,
      "grad_norm": 84.1348876953125,
      "learning_rate": 1.0315536956031182e-07,
      "loss": 25.4429,
      "step": 4430
    },
    {
      "epoch": 35.239282153539385,
      "grad_norm": 99.25320434570312,
      "learning_rate": 1.0214021705371453e-07,
      "loss": 23.5892,
      "step": 4440
    },
    {
      "epoch": 35.31904287138584,
      "grad_norm": 42.8789176940918,
      "learning_rate": 1.0112880039221652e-07,
      "loss": 27.1501,
      "step": 4450
    },
    {
      "epoch": 35.3988035892323,
      "grad_norm": 52.440799713134766,
      "learning_rate": 1.0012114513040665e-07,
      "loss": 24.3347,
      "step": 4460
    },
    {
      "epoch": 35.47856430707876,
      "grad_norm": 59.711448669433594,
      "learning_rate": 9.911727672783802e-08,
      "loss": 24.4259,
      "step": 4470
    },
    {
      "epoch": 35.558325024925225,
      "grad_norm": 104.88539123535156,
      "learning_rate": 9.811722054838412e-08,
      "loss": 26.4102,
      "step": 4480
    },
    {
      "epoch": 35.638085742771686,
      "grad_norm": 134.7513427734375,
      "learning_rate": 9.712100185959862e-08,
      "loss": 25.6119,
      "step": 4490
    },
    {
      "epoch": 35.71784646061815,
      "grad_norm": 183.24839782714844,
      "learning_rate": 9.61286458320763e-08,
      "loss": 24.3452,
      "step": 4500
    },
    {
      "epoch": 35.71784646061815,
      "eval_loss": 3.1262333393096924,
      "eval_mae": 1.333138108253479,
      "eval_mse": 3.1262331008911133,
      "eval_r2": 0.058081209659576416,
      "eval_rmse": 1.7681156921681096,
      "eval_runtime": 9.0519,
      "eval_samples_per_second": 443.114,
      "eval_steps_per_second": 13.92,
      "step": 4500
    },
    {
      "epoch": 35.79760717846461,
      "grad_norm": 215.09974670410156,
      "learning_rate": 9.51401775388177e-08,
      "loss": 24.9939,
      "step": 4510
    },
    {
      "epoch": 35.877367896311064,
      "grad_norm": 102.00492858886719,
      "learning_rate": 9.41556219545953e-08,
      "loss": 25.3147,
      "step": 4520
    },
    {
      "epoch": 35.957128614157526,
      "grad_norm": 96.8487319946289,
      "learning_rate": 9.317500395532235e-08,
      "loss": 25.4636,
      "step": 4530
    },
    {
      "epoch": 36.03190428713859,
      "grad_norm": 68.97376251220703,
      "learning_rate": 9.219834831742482e-08,
      "loss": 22.8502,
      "step": 4540
    },
    {
      "epoch": 36.11166500498504,
      "grad_norm": 51.5819206237793,
      "learning_rate": 9.122567971721484e-08,
      "loss": 25.1066,
      "step": 4550
    },
    {
      "epoch": 36.191425722831504,
      "grad_norm": 137.3096466064453,
      "learning_rate": 9.025702273026787e-08,
      "loss": 25.7935,
      "step": 4560
    },
    {
      "epoch": 36.271186440677965,
      "grad_norm": 303.2586669921875,
      "learning_rate": 8.929240183080106e-08,
      "loss": 23.7943,
      "step": 4570
    },
    {
      "epoch": 36.35094715852443,
      "grad_norm": 298.3479309082031,
      "learning_rate": 8.833184139105534e-08,
      "loss": 25.0741,
      "step": 4580
    },
    {
      "epoch": 36.43070787637089,
      "grad_norm": 202.3203125,
      "learning_rate": 8.737536568067974e-08,
      "loss": 23.5568,
      "step": 4590
    },
    {
      "epoch": 36.51046859421735,
      "grad_norm": 118.80555725097656,
      "learning_rate": 8.642299886611759e-08,
      "loss": 25.5861,
      "step": 4600
    },
    {
      "epoch": 36.51046859421735,
      "eval_loss": 3.1254942417144775,
      "eval_mae": 1.3321858644485474,
      "eval_mse": 3.1254942417144775,
      "eval_r2": 0.0583038330078125,
      "eval_rmse": 1.7679067401066373,
      "eval_runtime": 9.063,
      "eval_samples_per_second": 442.571,
      "eval_steps_per_second": 13.903,
      "step": 4600
    },
    {
      "epoch": 36.59022931206381,
      "grad_norm": 145.08285522460938,
      "learning_rate": 8.54747650099967e-08,
      "loss": 27.5149,
      "step": 4610
    },
    {
      "epoch": 36.66999002991027,
      "grad_norm": 164.43328857421875,
      "learning_rate": 8.453068807052064e-08,
      "loss": 26.1562,
      "step": 4620
    },
    {
      "epoch": 36.74975074775673,
      "grad_norm": 46.407039642333984,
      "learning_rate": 8.359079190086402e-08,
      "loss": 26.4529,
      "step": 4630
    },
    {
      "epoch": 36.82951146560319,
      "grad_norm": 102.09172058105469,
      "learning_rate": 8.265510024856951e-08,
      "loss": 25.0347,
      "step": 4640
    },
    {
      "epoch": 36.90927218344965,
      "grad_norm": 119.56255340576172,
      "learning_rate": 8.172363675494772e-08,
      "loss": 25.3944,
      "step": 4650
    },
    {
      "epoch": 36.98903290129611,
      "grad_norm": 220.11642456054688,
      "learning_rate": 8.079642495448033e-08,
      "loss": 25.6366,
      "step": 4660
    },
    {
      "epoch": 37.06380857427717,
      "grad_norm": 172.42779541015625,
      "learning_rate": 7.987348827422483e-08,
      "loss": 25.4652,
      "step": 4670
    },
    {
      "epoch": 37.14356929212363,
      "grad_norm": 95.17620086669922,
      "learning_rate": 7.895485003322327e-08,
      "loss": 25.5158,
      "step": 4680
    },
    {
      "epoch": 37.22333000997009,
      "grad_norm": 81.66320037841797,
      "learning_rate": 7.804053344191255e-08,
      "loss": 25.609,
      "step": 4690
    },
    {
      "epoch": 37.30309072781655,
      "grad_norm": 112.18912506103516,
      "learning_rate": 7.713056160153813e-08,
      "loss": 24.5701,
      "step": 4700
    },
    {
      "epoch": 37.30309072781655,
      "eval_loss": 3.1239125728607178,
      "eval_mae": 1.332130789756775,
      "eval_mse": 3.1239125728607178,
      "eval_r2": 0.05878037214279175,
      "eval_rmse": 1.7674593553631488,
      "eval_runtime": 9.0645,
      "eval_samples_per_second": 442.496,
      "eval_steps_per_second": 13.9,
      "step": 4700
    },
    {
      "epoch": 37.38285144566301,
      "grad_norm": 103.58297729492188,
      "learning_rate": 7.622495750357072e-08,
      "loss": 25.5507,
      "step": 4710
    },
    {
      "epoch": 37.46261216350947,
      "grad_norm": 39.11042022705078,
      "learning_rate": 7.53237440291247e-08,
      "loss": 25.7191,
      "step": 4720
    },
    {
      "epoch": 37.54237288135593,
      "grad_norm": 199.56143188476562,
      "learning_rate": 7.44269439483807e-08,
      "loss": 25.2238,
      "step": 4730
    },
    {
      "epoch": 37.62213359920239,
      "grad_norm": 168.63783264160156,
      "learning_rate": 7.353457992000961e-08,
      "loss": 24.6829,
      "step": 4740
    },
    {
      "epoch": 37.701894317048854,
      "grad_norm": 55.98255157470703,
      "learning_rate": 7.264667449060074e-08,
      "loss": 25.5242,
      "step": 4750
    },
    {
      "epoch": 37.781655034895316,
      "grad_norm": 53.036888122558594,
      "learning_rate": 7.176325009409175e-08,
      "loss": 25.344,
      "step": 4760
    },
    {
      "epoch": 37.86141575274178,
      "grad_norm": 265.2929382324219,
      "learning_rate": 7.088432905120176e-08,
      "loss": 24.8157,
      "step": 4770
    },
    {
      "epoch": 37.94117647058823,
      "grad_norm": 120.75648498535156,
      "learning_rate": 7.000993356886778e-08,
      "loss": 23.7128,
      "step": 4780
    },
    {
      "epoch": 38.015952143569294,
      "grad_norm": 171.9890899658203,
      "learning_rate": 6.914008573968317e-08,
      "loss": 26.0064,
      "step": 4790
    },
    {
      "epoch": 38.095712861415755,
      "grad_norm": 53.58652114868164,
      "learning_rate": 6.827480754133993e-08,
      "loss": 24.0923,
      "step": 4800
    },
    {
      "epoch": 38.095712861415755,
      "eval_loss": 3.123528003692627,
      "eval_mae": 1.3319824934005737,
      "eval_mse": 3.123528003692627,
      "eval_r2": 0.05889630317687988,
      "eval_rmse": 1.767350560498009,
      "eval_runtime": 9.0553,
      "eval_samples_per_second": 442.943,
      "eval_steps_per_second": 13.914,
      "step": 4800
    },
    {
      "epoch": 38.17547357926221,
      "grad_norm": 96.7684097290039,
      "learning_rate": 6.741412083607301e-08,
      "loss": 25.6224,
      "step": 4810
    },
    {
      "epoch": 38.25523429710867,
      "grad_norm": 328.3621826171875,
      "learning_rate": 6.655804737010795e-08,
      "loss": 26.9059,
      "step": 4820
    },
    {
      "epoch": 38.33499501495513,
      "grad_norm": 89.13323211669922,
      "learning_rate": 6.570660877311193e-08,
      "loss": 24.2715,
      "step": 4830
    },
    {
      "epoch": 38.414755732801595,
      "grad_norm": 157.61807250976562,
      "learning_rate": 6.485982655764649e-08,
      "loss": 25.0064,
      "step": 4840
    },
    {
      "epoch": 38.49451645064806,
      "grad_norm": 151.26788330078125,
      "learning_rate": 6.401772211862468e-08,
      "loss": 23.3381,
      "step": 4850
    },
    {
      "epoch": 38.57427716849452,
      "grad_norm": 57.38077926635742,
      "learning_rate": 6.31803167327703e-08,
      "loss": 23.812,
      "step": 4860
    },
    {
      "epoch": 38.65403788634098,
      "grad_norm": 203.0427703857422,
      "learning_rate": 6.23476315580799e-08,
      "loss": 26.5058,
      "step": 4870
    },
    {
      "epoch": 38.733798604187434,
      "grad_norm": 163.02796936035156,
      "learning_rate": 6.151968763328888e-08,
      "loss": 26.1078,
      "step": 4880
    },
    {
      "epoch": 38.813559322033896,
      "grad_norm": 108.4669418334961,
      "learning_rate": 6.069650587733932e-08,
      "loss": 24.9732,
      "step": 4890
    },
    {
      "epoch": 38.89332003988036,
      "grad_norm": 362.93994140625,
      "learning_rate": 5.987810708885196e-08,
      "loss": 26.611,
      "step": 4900
    },
    {
      "epoch": 38.89332003988036,
      "eval_loss": 3.122894525527954,
      "eval_mae": 1.3315399885177612,
      "eval_mse": 3.122894525527954,
      "eval_r2": 0.059087157249450684,
      "eval_rmse": 1.7671713345139894,
      "eval_runtime": 9.0533,
      "eval_samples_per_second": 443.044,
      "eval_steps_per_second": 13.918,
      "step": 4900
    },
    {
      "epoch": 38.97308075772682,
      "grad_norm": 93.97080993652344,
      "learning_rate": 5.906451194560019e-08,
      "loss": 25.4004,
      "step": 4910
    },
    {
      "epoch": 39.047856430707874,
      "grad_norm": 147.77755737304688,
      "learning_rate": 5.825574100398811e-08,
      "loss": 23.691,
      "step": 4920
    },
    {
      "epoch": 39.127617148554336,
      "grad_norm": 246.35997009277344,
      "learning_rate": 5.7451814698530665e-08,
      "loss": 25.2164,
      "step": 4930
    },
    {
      "epoch": 39.2073778664008,
      "grad_norm": 153.21450805664062,
      "learning_rate": 5.6652753341337623e-08,
      "loss": 24.0185,
      "step": 4940
    },
    {
      "epoch": 39.28713858424726,
      "grad_norm": 143.73780822753906,
      "learning_rate": 5.58585771216005e-08,
      "loss": 25.8635,
      "step": 4950
    },
    {
      "epoch": 39.36689930209372,
      "grad_norm": 58.399566650390625,
      "learning_rate": 5.506930610508201e-08,
      "loss": 25.9007,
      "step": 4960
    },
    {
      "epoch": 39.44666001994018,
      "grad_norm": 26.310766220092773,
      "learning_rate": 5.4284960233609536e-08,
      "loss": 23.4994,
      "step": 4970
    },
    {
      "epoch": 39.52642073778664,
      "grad_norm": 146.9088897705078,
      "learning_rate": 5.350555932457107e-08,
      "loss": 26.3982,
      "step": 4980
    },
    {
      "epoch": 39.6061814556331,
      "grad_norm": 132.27772521972656,
      "learning_rate": 5.273112307041436e-08,
      "loss": 25.3715,
      "step": 4990
    },
    {
      "epoch": 39.68594217347956,
      "grad_norm": 55.70192337036133,
      "learning_rate": 5.1961671038149745e-08,
      "loss": 27.1358,
      "step": 5000
    },
    {
      "epoch": 39.68594217347956,
      "eval_loss": 3.1226961612701416,
      "eval_mae": 1.3344401121139526,
      "eval_mse": 3.1226959228515625,
      "eval_r2": 0.0591469407081604,
      "eval_rmse": 1.767115141367863,
      "eval_runtime": 9.0408,
      "eval_samples_per_second": 443.654,
      "eval_steps_per_second": 13.937,
      "step": 5000
    },
    {
      "epoch": 39.76570289132602,
      "grad_norm": 45.21358871459961,
      "learning_rate": 5.119722266885534e-08,
      "loss": 25.5138,
      "step": 5010
    },
    {
      "epoch": 39.845463609172484,
      "grad_norm": 101.61859130859375,
      "learning_rate": 5.043779727718622e-08,
      "loss": 23.5845,
      "step": 5020
    },
    {
      "epoch": 39.925224327018945,
      "grad_norm": 57.091800689697266,
      "learning_rate": 4.968341405088602e-08,
      "loss": 26.287,
      "step": 5030
    },
    {
      "epoch": 40.0,
      "grad_norm": 21.503507614135742,
      "learning_rate": 4.8934092050302636e-08,
      "loss": 25.0861,
      "step": 5040
    },
    {
      "epoch": 40.07976071784646,
      "grad_norm": 46.6530647277832,
      "learning_rate": 4.818985020790603e-08,
      "loss": 26.3137,
      "step": 5050
    },
    {
      "epoch": 40.15952143569292,
      "grad_norm": 110.19184112548828,
      "learning_rate": 4.7450707327810534e-08,
      "loss": 25.7188,
      "step": 5060
    },
    {
      "epoch": 40.239282153539385,
      "grad_norm": 114.34848022460938,
      "learning_rate": 4.6716682085299135e-08,
      "loss": 24.9849,
      "step": 5070
    },
    {
      "epoch": 40.31904287138584,
      "grad_norm": 76.02941131591797,
      "learning_rate": 4.598779302635203e-08,
      "loss": 25.1661,
      "step": 5080
    },
    {
      "epoch": 40.3988035892323,
      "grad_norm": 161.83319091796875,
      "learning_rate": 4.5264058567177906e-08,
      "loss": 24.9227,
      "step": 5090
    },
    {
      "epoch": 40.47856430707876,
      "grad_norm": 110.09339904785156,
      "learning_rate": 4.454549699374874e-08,
      "loss": 23.4286,
      "step": 5100
    },
    {
      "epoch": 40.47856430707876,
      "eval_loss": 3.1224095821380615,
      "eval_mae": 1.3299893140792847,
      "eval_mse": 3.1224091053009033,
      "eval_r2": 0.05923336744308472,
      "eval_rmse": 1.76703398532708,
      "eval_runtime": 9.0409,
      "eval_samples_per_second": 443.649,
      "eval_steps_per_second": 13.937,
      "step": 5100
    },
    {
      "epoch": 40.558325024925225,
      "grad_norm": 51.97368621826172,
      "learning_rate": 4.383212646133741e-08,
      "loss": 24.7696,
      "step": 5110
    },
    {
      "epoch": 40.638085742771686,
      "grad_norm": 203.3778533935547,
      "learning_rate": 4.319454622188645e-08,
      "loss": 24.8723,
      "step": 5120
    },
    {
      "epoch": 40.71784646061815,
      "grad_norm": 96.84310150146484,
      "learning_rate": 4.2491088215078766e-08,
      "loss": 26.5034,
      "step": 5130
    },
    {
      "epoch": 40.79760717846461,
      "grad_norm": 56.1543083190918,
      "learning_rate": 4.17928731562566e-08,
      "loss": 24.4977,
      "step": 5140
    },
    {
      "epoch": 40.877367896311064,
      "grad_norm": 65.11670684814453,
      "learning_rate": 4.109991868661525e-08,
      "loss": 27.2082,
      "step": 5150
    },
    {
      "epoch": 40.957128614157526,
      "grad_norm": 77.25297546386719,
      "learning_rate": 4.041224231443538e-08,
      "loss": 24.6315,
      "step": 5160
    },
    {
      "epoch": 41.03190428713859,
      "grad_norm": 134.2405548095703,
      "learning_rate": 3.972986141464027e-08,
      "loss": 26.111,
      "step": 5170
    },
    {
      "epoch": 41.11166500498504,
      "grad_norm": 53.60357666015625,
      "learning_rate": 3.905279322835728e-08,
      "loss": 25.429,
      "step": 5180
    },
    {
      "epoch": 41.191425722831504,
      "grad_norm": 84.80567932128906,
      "learning_rate": 3.838105486248186e-08,
      "loss": 23.1782,
      "step": 5190
    },
    {
      "epoch": 41.271186440677965,
      "grad_norm": 85.67137908935547,
      "learning_rate": 3.77146632892458e-08,
      "loss": 26.1872,
      "step": 5200
    },
    {
      "epoch": 41.271186440677965,
      "eval_loss": 3.1218793392181396,
      "eval_mae": 1.3309307098388672,
      "eval_mse": 3.1218795776367188,
      "eval_r2": 0.05939292907714844,
      "eval_rmse": 1.7668841438070348,
      "eval_runtime": 9.0453,
      "eval_samples_per_second": 443.435,
      "eval_steps_per_second": 13.93,
      "step": 5200
    },
    {
      "epoch": 41.35094715852443,
      "grad_norm": 66.26146697998047,
      "learning_rate": 3.705363534578779e-08,
      "loss": 24.4168,
      "step": 5210
    },
    {
      "epoch": 41.43070787637089,
      "grad_norm": 84.41664123535156,
      "learning_rate": 3.639798773372854e-08,
      "loss": 24.8912,
      "step": 5220
    },
    {
      "epoch": 41.51046859421735,
      "grad_norm": 154.61509704589844,
      "learning_rate": 3.574773701874853e-08,
      "loss": 25.9521,
      "step": 5230
    },
    {
      "epoch": 41.59022931206381,
      "grad_norm": 180.2846221923828,
      "learning_rate": 3.510289963016946e-08,
      "loss": 25.1476,
      "step": 5240
    },
    {
      "epoch": 41.66999002991027,
      "grad_norm": 39.9274787902832,
      "learning_rate": 3.446349186053929e-08,
      "loss": 24.6444,
      "step": 5250
    },
    {
      "epoch": 41.74975074775673,
      "grad_norm": 60.37506103515625,
      "learning_rate": 3.382952986522039e-08,
      "loss": 28.0159,
      "step": 5260
    },
    {
      "epoch": 41.82951146560319,
      "grad_norm": 220.5933380126953,
      "learning_rate": 3.320102966198155e-08,
      "loss": 23.8454,
      "step": 5270
    },
    {
      "epoch": 41.90927218344965,
      "grad_norm": 68.86772155761719,
      "learning_rate": 3.257800713059325e-08,
      "loss": 25.9979,
      "step": 5280
    },
    {
      "epoch": 41.98903290129611,
      "grad_norm": 271.44146728515625,
      "learning_rate": 3.1960478012426215e-08,
      "loss": 25.2016,
      "step": 5290
    },
    {
      "epoch": 42.06380857427717,
      "grad_norm": 168.9261016845703,
      "learning_rate": 3.134845791005391e-08,
      "loss": 23.1833,
      "step": 5300
    },
    {
      "epoch": 42.06380857427717,
      "eval_loss": 3.1214566230773926,
      "eval_mae": 1.3316025733947754,
      "eval_mse": 3.1214566230773926,
      "eval_r2": 0.059520423412323,
      "eval_rmse": 1.7667644503660902,
      "eval_runtime": 9.0542,
      "eval_samples_per_second": 442.999,
      "eval_steps_per_second": 13.916,
      "step": 5300
    },
    {
      "epoch": 42.14356929212363,
      "grad_norm": 194.90185546875,
      "learning_rate": 3.074196228685833e-08,
      "loss": 22.7641,
      "step": 5310
    },
    {
      "epoch": 42.22333000997009,
      "grad_norm": 67.69960021972656,
      "learning_rate": 3.0141006466639166e-08,
      "loss": 25.6798,
      "step": 5320
    },
    {
      "epoch": 42.30309072781655,
      "grad_norm": 37.08260726928711,
      "learning_rate": 2.954560563322686e-08,
      "loss": 26.3616,
      "step": 5330
    },
    {
      "epoch": 42.38285144566301,
      "grad_norm": 79.85238647460938,
      "learning_rate": 2.8955774830098534e-08,
      "loss": 25.6113,
      "step": 5340
    },
    {
      "epoch": 42.46261216350947,
      "grad_norm": 93.74951934814453,
      "learning_rate": 2.8371528959998475e-08,
      "loss": 26.3547,
      "step": 5350
    },
    {
      "epoch": 42.54237288135593,
      "grad_norm": 133.0259552001953,
      "learning_rate": 2.7792882784561046e-08,
      "loss": 25.1082,
      "step": 5360
    },
    {
      "epoch": 42.62213359920239,
      "grad_norm": 161.1022491455078,
      "learning_rate": 2.721985092393822e-08,
      "loss": 25.5645,
      "step": 5370
    },
    {
      "epoch": 42.701894317048854,
      "grad_norm": 104.63832092285156,
      "learning_rate": 2.66524478564297e-08,
      "loss": 26.045,
      "step": 5380
    },
    {
      "epoch": 42.781655034895316,
      "grad_norm": 153.9829559326172,
      "learning_rate": 2.60906879181175e-08,
      "loss": 26.1566,
      "step": 5390
    },
    {
      "epoch": 42.86141575274178,
      "grad_norm": 88.28377532958984,
      "learning_rate": 2.5534585302503576e-08,
      "loss": 25.2555,
      "step": 5400
    },
    {
      "epoch": 42.86141575274178,
      "eval_loss": 3.1208252906799316,
      "eval_mae": 1.331380009651184,
      "eval_mse": 3.1208252906799316,
      "eval_r2": 0.05971062183380127,
      "eval_rmse": 1.766585772239755,
      "eval_runtime": 9.0542,
      "eval_samples_per_second": 443.0,
      "eval_steps_per_second": 13.916,
      "step": 5400
    },
    {
      "epoch": 42.94117647058823,
      "grad_norm": 147.16366577148438,
      "learning_rate": 2.498415406015114e-08,
      "loss": 24.5054,
      "step": 5410
    },
    {
      "epoch": 43.015952143569294,
      "grad_norm": 234.27850341796875,
      "learning_rate": 2.4439408098329754e-08,
      "loss": 24.1556,
      "step": 5420
    },
    {
      "epoch": 43.095712861415755,
      "grad_norm": 66.06194305419922,
      "learning_rate": 2.3900361180663907e-08,
      "loss": 24.8309,
      "step": 5430
    },
    {
      "epoch": 43.17547357926221,
      "grad_norm": 100.03466796875,
      "learning_rate": 2.336702692678527e-08,
      "loss": 23.5658,
      "step": 5440
    },
    {
      "epoch": 43.25523429710867,
      "grad_norm": 102.8028564453125,
      "learning_rate": 2.2839418811988697e-08,
      "loss": 27.2123,
      "step": 5450
    },
    {
      "epoch": 43.33499501495513,
      "grad_norm": 141.64247131347656,
      "learning_rate": 2.2317550166891435e-08,
      "loss": 25.9267,
      "step": 5460
    },
    {
      "epoch": 43.414755732801595,
      "grad_norm": 185.2597198486328,
      "learning_rate": 2.1801434177096762e-08,
      "loss": 24.6855,
      "step": 5470
    },
    {
      "epoch": 43.49451645064806,
      "grad_norm": 198.41571044921875,
      "learning_rate": 2.1291083882860355e-08,
      "loss": 26.7005,
      "step": 5480
    },
    {
      "epoch": 43.57427716849452,
      "grad_norm": 55.69032669067383,
      "learning_rate": 2.0786512178761207e-08,
      "loss": 22.5448,
      "step": 5490
    },
    {
      "epoch": 43.65403788634098,
      "grad_norm": 88.44397735595703,
      "learning_rate": 2.0287731813375702e-08,
      "loss": 25.6887,
      "step": 5500
    },
    {
      "epoch": 43.65403788634098,
      "eval_loss": 3.1209118366241455,
      "eval_mae": 1.3314346075057983,
      "eval_mse": 3.1209118366241455,
      "eval_r2": 0.05968451499938965,
      "eval_rmse": 1.7666102673267088,
      "eval_runtime": 9.0592,
      "eval_samples_per_second": 442.753,
      "eval_steps_per_second": 13.908,
      "step": 5500
    },
    {
      "epoch": 43.733798604187434,
      "grad_norm": 84.4006118774414,
      "learning_rate": 1.9794755388955363e-08,
      "loss": 26.3546,
      "step": 5510
    },
    {
      "epoch": 43.813559322033896,
      "grad_norm": 121.09300231933594,
      "learning_rate": 1.9307595361108654e-08,
      "loss": 24.7965,
      "step": 5520
    },
    {
      "epoch": 43.89332003988036,
      "grad_norm": 55.71806716918945,
      "learning_rate": 1.882626403848611e-08,
      "loss": 24.5852,
      "step": 5530
    },
    {
      "epoch": 43.97308075772682,
      "grad_norm": 51.23670959472656,
      "learning_rate": 1.8350773582469502e-08,
      "loss": 27.0388,
      "step": 5540
    },
    {
      "epoch": 44.047856430707874,
      "grad_norm": 179.18077087402344,
      "learning_rate": 1.7881136006864388e-08,
      "loss": 22.9556,
      "step": 5550
    },
    {
      "epoch": 44.127617148554336,
      "grad_norm": 59.81156921386719,
      "learning_rate": 1.7417363177596733e-08,
      "loss": 27.1492,
      "step": 5560
    },
    {
      "epoch": 44.2073778664008,
      "grad_norm": 61.35225296020508,
      "learning_rate": 1.6959466812413086e-08,
      "loss": 25.5271,
      "step": 5570
    },
    {
      "epoch": 44.28713858424726,
      "grad_norm": 25.337446212768555,
      "learning_rate": 1.6507458480584297e-08,
      "loss": 24.9083,
      "step": 5580
    },
    {
      "epoch": 44.36689930209372,
      "grad_norm": 127.35221862792969,
      "learning_rate": 1.6061349602613573e-08,
      "loss": 24.5705,
      "step": 5590
    },
    {
      "epoch": 44.44666001994018,
      "grad_norm": 141.15887451171875,
      "learning_rate": 1.562115144994755e-08,
      "loss": 24.4761,
      "step": 5600
    },
    {
      "epoch": 44.44666001994018,
      "eval_loss": 3.120940923690796,
      "eval_mae": 1.331071376800537,
      "eval_mse": 3.120941162109375,
      "eval_r2": 0.05967569351196289,
      "eval_rmse": 1.7666185672378107,
      "eval_runtime": 14.0638,
      "eval_samples_per_second": 285.2,
      "eval_steps_per_second": 8.959,
      "step": 5600
    },
    {
      "epoch": 44.52642073778664,
      "grad_norm": 270.5105895996094,
      "learning_rate": 1.51868751446918e-08,
      "loss": 25.0175,
      "step": 5610
    },
    {
      "epoch": 44.6061814556331,
      "grad_norm": 158.59524536132812,
      "learning_rate": 1.4758531659329747e-08,
      "loss": 25.5007,
      "step": 5620
    },
    {
      "epoch": 44.68594217347956,
      "grad_norm": 108.44390869140625,
      "learning_rate": 1.433613181644519e-08,
      "loss": 26.3937,
      "step": 5630
    },
    {
      "epoch": 44.76570289132602,
      "grad_norm": 67.45941162109375,
      "learning_rate": 1.3919686288449305e-08,
      "loss": 25.3727,
      "step": 5640
    },
    {
      "epoch": 44.845463609172484,
      "grad_norm": 173.1921844482422,
      "learning_rate": 1.3509205597310586e-08,
      "loss": 24.0026,
      "step": 5650
    },
    {
      "epoch": 44.925224327018945,
      "grad_norm": 332.9158630371094,
      "learning_rate": 1.3104700114289185e-08,
      "loss": 25.2033,
      "step": 5660
    },
    {
      "epoch": 45.0,
      "grad_norm": 18.381704330444336,
      "learning_rate": 1.2706180059674915e-08,
      "loss": 25.1115,
      "step": 5670
    },
    {
      "epoch": 45.07976071784646,
      "grad_norm": 36.26863098144531,
      "learning_rate": 1.231365550252883e-08,
      "loss": 24.8773,
      "step": 5680
    },
    {
      "epoch": 45.15952143569292,
      "grad_norm": 150.63861083984375,
      "learning_rate": 1.1927136360429108e-08,
      "loss": 24.7349,
      "step": 5690
    },
    {
      "epoch": 45.239282153539385,
      "grad_norm": 135.55755615234375,
      "learning_rate": 1.154663239922013e-08,
      "loss": 25.1996,
      "step": 5700
    },
    {
      "epoch": 45.239282153539385,
      "eval_loss": 3.120323896408081,
      "eval_mae": 1.3315786123275757,
      "eval_mse": 3.120323896408081,
      "eval_r2": 0.05986166000366211,
      "eval_rmse": 1.7664438560022453,
      "eval_runtime": 9.0365,
      "eval_samples_per_second": 443.865,
      "eval_steps_per_second": 13.943,
      "step": 5700
    },
    {
      "epoch": 45.31904287138584,
      "grad_norm": 92.68675994873047,
      "learning_rate": 1.1172153232766073e-08,
      "loss": 26.8737,
      "step": 5710
    },
    {
      "epoch": 45.3988035892323,
      "grad_norm": 75.78144073486328,
      "learning_rate": 1.080370832270769e-08,
      "loss": 24.521,
      "step": 5720
    },
    {
      "epoch": 45.47856430707876,
      "grad_norm": 30.703096389770508,
      "learning_rate": 1.0441306978223513e-08,
      "loss": 25.99,
      "step": 5730
    },
    {
      "epoch": 45.558325024925225,
      "grad_norm": 132.82154846191406,
      "learning_rate": 1.0084958355794537e-08,
      "loss": 26.4817,
      "step": 5740
    },
    {
      "epoch": 45.638085742771686,
      "grad_norm": 111.67121887207031,
      "learning_rate": 9.734671458972749e-09,
      "loss": 26.3786,
      "step": 5750
    },
    {
      "epoch": 45.71784646061815,
      "grad_norm": 74.11526489257812,
      "learning_rate": 9.390455138153924e-09,
      "loss": 24.5637,
      "step": 5760
    },
    {
      "epoch": 45.79760717846461,
      "grad_norm": 64.91019439697266,
      "learning_rate": 9.052318090353728e-09,
      "loss": 23.873,
      "step": 5770
    },
    {
      "epoch": 45.877367896311064,
      "grad_norm": 99.60811614990234,
      "learning_rate": 8.720268858988105e-09,
      "loss": 24.5365,
      "step": 5780
    },
    {
      "epoch": 45.957128614157526,
      "grad_norm": 116.65836334228516,
      "learning_rate": 8.394315833657544e-09,
      "loss": 24.941,
      "step": 5790
    },
    {
      "epoch": 46.03190428713859,
      "grad_norm": 65.44205474853516,
      "learning_rate": 8.074467249934796e-09,
      "loss": 25.0614,
      "step": 5800
    },
    {
      "epoch": 46.03190428713859,
      "eval_loss": 3.120579481124878,
      "eval_mae": 1.3315255641937256,
      "eval_mse": 3.120579481124878,
      "eval_r2": 0.059784650802612305,
      "eval_rmse": 1.7665161989421092,
      "eval_runtime": 9.0413,
      "eval_samples_per_second": 443.631,
      "eval_steps_per_second": 13.936,
      "step": 5800
    },
    {
      "epoch": 46.11166500498504,
      "grad_norm": 87.28318786621094,
      "learning_rate": 7.760731189157156e-09,
      "loss": 25.5226,
      "step": 5810
    },
    {
      "epoch": 46.191425722831504,
      "grad_norm": 251.4473114013672,
      "learning_rate": 7.453115578221897e-09,
      "loss": 26.1362,
      "step": 5820
    },
    {
      "epoch": 46.271186440677965,
      "grad_norm": 58.065940856933594,
      "learning_rate": 7.15162818938636e-09,
      "loss": 25.5341,
      "step": 5830
    },
    {
      "epoch": 46.35094715852443,
      "grad_norm": 78.00777435302734,
      "learning_rate": 6.8562766400712676e-09,
      "loss": 25.3617,
      "step": 5840
    },
    {
      "epoch": 46.43070787637089,
      "grad_norm": 62.271507263183594,
      "learning_rate": 6.56706839266849e-09,
      "loss": 25.0898,
      "step": 5850
    },
    {
      "epoch": 46.51046859421735,
      "grad_norm": 45.634952545166016,
      "learning_rate": 6.284010754352448e-09,
      "loss": 24.7997,
      "step": 5860
    },
    {
      "epoch": 46.59022931206381,
      "grad_norm": 89.99065399169922,
      "learning_rate": 6.007110876895261e-09,
      "loss": 24.4887,
      "step": 5870
    },
    {
      "epoch": 46.66999002991027,
      "grad_norm": 37.37367248535156,
      "learning_rate": 5.736375756486444e-09,
      "loss": 25.5751,
      "step": 5880
    },
    {
      "epoch": 46.74975074775673,
      "grad_norm": 123.9768295288086,
      "learning_rate": 5.471812233555834e-09,
      "loss": 24.7693,
      "step": 5890
    },
    {
      "epoch": 46.82951146560319,
      "grad_norm": 130.57916259765625,
      "learning_rate": 5.2134269926008005e-09,
      "loss": 24.1577,
      "step": 5900
    },
    {
      "epoch": 46.82951146560319,
      "eval_loss": 3.1201043128967285,
      "eval_mae": 1.3313286304473877,
      "eval_mse": 3.1201043128967285,
      "eval_r2": 0.05992782115936279,
      "eval_rmse": 1.766381700793101,
      "eval_runtime": 9.0588,
      "eval_samples_per_second": 442.774,
      "eval_steps_per_second": 13.909,
      "step": 5900
    },
    {
      "epoch": 46.90927218344965,
      "grad_norm": 136.50294494628906,
      "learning_rate": 4.961226562017584e-09,
      "loss": 27.04,
      "step": 5910
    },
    {
      "epoch": 46.98903290129611,
      "grad_norm": 162.00277709960938,
      "learning_rate": 4.71521731393601e-09,
      "loss": 25.3749,
      "step": 5920
    },
    {
      "epoch": 47.06380857427717,
      "grad_norm": 155.60572814941406,
      "learning_rate": 4.4754054640587515e-09,
      "loss": 25.0107,
      "step": 5930
    },
    {
      "epoch": 47.14356929212363,
      "grad_norm": 141.03631591796875,
      "learning_rate": 4.241797071504127e-09,
      "loss": 26.8127,
      "step": 5940
    },
    {
      "epoch": 47.22333000997009,
      "grad_norm": 51.73516082763672,
      "learning_rate": 4.014398038653111e-09,
      "loss": 24.7251,
      "step": 5950
    },
    {
      "epoch": 47.30309072781655,
      "grad_norm": 256.9667663574219,
      "learning_rate": 3.793214111000198e-09,
      "loss": 26.5637,
      "step": 5960
    },
    {
      "epoch": 47.38285144566301,
      "grad_norm": 47.89490509033203,
      "learning_rate": 3.57825087700811e-09,
      "loss": 25.4085,
      "step": 5970
    },
    {
      "epoch": 47.46261216350947,
      "grad_norm": 144.0662078857422,
      "learning_rate": 3.369513767966764e-09,
      "loss": 24.9812,
      "step": 5980
    },
    {
      "epoch": 47.54237288135593,
      "grad_norm": 59.69084167480469,
      "learning_rate": 3.167008057855941e-09,
      "loss": 24.4607,
      "step": 5990
    },
    {
      "epoch": 47.62213359920239,
      "grad_norm": 57.48725509643555,
      "learning_rate": 2.97073886321203e-09,
      "loss": 23.9325,
      "step": 6000
    },
    {
      "epoch": 47.62213359920239,
      "eval_loss": 3.1205005645751953,
      "eval_mae": 1.3313699960708618,
      "eval_mse": 3.1205005645751953,
      "eval_r2": 0.059808433055877686,
      "eval_rmse": 1.7664938620259045,
      "eval_runtime": 9.0615,
      "eval_samples_per_second": 442.643,
      "eval_steps_per_second": 13.905,
      "step": 6000
    },
    {
      "epoch": 47.701894317048854,
      "grad_norm": 173.4394073486328,
      "learning_rate": 2.780711142998854e-09,
      "loss": 24.7271,
      "step": 6010
    },
    {
      "epoch": 47.781655034895316,
      "grad_norm": 82.74398803710938,
      "learning_rate": 2.596929698482242e-09,
      "loss": 26.1529,
      "step": 6020
    },
    {
      "epoch": 47.86141575274178,
      "grad_norm": 130.01808166503906,
      "learning_rate": 2.419399173108849e-09,
      "loss": 24.504,
      "step": 6030
    },
    {
      "epoch": 47.94117647058823,
      "grad_norm": 43.647499084472656,
      "learning_rate": 2.2481240523886668e-09,
      "loss": 25.6795,
      "step": 6040
    },
    {
      "epoch": 48.015952143569294,
      "grad_norm": 56.47761535644531,
      "learning_rate": 2.0831086637819182e-09,
      "loss": 23.4324,
      "step": 6050
    },
    {
      "epoch": 48.095712861415755,
      "grad_norm": 155.72174072265625,
      "learning_rate": 1.9243571765895083e-09,
      "loss": 25.0166,
      "step": 6060
    },
    {
      "epoch": 48.17547357926221,
      "grad_norm": 111.24287414550781,
      "learning_rate": 1.7718736018478008e-09,
      "loss": 24.6729,
      "step": 6070
    },
    {
      "epoch": 48.25523429710867,
      "grad_norm": 64.62834167480469,
      "learning_rate": 1.6256617922272287e-09,
      "loss": 27.8513,
      "step": 6080
    },
    {
      "epoch": 48.33499501495513,
      "grad_norm": 78.91862487792969,
      "learning_rate": 1.4857254419349818e-09,
      "loss": 26.6801,
      "step": 6090
    },
    {
      "epoch": 48.414755732801595,
      "grad_norm": 120.07483673095703,
      "learning_rate": 1.352068086621666e-09,
      "loss": 26.0575,
      "step": 6100
    },
    {
      "epoch": 48.414755732801595,
      "eval_loss": 3.1204397678375244,
      "eval_mae": 1.331369161605835,
      "eval_mse": 3.1204397678375244,
      "eval_r2": 0.05982673168182373,
      "eval_rmse": 1.7664766536350047,
      "eval_runtime": 9.0446,
      "eval_samples_per_second": 443.468,
      "eval_steps_per_second": 13.931,
      "step": 6100
    },
    {
      "epoch": 48.49451645064806,
      "grad_norm": 249.7754669189453,
      "learning_rate": 1.2246931032919017e-09,
      "loss": 23.2525,
      "step": 6110
    },
    {
      "epoch": 48.57427716849452,
      "grad_norm": 73.22221374511719,
      "learning_rate": 1.103603710219142e-09,
      "loss": 26.0894,
      "step": 6120
    },
    {
      "epoch": 48.65403788634098,
      "grad_norm": 118.6893310546875,
      "learning_rate": 9.888029668642105e-10,
      "loss": 24.5071,
      "step": 6130
    },
    {
      "epoch": 48.733798604187434,
      "grad_norm": 47.15996170043945,
      "learning_rate": 8.802937737980298e-10,
      "loss": 24.6825,
      "step": 6140
    },
    {
      "epoch": 48.813559322033896,
      "grad_norm": 129.1663055419922,
      "learning_rate": 7.780788726284848e-10,
      "loss": 25.1016,
      "step": 6150
    },
    {
      "epoch": 48.89332003988036,
      "grad_norm": 158.0771942138672,
      "learning_rate": 6.821608459309513e-10,
      "loss": 26.7324,
      "step": 6160
    },
    {
      "epoch": 48.97308075772682,
      "grad_norm": 100.31987762451172,
      "learning_rate": 5.925421171831535e-10,
      "loss": 23.5741,
      "step": 6170
    },
    {
      "epoch": 49.047856430707874,
      "grad_norm": 143.13925170898438,
      "learning_rate": 5.092249507038793e-10,
      "loss": 23.3466,
      "step": 6180
    },
    {
      "epoch": 49.127617148554336,
      "grad_norm": 145.27874755859375,
      "learning_rate": 4.322114515958597e-10,
      "loss": 28.8833,
      "step": 6190
    },
    {
      "epoch": 49.2073778664008,
      "grad_norm": 60.93461608886719,
      "learning_rate": 3.6150356569250584e-10,
      "loss": 25.5008,
      "step": 6200
    },
    {
      "epoch": 49.2073778664008,
      "eval_loss": 3.1204824447631836,
      "eval_mae": 1.3314094543457031,
      "eval_mse": 3.1204826831817627,
      "eval_r2": 0.059813857078552246,
      "eval_rmse": 1.766488800751865,
      "eval_runtime": 9.0554,
      "eval_samples_per_second": 442.938,
      "eval_steps_per_second": 13.914,
      "step": 6200
    },
    {
      "epoch": 49.28713858424726,
      "grad_norm": 143.7784423828125,
      "learning_rate": 2.9710307950867044e-10,
      "loss": 26.3828,
      "step": 6210
    },
    {
      "epoch": 49.36689930209372,
      "grad_norm": 141.80580139160156,
      "learning_rate": 2.390116201957393e-10,
      "loss": 26.8702,
      "step": 6220
    },
    {
      "epoch": 49.44666001994018,
      "grad_norm": 56.256038665771484,
      "learning_rate": 1.8723065550030337e-10,
      "loss": 26.5281,
      "step": 6230
    },
    {
      "epoch": 49.52642073778664,
      "grad_norm": 117.0438232421875,
      "learning_rate": 1.4176149372713274e-10,
      "loss": 24.9371,
      "step": 6240
    },
    {
      "epoch": 49.6061814556331,
      "grad_norm": 50.82411575317383,
      "learning_rate": 1.0260528370617527e-10,
      "loss": 23.6784,
      "step": 6250
    },
    {
      "epoch": 49.68594217347956,
      "grad_norm": 38.99748229980469,
      "learning_rate": 6.976301476346869e-11,
      "loss": 23.8564,
      "step": 6260
    },
    {
      "epoch": 49.76570289132602,
      "grad_norm": 101.93575286865234,
      "learning_rate": 4.323551669621617e-11,
      "loss": 25.8426,
      "step": 6270
    },
    {
      "epoch": 49.845463609172484,
      "grad_norm": 90.21463012695312,
      "learning_rate": 2.3023459751719822e-11,
      "loss": 22.9579,
      "step": 6280
    },
    {
      "epoch": 49.925224327018945,
      "grad_norm": 92.85131072998047,
      "learning_rate": 9.127354610505289e-12,
      "loss": 26.2049,
      "step": 6290
    },
    {
      "epoch": 50.0,
      "grad_norm": 53.79079055786133,
      "learning_rate": 1.5475523734709283e-12,
      "loss": 20.9661,
      "step": 6300
    },
    {
      "epoch": 50.0,
      "eval_loss": 3.120378017425537,
      "eval_mae": 1.3313935995101929,
      "eval_mse": 3.120378017425537,
      "eval_r2": 0.05984538793563843,
      "eval_rmse": 1.7664591751369565,
      "eval_runtime": 9.0621,
      "eval_samples_per_second": 442.611,
      "eval_steps_per_second": 13.904,
      "step": 6300
    },
    {
      "epoch": 50.07976071784646,
      "grad_norm": 76.04975891113281,
      "learning_rate": 4.2753687772899825e-07,
      "loss": 22.6056,
      "step": 6310
    },
    {
      "epoch": 50.15952143569292,
      "grad_norm": 184.59645080566406,
      "learning_rate": 4.273168737213282e-07,
      "loss": 25.5011,
      "step": 6320
    },
    {
      "epoch": 50.239282153539385,
      "grad_norm": 184.94509887695312,
      "learning_rate": 4.270965930362009e-07,
      "loss": 25.8012,
      "step": 6330
    },
    {
      "epoch": 50.31904287138584,
      "grad_norm": 49.95936584472656,
      "learning_rate": 4.2687603601733256e-07,
      "loss": 26.2851,
      "step": 6340
    },
    {
      "epoch": 50.3988035892323,
      "grad_norm": 116.41128540039062,
      "learning_rate": 4.266552030088708e-07,
      "loss": 25.493,
      "step": 6350
    },
    {
      "epoch": 50.47856430707876,
      "grad_norm": 122.41911315917969,
      "learning_rate": 4.2643409435539355e-07,
      "loss": 24.7171,
      "step": 6360
    },
    {
      "epoch": 50.558325024925225,
      "grad_norm": 143.13278198242188,
      "learning_rate": 4.2621271040190934e-07,
      "loss": 25.5837,
      "step": 6370
    },
    {
      "epoch": 50.638085742771686,
      "grad_norm": 49.593753814697266,
      "learning_rate": 4.259910514938556e-07,
      "loss": 24.2556,
      "step": 6380
    },
    {
      "epoch": 50.71784646061815,
      "grad_norm": 336.3773498535156,
      "learning_rate": 4.2576911797709936e-07,
      "loss": 27.6305,
      "step": 6390
    },
    {
      "epoch": 50.79760717846461,
      "grad_norm": 80.11558532714844,
      "learning_rate": 4.255469101979359e-07,
      "loss": 25.54,
      "step": 6400
    },
    {
      "epoch": 50.79760717846461,
      "eval_loss": 3.118216037750244,
      "eval_mae": 1.333853840827942,
      "eval_mse": 3.118216037750244,
      "eval_r2": 0.06049680709838867,
      "eval_rmse": 1.7658471161882174,
      "eval_runtime": 9.1405,
      "eval_samples_per_second": 438.817,
      "eval_steps_per_second": 13.785,
      "step": 6400
    },
    {
      "epoch": 50.877367896311064,
      "grad_norm": 62.02965545654297,
      "learning_rate": 4.2532442850308846e-07,
      "loss": 23.936,
      "step": 6410
    },
    {
      "epoch": 50.957128614157526,
      "grad_norm": 92.97734069824219,
      "learning_rate": 4.2510167323970767e-07,
      "loss": 26.374,
      "step": 6420
    },
    {
      "epoch": 51.03190428713859,
      "grad_norm": 93.20958709716797,
      "learning_rate": 4.2487864475537115e-07,
      "loss": 24.8878,
      "step": 6430
    },
    {
      "epoch": 51.11166500498504,
      "grad_norm": 34.5943603515625,
      "learning_rate": 4.246553433980826e-07,
      "loss": 24.1878,
      "step": 6440
    },
    {
      "epoch": 51.191425722831504,
      "grad_norm": 58.39374923706055,
      "learning_rate": 4.2443176951627183e-07,
      "loss": 26.4275,
      "step": 6450
    },
    {
      "epoch": 51.271186440677965,
      "grad_norm": 172.89662170410156,
      "learning_rate": 4.2420792345879354e-07,
      "loss": 25.2616,
      "step": 6460
    },
    {
      "epoch": 51.35094715852443,
      "grad_norm": 86.6563720703125,
      "learning_rate": 4.239838055749273e-07,
      "loss": 26.9444,
      "step": 6470
    },
    {
      "epoch": 51.43070787637089,
      "grad_norm": 29.669885635375977,
      "learning_rate": 4.2375941621437687e-07,
      "loss": 24.9411,
      "step": 6480
    },
    {
      "epoch": 51.51046859421735,
      "grad_norm": 64.25094604492188,
      "learning_rate": 4.2353475572726955e-07,
      "loss": 22.4844,
      "step": 6490
    },
    {
      "epoch": 51.59022931206381,
      "grad_norm": 65.33932495117188,
      "learning_rate": 4.2330982446415557e-07,
      "loss": 25.193,
      "step": 6500
    },
    {
      "epoch": 51.59022931206381,
      "eval_loss": 3.115053653717041,
      "eval_mae": 1.3340669870376587,
      "eval_mse": 3.115053415298462,
      "eval_r2": 0.06144958734512329,
      "eval_rmse": 1.7649513917664876,
      "eval_runtime": 9.103,
      "eval_samples_per_second": 440.624,
      "eval_steps_per_second": 13.842,
      "step": 6500
    },
    {
      "epoch": 51.66999002991027,
      "grad_norm": 31.864547729492188,
      "learning_rate": 4.23084622776008e-07,
      "loss": 25.3146,
      "step": 6510
    },
    {
      "epoch": 51.74975074775673,
      "grad_norm": 90.17521667480469,
      "learning_rate": 4.228591510142214e-07,
      "loss": 26.0056,
      "step": 6520
    },
    {
      "epoch": 51.82951146560319,
      "grad_norm": 81.95307922363281,
      "learning_rate": 4.226334095306122e-07,
      "loss": 25.6727,
      "step": 6530
    },
    {
      "epoch": 51.90927218344965,
      "grad_norm": 328.4442138671875,
      "learning_rate": 4.224073986774175e-07,
      "loss": 25.8714,
      "step": 6540
    },
    {
      "epoch": 51.98903290129611,
      "grad_norm": 150.25486755371094,
      "learning_rate": 4.221811188072945e-07,
      "loss": 24.787,
      "step": 6550
    },
    {
      "epoch": 52.06380857427717,
      "grad_norm": 53.980255126953125,
      "learning_rate": 4.219545702733205e-07,
      "loss": 24.6424,
      "step": 6560
    },
    {
      "epoch": 52.14356929212363,
      "grad_norm": 63.03770446777344,
      "learning_rate": 4.217277534289919e-07,
      "loss": 23.153,
      "step": 6570
    },
    {
      "epoch": 52.22333000997009,
      "grad_norm": 62.21890640258789,
      "learning_rate": 4.2150066862822374e-07,
      "loss": 27.1061,
      "step": 6580
    },
    {
      "epoch": 52.30309072781655,
      "grad_norm": 62.28493118286133,
      "learning_rate": 4.212733162253491e-07,
      "loss": 25.3507,
      "step": 6590
    },
    {
      "epoch": 52.38285144566301,
      "grad_norm": 96.04239654541016,
      "learning_rate": 4.210456965751187e-07,
      "loss": 24.8468,
      "step": 6600
    },
    {
      "epoch": 52.38285144566301,
      "eval_loss": 3.11200213432312,
      "eval_mae": 1.3248567581176758,
      "eval_mse": 3.11200213432312,
      "eval_r2": 0.06236898899078369,
      "eval_rmse": 1.7640867706332135,
      "eval_runtime": 9.0953,
      "eval_samples_per_second": 440.996,
      "eval_steps_per_second": 13.853,
      "step": 6600
    },
    {
      "epoch": 52.46261216350947,
      "grad_norm": 303.4186096191406,
      "learning_rate": 4.208178100327002e-07,
      "loss": 23.6352,
      "step": 6610
    },
    {
      "epoch": 52.54237288135593,
      "grad_norm": 66.25389099121094,
      "learning_rate": 4.205896569536779e-07,
      "loss": 26.611,
      "step": 6620
    },
    {
      "epoch": 52.62213359920239,
      "grad_norm": 38.68503952026367,
      "learning_rate": 4.203612376940516e-07,
      "loss": 25.7687,
      "step": 6630
    },
    {
      "epoch": 52.701894317048854,
      "grad_norm": 391.4928894042969,
      "learning_rate": 4.201325526102369e-07,
      "loss": 26.5341,
      "step": 6640
    },
    {
      "epoch": 52.781655034895316,
      "grad_norm": 51.631919860839844,
      "learning_rate": 4.1990360205906386e-07,
      "loss": 25.1104,
      "step": 6650
    },
    {
      "epoch": 52.86141575274178,
      "grad_norm": 208.6623992919922,
      "learning_rate": 4.1967438639777676e-07,
      "loss": 25.5387,
      "step": 6660
    },
    {
      "epoch": 52.94117647058823,
      "grad_norm": 90.05245971679688,
      "learning_rate": 4.194449059840338e-07,
      "loss": 25.5684,
      "step": 6670
    },
    {
      "epoch": 53.015952143569294,
      "grad_norm": 96.74432373046875,
      "learning_rate": 4.192151611759061e-07,
      "loss": 21.4243,
      "step": 6680
    },
    {
      "epoch": 53.095712861415755,
      "grad_norm": 258.4862060546875,
      "learning_rate": 4.1898515233187737e-07,
      "loss": 26.9519,
      "step": 6690
    },
    {
      "epoch": 53.17547357926221,
      "grad_norm": 66.87359619140625,
      "learning_rate": 4.187548798108431e-07,
      "loss": 25.9816,
      "step": 6700
    },
    {
      "epoch": 53.17547357926221,
      "eval_loss": 3.109802722930908,
      "eval_mae": 1.3243112564086914,
      "eval_mse": 3.109802722930908,
      "eval_r2": 0.06303161382675171,
      "eval_rmse": 1.7634632751863328,
      "eval_runtime": 9.0994,
      "eval_samples_per_second": 440.8,
      "eval_steps_per_second": 13.847,
      "step": 6700
    },
    {
      "epoch": 53.25523429710867,
      "grad_norm": 322.5094909667969,
      "learning_rate": 4.185243439721108e-07,
      "loss": 25.8368,
      "step": 6710
    },
    {
      "epoch": 53.33499501495513,
      "grad_norm": 75.15873718261719,
      "learning_rate": 4.1829354517539804e-07,
      "loss": 24.9007,
      "step": 6720
    },
    {
      "epoch": 53.414755732801595,
      "grad_norm": 85.91637420654297,
      "learning_rate": 4.1806248378083344e-07,
      "loss": 24.7186,
      "step": 6730
    },
    {
      "epoch": 53.49451645064806,
      "grad_norm": 248.0203857421875,
      "learning_rate": 4.178311601489549e-07,
      "loss": 24.6466,
      "step": 6740
    },
    {
      "epoch": 53.57427716849452,
      "grad_norm": 68.95528411865234,
      "learning_rate": 4.1759957464070967e-07,
      "loss": 25.2751,
      "step": 6750
    },
    {
      "epoch": 53.65403788634098,
      "grad_norm": 150.67889404296875,
      "learning_rate": 4.173677276174536e-07,
      "loss": 24.6001,
      "step": 6760
    },
    {
      "epoch": 53.733798604187434,
      "grad_norm": 169.43186950683594,
      "learning_rate": 4.171356194409506e-07,
      "loss": 27.6572,
      "step": 6770
    },
    {
      "epoch": 53.813559322033896,
      "grad_norm": 97.16729736328125,
      "learning_rate": 4.1690325047337206e-07,
      "loss": 24.71,
      "step": 6780
    },
    {
      "epoch": 53.89332003988036,
      "grad_norm": 53.780696868896484,
      "learning_rate": 4.166706210772963e-07,
      "loss": 24.9079,
      "step": 6790
    },
    {
      "epoch": 53.97308075772682,
      "grad_norm": 291.2892761230469,
      "learning_rate": 4.1643773161570805e-07,
      "loss": 23.6774,
      "step": 6800
    },
    {
      "epoch": 53.97308075772682,
      "eval_loss": 3.1034927368164062,
      "eval_mae": 1.3314313888549805,
      "eval_mse": 3.1034929752349854,
      "eval_r2": 0.06493276357650757,
      "eval_rmse": 1.7616733452132904,
      "eval_runtime": 9.1214,
      "eval_samples_per_second": 439.733,
      "eval_steps_per_second": 13.814,
      "step": 6800
    },
    {
      "epoch": 54.047856430707874,
      "grad_norm": 231.18553161621094,
      "learning_rate": 4.162045824519977e-07,
      "loss": 25.4095,
      "step": 6810
    },
    {
      "epoch": 54.127617148554336,
      "grad_norm": 223.30455017089844,
      "learning_rate": 4.1597117394996117e-07,
      "loss": 27.0908,
      "step": 6820
    },
    {
      "epoch": 54.2073778664008,
      "grad_norm": 106.4852066040039,
      "learning_rate": 4.1573750647379857e-07,
      "loss": 25.5567,
      "step": 6830
    },
    {
      "epoch": 54.28713858424726,
      "grad_norm": 215.9276580810547,
      "learning_rate": 4.155035803881145e-07,
      "loss": 24.7604,
      "step": 6840
    },
    {
      "epoch": 54.36689930209372,
      "grad_norm": 135.57931518554688,
      "learning_rate": 4.1526939605791695e-07,
      "loss": 25.3572,
      "step": 6850
    },
    {
      "epoch": 54.44666001994018,
      "grad_norm": 117.22618103027344,
      "learning_rate": 4.1503495384861674e-07,
      "loss": 24.2714,
      "step": 6860
    },
    {
      "epoch": 54.52642073778664,
      "grad_norm": 114.61555480957031,
      "learning_rate": 4.148002541260274e-07,
      "loss": 25.8058,
      "step": 6870
    },
    {
      "epoch": 54.6061814556331,
      "grad_norm": 119.7732162475586,
      "learning_rate": 4.145652972563638e-07,
      "loss": 22.5095,
      "step": 6880
    },
    {
      "epoch": 54.68594217347956,
      "grad_norm": 135.6663360595703,
      "learning_rate": 4.143300836062425e-07,
      "loss": 26.633,
      "step": 6890
    },
    {
      "epoch": 54.76570289132602,
      "grad_norm": 99.55790710449219,
      "learning_rate": 4.140946135426805e-07,
      "loss": 24.2669,
      "step": 6900
    },
    {
      "epoch": 54.76570289132602,
      "eval_loss": 3.099317789077759,
      "eval_mae": 1.330242395401001,
      "eval_mse": 3.099317789077759,
      "eval_r2": 0.06619071960449219,
      "eval_rmse": 1.7604879406226441,
      "eval_runtime": 9.076,
      "eval_samples_per_second": 441.932,
      "eval_steps_per_second": 13.883,
      "step": 6900
    },
    {
      "epoch": 54.845463609172484,
      "grad_norm": 70.54505920410156,
      "learning_rate": 4.1385888743309495e-07,
      "loss": 25.2153,
      "step": 6910
    },
    {
      "epoch": 54.925224327018945,
      "grad_norm": 105.45303344726562,
      "learning_rate": 4.1362290564530244e-07,
      "loss": 25.4413,
      "step": 6920
    },
    {
      "epoch": 55.0,
      "grad_norm": 109.5523681640625,
      "learning_rate": 4.133866685475187e-07,
      "loss": 22.7176,
      "step": 6930
    },
    {
      "epoch": 55.07976071784646,
      "grad_norm": 120.8057861328125,
      "learning_rate": 4.131501765083576e-07,
      "loss": 23.361,
      "step": 6940
    },
    {
      "epoch": 55.15952143569292,
      "grad_norm": 89.11048126220703,
      "learning_rate": 4.12913429896831e-07,
      "loss": 24.928,
      "step": 6950
    },
    {
      "epoch": 55.239282153539385,
      "grad_norm": 123.72354888916016,
      "learning_rate": 4.126764290823479e-07,
      "loss": 25.3552,
      "step": 6960
    },
    {
      "epoch": 55.31904287138584,
      "grad_norm": 71.4775161743164,
      "learning_rate": 4.1243917443471385e-07,
      "loss": 25.8639,
      "step": 6970
    },
    {
      "epoch": 55.3988035892323,
      "grad_norm": 179.25799560546875,
      "learning_rate": 4.122016663241307e-07,
      "loss": 25.6156,
      "step": 6980
    },
    {
      "epoch": 55.47856430707876,
      "grad_norm": 33.811058044433594,
      "learning_rate": 4.119639051211957e-07,
      "loss": 24.9542,
      "step": 6990
    },
    {
      "epoch": 55.558325024925225,
      "grad_norm": 171.1689910888672,
      "learning_rate": 4.117258911969009e-07,
      "loss": 25.5526,
      "step": 7000
    },
    {
      "epoch": 55.558325024925225,
      "eval_loss": 3.0987918376922607,
      "eval_mae": 1.3330014944076538,
      "eval_mse": 3.0987918376922607,
      "eval_r2": 0.06634920835494995,
      "eval_rmse": 1.760338557690611,
      "eval_runtime": 9.0725,
      "eval_samples_per_second": 442.105,
      "eval_steps_per_second": 13.888,
      "step": 7000
    },
    {
      "epoch": 55.638085742771686,
      "grad_norm": 92.38328552246094,
      "learning_rate": 4.114876249226327e-07,
      "loss": 26.2241,
      "step": 7010
    },
    {
      "epoch": 55.71784646061815,
      "grad_norm": 348.17333984375,
      "learning_rate": 4.112491066701715e-07,
      "loss": 27.2409,
      "step": 7020
    },
    {
      "epoch": 55.79760717846461,
      "grad_norm": 254.02542114257812,
      "learning_rate": 4.110103368116906e-07,
      "loss": 24.6501,
      "step": 7030
    },
    {
      "epoch": 55.877367896311064,
      "grad_norm": 219.8361358642578,
      "learning_rate": 4.1077131571975595e-07,
      "loss": 26.0709,
      "step": 7040
    },
    {
      "epoch": 55.957128614157526,
      "grad_norm": 98.12411499023438,
      "learning_rate": 4.1053204376732557e-07,
      "loss": 24.2047,
      "step": 7050
    },
    {
      "epoch": 56.03190428713859,
      "grad_norm": 366.5306396484375,
      "learning_rate": 4.1029252132774907e-07,
      "loss": 23.0486,
      "step": 7060
    },
    {
      "epoch": 56.11166500498504,
      "grad_norm": 176.13414001464844,
      "learning_rate": 4.100527487747665e-07,
      "loss": 25.716,
      "step": 7070
    },
    {
      "epoch": 56.191425722831504,
      "grad_norm": 84.32244873046875,
      "learning_rate": 4.0981272648250854e-07,
      "loss": 27.4791,
      "step": 7080
    },
    {
      "epoch": 56.271186440677965,
      "grad_norm": 140.40318298339844,
      "learning_rate": 4.0957245482549543e-07,
      "loss": 24.0629,
      "step": 7090
    },
    {
      "epoch": 56.35094715852443,
      "grad_norm": 234.8149871826172,
      "learning_rate": 4.0933193417863644e-07,
      "loss": 25.9714,
      "step": 7100
    },
    {
      "epoch": 56.35094715852443,
      "eval_loss": 3.095909833908081,
      "eval_mae": 1.3204256296157837,
      "eval_mse": 3.09591007232666,
      "eval_r2": 0.06721740961074829,
      "eval_rmse": 1.7595198414131794,
      "eval_runtime": 9.086,
      "eval_samples_per_second": 441.45,
      "eval_steps_per_second": 13.868,
      "step": 7100
    },
    {
      "epoch": 56.43070787637089,
      "grad_norm": 65.00196838378906,
      "learning_rate": 4.0909116491722943e-07,
      "loss": 23.4879,
      "step": 7110
    },
    {
      "epoch": 56.51046859421735,
      "grad_norm": 197.07687377929688,
      "learning_rate": 4.088501474169603e-07,
      "loss": 25.5584,
      "step": 7120
    },
    {
      "epoch": 56.59022931206381,
      "grad_norm": 60.80377197265625,
      "learning_rate": 4.0860888205390197e-07,
      "loss": 26.0502,
      "step": 7130
    },
    {
      "epoch": 56.66999002991027,
      "grad_norm": 110.6761703491211,
      "learning_rate": 4.083673692045145e-07,
      "loss": 25.3108,
      "step": 7140
    },
    {
      "epoch": 56.74975074775673,
      "grad_norm": 116.65326690673828,
      "learning_rate": 4.0814979635070945e-07,
      "loss": 23.8434,
      "step": 7150
    },
    {
      "epoch": 56.82951146560319,
      "grad_norm": 84.38224029541016,
      "learning_rate": 4.079078143158259e-07,
      "loss": 23.5383,
      "step": 7160
    },
    {
      "epoch": 56.90927218344965,
      "grad_norm": 151.78848266601562,
      "learning_rate": 4.076655858885284e-07,
      "loss": 28.0889,
      "step": 7170
    },
    {
      "epoch": 56.98903290129611,
      "grad_norm": 271.9244689941406,
      "learning_rate": 4.0742311144677964e-07,
      "loss": 22.9197,
      "step": 7180
    },
    {
      "epoch": 57.06380857427717,
      "grad_norm": 108.05704498291016,
      "learning_rate": 4.071803913689259e-07,
      "loss": 21.7839,
      "step": 7190
    },
    {
      "epoch": 57.14356929212363,
      "grad_norm": 219.2751922607422,
      "learning_rate": 4.0693742603369703e-07,
      "loss": 26.7117,
      "step": 7200
    },
    {
      "epoch": 57.14356929212363,
      "eval_loss": 3.090022087097168,
      "eval_mae": 1.3286364078521729,
      "eval_mse": 3.0900213718414307,
      "eval_r2": 0.06899166107177734,
      "eval_rmse": 1.7578456621220848,
      "eval_runtime": 9.0823,
      "eval_samples_per_second": 441.628,
      "eval_steps_per_second": 13.873,
      "step": 7200
    },
    {
      "epoch": 57.22333000997009,
      "grad_norm": 154.8135986328125,
      "learning_rate": 4.0669421582020544e-07,
      "loss": 26.9373,
      "step": 7210
    },
    {
      "epoch": 57.30309072781655,
      "grad_norm": 94.78240203857422,
      "learning_rate": 4.0645076110794566e-07,
      "loss": 24.1204,
      "step": 7220
    },
    {
      "epoch": 57.38285144566301,
      "grad_norm": 147.9627227783203,
      "learning_rate": 4.062070622767938e-07,
      "loss": 25.5562,
      "step": 7230
    },
    {
      "epoch": 57.46261216350947,
      "grad_norm": 209.6161651611328,
      "learning_rate": 4.0596311970700665e-07,
      "loss": 24.3868,
      "step": 7240
    },
    {
      "epoch": 57.54237288135593,
      "grad_norm": 72.75938415527344,
      "learning_rate": 4.057189337792216e-07,
      "loss": 25.9237,
      "step": 7250
    },
    {
      "epoch": 57.62213359920239,
      "grad_norm": 241.09524536132812,
      "learning_rate": 4.0547450487445556e-07,
      "loss": 24.6371,
      "step": 7260
    },
    {
      "epoch": 57.701894317048854,
      "grad_norm": 136.7520294189453,
      "learning_rate": 4.0522983337410477e-07,
      "loss": 25.3354,
      "step": 7270
    },
    {
      "epoch": 57.781655034895316,
      "grad_norm": 203.94277954101562,
      "learning_rate": 4.0498491965994377e-07,
      "loss": 24.1224,
      "step": 7280
    },
    {
      "epoch": 57.86141575274178,
      "grad_norm": 61.92915725708008,
      "learning_rate": 4.047397641141252e-07,
      "loss": 25.7716,
      "step": 7290
    },
    {
      "epoch": 57.94117647058823,
      "grad_norm": 59.817298889160156,
      "learning_rate": 4.0449436711917897e-07,
      "loss": 24.8604,
      "step": 7300
    },
    {
      "epoch": 57.94117647058823,
      "eval_loss": 3.088762044906616,
      "eval_mae": 1.318792462348938,
      "eval_mse": 3.088761806488037,
      "eval_r2": 0.06937116384506226,
      "eval_rmse": 1.7574873559966333,
      "eval_runtime": 9.0877,
      "eval_samples_per_second": 441.366,
      "eval_steps_per_second": 13.865,
      "step": 7300
    },
    {
      "epoch": 58.015952143569294,
      "grad_norm": 94.05938720703125,
      "learning_rate": 4.042487290580118e-07,
      "loss": 23.8257,
      "step": 7310
    },
    {
      "epoch": 58.095712861415755,
      "grad_norm": 54.836669921875,
      "learning_rate": 4.040028503139065e-07,
      "loss": 27.0251,
      "step": 7320
    },
    {
      "epoch": 58.17547357926221,
      "grad_norm": 150.6589813232422,
      "learning_rate": 4.037567312705216e-07,
      "loss": 24.3402,
      "step": 7330
    },
    {
      "epoch": 58.25523429710867,
      "grad_norm": 400.803955078125,
      "learning_rate": 4.035103723118901e-07,
      "loss": 23.3259,
      "step": 7340
    },
    {
      "epoch": 58.33499501495513,
      "grad_norm": 128.96749877929688,
      "learning_rate": 4.032637738224201e-07,
      "loss": 24.5398,
      "step": 7350
    },
    {
      "epoch": 58.414755732801595,
      "grad_norm": 235.96865844726562,
      "learning_rate": 4.030169361868927e-07,
      "loss": 23.7088,
      "step": 7360
    },
    {
      "epoch": 58.49451645064806,
      "grad_norm": 75.51648712158203,
      "learning_rate": 4.0276985979046276e-07,
      "loss": 27.9453,
      "step": 7370
    },
    {
      "epoch": 58.57427716849452,
      "grad_norm": 84.60974884033203,
      "learning_rate": 4.025225450186573e-07,
      "loss": 24.5951,
      "step": 7380
    },
    {
      "epoch": 58.65403788634098,
      "grad_norm": 157.3654022216797,
      "learning_rate": 4.0227499225737537e-07,
      "loss": 25.4845,
      "step": 7390
    },
    {
      "epoch": 58.733798604187434,
      "grad_norm": 164.58987426757812,
      "learning_rate": 4.020272018928876e-07,
      "loss": 21.6683,
      "step": 7400
    },
    {
      "epoch": 58.733798604187434,
      "eval_loss": 3.0835020542144775,
      "eval_mae": 1.3220032453536987,
      "eval_mse": 3.0835020542144775,
      "eval_r2": 0.07095593214035034,
      "eval_rmse": 1.7559903343169283,
      "eval_runtime": 9.0819,
      "eval_samples_per_second": 441.648,
      "eval_steps_per_second": 13.874,
      "step": 7400
    },
    {
      "epoch": 58.813559322033896,
      "grad_norm": 92.88033294677734,
      "learning_rate": 4.0177917431183503e-07,
      "loss": 27.4979,
      "step": 7410
    },
    {
      "epoch": 58.89332003988036,
      "grad_norm": 404.1705322265625,
      "learning_rate": 4.0153090990122906e-07,
      "loss": 23.6773,
      "step": 7420
    },
    {
      "epoch": 58.97308075772682,
      "grad_norm": 193.15248107910156,
      "learning_rate": 4.0128240904845056e-07,
      "loss": 26.0743,
      "step": 7430
    },
    {
      "epoch": 59.047856430707874,
      "grad_norm": 395.1861877441406,
      "learning_rate": 4.0103367214124927e-07,
      "loss": 26.1012,
      "step": 7440
    },
    {
      "epoch": 59.127617148554336,
      "grad_norm": 56.67768859863281,
      "learning_rate": 4.007846995677434e-07,
      "loss": 25.2291,
      "step": 7450
    },
    {
      "epoch": 59.2073778664008,
      "grad_norm": 194.84588623046875,
      "learning_rate": 4.005354917164189e-07,
      "loss": 24.8622,
      "step": 7460
    },
    {
      "epoch": 59.28713858424726,
      "grad_norm": 164.9954833984375,
      "learning_rate": 4.0028604897612855e-07,
      "loss": 24.4034,
      "step": 7470
    },
    {
      "epoch": 59.36689930209372,
      "grad_norm": 91.07857513427734,
      "learning_rate": 4.0003637173609195e-07,
      "loss": 25.145,
      "step": 7480
    },
    {
      "epoch": 59.44666001994018,
      "grad_norm": 255.81103515625,
      "learning_rate": 3.9978646038589453e-07,
      "loss": 26.5347,
      "step": 7490
    },
    {
      "epoch": 59.52642073778664,
      "grad_norm": 91.14227294921875,
      "learning_rate": 3.995363153154869e-07,
      "loss": 25.1552,
      "step": 7500
    },
    {
      "epoch": 59.52642073778664,
      "eval_loss": 3.0817205905914307,
      "eval_mae": 1.3204900026321411,
      "eval_mse": 3.0817203521728516,
      "eval_r2": 0.07149273157119751,
      "eval_rmse": 1.7554829398694969,
      "eval_runtime": 9.1094,
      "eval_samples_per_second": 440.315,
      "eval_steps_per_second": 13.832,
      "step": 7500
    },
    {
      "epoch": 59.6061814556331,
      "grad_norm": 278.22918701171875,
      "learning_rate": 3.9928593691518453e-07,
      "loss": 26.0224,
      "step": 7510
    },
    {
      "epoch": 59.68594217347956,
      "grad_norm": 78.10284423828125,
      "learning_rate": 3.990353255756667e-07,
      "loss": 23.5015,
      "step": 7520
    },
    {
      "epoch": 59.76570289132602,
      "grad_norm": 85.6133041381836,
      "learning_rate": 3.987844816879765e-07,
      "loss": 22.773,
      "step": 7530
    },
    {
      "epoch": 59.845463609172484,
      "grad_norm": 130.89801025390625,
      "learning_rate": 3.9853340564351965e-07,
      "loss": 25.6739,
      "step": 7540
    },
    {
      "epoch": 59.925224327018945,
      "grad_norm": 308.4039306640625,
      "learning_rate": 3.982820978340642e-07,
      "loss": 24.2176,
      "step": 7550
    },
    {
      "epoch": 60.0,
      "grad_norm": 216.79660034179688,
      "learning_rate": 3.9803055865173974e-07,
      "loss": 25.2403,
      "step": 7560
    },
    {
      "epoch": 60.07976071784646,
      "grad_norm": 84.96922302246094,
      "learning_rate": 3.97778788489037e-07,
      "loss": 25.8891,
      "step": 7570
    },
    {
      "epoch": 60.15952143569292,
      "grad_norm": 169.84339904785156,
      "learning_rate": 3.975267877388071e-07,
      "loss": 24.7238,
      "step": 7580
    },
    {
      "epoch": 60.239282153539385,
      "grad_norm": 49.10818862915039,
      "learning_rate": 3.972745567942609e-07,
      "loss": 26.6454,
      "step": 7590
    },
    {
      "epoch": 60.31904287138584,
      "grad_norm": 108.38031005859375,
      "learning_rate": 3.9702209604896853e-07,
      "loss": 24.8128,
      "step": 7600
    },
    {
      "epoch": 60.31904287138584,
      "eval_loss": 3.0798652172088623,
      "eval_mae": 1.3183189630508423,
      "eval_mse": 3.0798652172088623,
      "eval_r2": 0.07205164432525635,
      "eval_rmse": 1.754954477246878,
      "eval_runtime": 9.1086,
      "eval_samples_per_second": 440.353,
      "eval_steps_per_second": 13.833,
      "step": 7600
    },
    {
      "epoch": 60.3988035892323,
      "grad_norm": 38.540428161621094,
      "learning_rate": 3.967694058968586e-07,
      "loss": 26.0966,
      "step": 7610
    },
    {
      "epoch": 60.47856430707876,
      "grad_norm": 88.73666381835938,
      "learning_rate": 3.965164867322177e-07,
      "loss": 22.8718,
      "step": 7620
    },
    {
      "epoch": 60.558325024925225,
      "grad_norm": 106.24761199951172,
      "learning_rate": 3.9626333894968986e-07,
      "loss": 26.8745,
      "step": 7630
    },
    {
      "epoch": 60.638085742771686,
      "grad_norm": 251.55950927734375,
      "learning_rate": 3.960099629442757e-07,
      "loss": 24.539,
      "step": 7640
    },
    {
      "epoch": 60.71784646061815,
      "grad_norm": 125.47510528564453,
      "learning_rate": 3.957563591113319e-07,
      "loss": 24.5211,
      "step": 7650
    },
    {
      "epoch": 60.79760717846461,
      "grad_norm": 29.564306259155273,
      "learning_rate": 3.9550252784657097e-07,
      "loss": 24.385,
      "step": 7660
    },
    {
      "epoch": 60.877367896311064,
      "grad_norm": 111.65841674804688,
      "learning_rate": 3.9524846954605985e-07,
      "loss": 24.8668,
      "step": 7670
    },
    {
      "epoch": 60.957128614157526,
      "grad_norm": 300.87506103515625,
      "learning_rate": 3.9499418460622e-07,
      "loss": 25.2645,
      "step": 7680
    },
    {
      "epoch": 61.03190428713859,
      "grad_norm": 47.71473693847656,
      "learning_rate": 3.9473967342382657e-07,
      "loss": 24.3245,
      "step": 7690
    },
    {
      "epoch": 61.11166500498504,
      "grad_norm": 217.0494384765625,
      "learning_rate": 3.944849363960075e-07,
      "loss": 24.9409,
      "step": 7700
    },
    {
      "epoch": 61.11166500498504,
      "eval_loss": 3.0771336555480957,
      "eval_mae": 1.3210324048995972,
      "eval_mse": 3.0771336555480957,
      "eval_r2": 0.07287466526031494,
      "eval_rmse": 1.754176061730434,
      "eval_runtime": 9.1043,
      "eval_samples_per_second": 440.562,
      "eval_steps_per_second": 13.84,
      "step": 7700
    },
    {
      "epoch": 61.191425722831504,
      "grad_norm": 127.66291809082031,
      "learning_rate": 3.942299739202434e-07,
      "loss": 25.6905,
      "step": 7710
    },
    {
      "epoch": 61.271186440677965,
      "grad_norm": 89.4798812866211,
      "learning_rate": 3.9397478639436633e-07,
      "loss": 23.6006,
      "step": 7720
    },
    {
      "epoch": 61.35094715852443,
      "grad_norm": 42.74026870727539,
      "learning_rate": 3.937193742165598e-07,
      "loss": 25.0052,
      "step": 7730
    },
    {
      "epoch": 61.43070787637089,
      "grad_norm": 358.45074462890625,
      "learning_rate": 3.9346373778535776e-07,
      "loss": 25.0835,
      "step": 7740
    },
    {
      "epoch": 61.51046859421735,
      "grad_norm": 209.05079650878906,
      "learning_rate": 3.9320787749964397e-07,
      "loss": 26.9053,
      "step": 7750
    },
    {
      "epoch": 61.59022931206381,
      "grad_norm": 123.0264663696289,
      "learning_rate": 3.929517937586516e-07,
      "loss": 24.7298,
      "step": 7760
    },
    {
      "epoch": 61.66999002991027,
      "grad_norm": 431.9937744140625,
      "learning_rate": 3.926954869619625e-07,
      "loss": 24.2174,
      "step": 7770
    },
    {
      "epoch": 61.74975074775673,
      "grad_norm": 199.51316833496094,
      "learning_rate": 3.9243895750950664e-07,
      "loss": 23.6582,
      "step": 7780
    },
    {
      "epoch": 61.82951146560319,
      "grad_norm": 459.22894287109375,
      "learning_rate": 3.9218220580156116e-07,
      "loss": 24.6488,
      "step": 7790
    },
    {
      "epoch": 61.90927218344965,
      "grad_norm": 65.73253631591797,
      "learning_rate": 3.9192523223875006e-07,
      "loss": 25.5879,
      "step": 7800
    },
    {
      "epoch": 61.90927218344965,
      "eval_loss": 3.0825397968292236,
      "eval_mae": 1.3149493932724,
      "eval_mse": 3.0825395584106445,
      "eval_r2": 0.07124590873718262,
      "eval_rmse": 1.7557162522488208,
      "eval_runtime": 9.0657,
      "eval_samples_per_second": 442.435,
      "eval_steps_per_second": 13.898,
      "step": 7800
    },
    {
      "epoch": 61.98903290129611,
      "grad_norm": 253.05636596679688,
      "learning_rate": 3.916680372220438e-07,
      "loss": 25.8713,
      "step": 7810
    },
    {
      "epoch": 62.06380857427717,
      "grad_norm": 163.3178253173828,
      "learning_rate": 3.914106211527581e-07,
      "loss": 24.4312,
      "step": 7820
    },
    {
      "epoch": 62.14356929212363,
      "grad_norm": 317.12725830078125,
      "learning_rate": 3.911529844325536e-07,
      "loss": 26.369,
      "step": 7830
    },
    {
      "epoch": 62.22333000997009,
      "grad_norm": 71.54997253417969,
      "learning_rate": 3.908951274634355e-07,
      "loss": 25.9222,
      "step": 7840
    },
    {
      "epoch": 62.30309072781655,
      "grad_norm": 171.40684509277344,
      "learning_rate": 3.9063705064775225e-07,
      "loss": 25.9971,
      "step": 7850
    },
    {
      "epoch": 62.38285144566301,
      "grad_norm": 223.0928192138672,
      "learning_rate": 3.903787543881958e-07,
      "loss": 24.2405,
      "step": 7860
    },
    {
      "epoch": 62.46261216350947,
      "grad_norm": 304.8570556640625,
      "learning_rate": 3.901202390878001e-07,
      "loss": 24.8631,
      "step": 7870
    },
    {
      "epoch": 62.54237288135593,
      "grad_norm": 351.0543212890625,
      "learning_rate": 3.898615051499412e-07,
      "loss": 26.5244,
      "step": 7880
    },
    {
      "epoch": 62.62213359920239,
      "grad_norm": 60.6923828125,
      "learning_rate": 3.89602552978336e-07,
      "loss": 25.2301,
      "step": 7890
    },
    {
      "epoch": 62.701894317048854,
      "grad_norm": 103.87010955810547,
      "learning_rate": 3.893433829770423e-07,
      "loss": 22.7804,
      "step": 7900
    },
    {
      "epoch": 62.701894317048854,
      "eval_loss": 3.075007200241089,
      "eval_mae": 1.3185298442840576,
      "eval_mse": 3.075007200241089,
      "eval_r2": 0.07351541519165039,
      "eval_rmse": 1.7535698446999735,
      "eval_runtime": 9.0851,
      "eval_samples_per_second": 441.493,
      "eval_steps_per_second": 13.869,
      "step": 7900
    },
    {
      "epoch": 62.781655034895316,
      "grad_norm": 148.22166442871094,
      "learning_rate": 3.8908399555045746e-07,
      "loss": 24.4337,
      "step": 7910
    },
    {
      "epoch": 62.86141575274178,
      "grad_norm": 56.29420471191406,
      "learning_rate": 3.888243911033182e-07,
      "loss": 24.513,
      "step": 7920
    },
    {
      "epoch": 62.94117647058823,
      "grad_norm": 693.5757446289062,
      "learning_rate": 3.8856457004069987e-07,
      "loss": 25.2368,
      "step": 7930
    },
    {
      "epoch": 63.015952143569294,
      "grad_norm": 330.87225341796875,
      "learning_rate": 3.8830453276801603e-07,
      "loss": 22.621,
      "step": 7940
    },
    {
      "epoch": 63.095712861415755,
      "grad_norm": 104.25527954101562,
      "learning_rate": 3.8804427969101714e-07,
      "loss": 24.8392,
      "step": 7950
    },
    {
      "epoch": 63.17547357926221,
      "grad_norm": 59.79703140258789,
      "learning_rate": 3.8778381121579086e-07,
      "loss": 24.2671,
      "step": 7960
    },
    {
      "epoch": 63.25523429710867,
      "grad_norm": 186.5470733642578,
      "learning_rate": 3.8752312774876075e-07,
      "loss": 25.6232,
      "step": 7970
    },
    {
      "epoch": 63.33499501495513,
      "grad_norm": 264.2695617675781,
      "learning_rate": 3.8726222969668563e-07,
      "loss": 25.2552,
      "step": 7980
    },
    {
      "epoch": 63.414755732801595,
      "grad_norm": 68.55497741699219,
      "learning_rate": 3.8700111746665966e-07,
      "loss": 23.5333,
      "step": 7990
    },
    {
      "epoch": 63.49451645064806,
      "grad_norm": 189.8446044921875,
      "learning_rate": 3.8673979146611065e-07,
      "loss": 25.5833,
      "step": 8000
    },
    {
      "epoch": 63.49451645064806,
      "eval_loss": 3.0853989124298096,
      "eval_mae": 1.312778115272522,
      "eval_mse": 3.0853989124298096,
      "eval_r2": 0.07038438320159912,
      "eval_rmse": 1.756530361943627,
      "eval_runtime": 9.0969,
      "eval_samples_per_second": 440.922,
      "eval_steps_per_second": 13.851,
      "step": 8000
    },
    {
      "epoch": 63.57427716849452,
      "grad_norm": 71.05472564697266,
      "learning_rate": 3.864782521028003e-07,
      "loss": 25.5786,
      "step": 8010
    },
    {
      "epoch": 63.65403788634098,
      "grad_norm": 308.1141662597656,
      "learning_rate": 3.862164997848231e-07,
      "loss": 24.9246,
      "step": 8020
    },
    {
      "epoch": 63.733798604187434,
      "grad_norm": 233.69918823242188,
      "learning_rate": 3.8595453492060593e-07,
      "loss": 26.6499,
      "step": 8030
    },
    {
      "epoch": 63.813559322033896,
      "grad_norm": 284.7898864746094,
      "learning_rate": 3.856923579189072e-07,
      "loss": 22.7096,
      "step": 8040
    },
    {
      "epoch": 63.89332003988036,
      "grad_norm": 46.84286880493164,
      "learning_rate": 3.854299691888164e-07,
      "loss": 26.9125,
      "step": 8050
    },
    {
      "epoch": 63.97308075772682,
      "grad_norm": 390.2908630371094,
      "learning_rate": 3.8516736913975333e-07,
      "loss": 26.2214,
      "step": 8060
    },
    {
      "epoch": 64.04785643070788,
      "grad_norm": 244.6831512451172,
      "learning_rate": 3.8490455818146763e-07,
      "loss": 22.5445,
      "step": 8070
    },
    {
      "epoch": 64.12761714855434,
      "grad_norm": 119.25518035888672,
      "learning_rate": 3.84641536724038e-07,
      "loss": 23.0345,
      "step": 8080
    },
    {
      "epoch": 64.2073778664008,
      "grad_norm": 76.47522735595703,
      "learning_rate": 3.843783051778714e-07,
      "loss": 25.3076,
      "step": 8090
    },
    {
      "epoch": 64.28713858424726,
      "grad_norm": 264.4443664550781,
      "learning_rate": 3.841148639537029e-07,
      "loss": 25.8505,
      "step": 8100
    },
    {
      "epoch": 64.28713858424726,
      "eval_loss": 3.0770719051361084,
      "eval_mae": 1.3144989013671875,
      "eval_mse": 3.0770719051361084,
      "eval_r2": 0.07289326190948486,
      "eval_rmse": 1.7541584606688496,
      "eval_runtime": 9.0998,
      "eval_samples_per_second": 440.78,
      "eval_steps_per_second": 13.847,
      "step": 8100
    },
    {
      "epoch": 64.36689930209371,
      "grad_norm": 404.09783935546875,
      "learning_rate": 3.8385121346259465e-07,
      "loss": 23.8394,
      "step": 8110
    },
    {
      "epoch": 64.44666001994018,
      "grad_norm": 122.11978149414062,
      "learning_rate": 3.8358735411593514e-07,
      "loss": 25.0254,
      "step": 8120
    },
    {
      "epoch": 64.52642073778664,
      "grad_norm": 140.75172424316406,
      "learning_rate": 3.8332328632543903e-07,
      "loss": 26.4085,
      "step": 8130
    },
    {
      "epoch": 64.6061814556331,
      "grad_norm": 115.68319702148438,
      "learning_rate": 3.8305901050314604e-07,
      "loss": 25.4538,
      "step": 8140
    },
    {
      "epoch": 64.68594217347956,
      "grad_norm": 91.7467041015625,
      "learning_rate": 3.827945270614205e-07,
      "loss": 26.4521,
      "step": 8150
    },
    {
      "epoch": 64.76570289132601,
      "grad_norm": 192.41465759277344,
      "learning_rate": 3.825298364129509e-07,
      "loss": 24.4931,
      "step": 8160
    },
    {
      "epoch": 64.84546360917248,
      "grad_norm": 183.51048278808594,
      "learning_rate": 3.822649389707487e-07,
      "loss": 24.4489,
      "step": 8170
    },
    {
      "epoch": 64.92522432701894,
      "grad_norm": 93.11408233642578,
      "learning_rate": 3.819998351481484e-07,
      "loss": 24.1044,
      "step": 8180
    },
    {
      "epoch": 65.0,
      "grad_norm": 95.1280746459961,
      "learning_rate": 3.8173452535880625e-07,
      "loss": 23.9528,
      "step": 8190
    },
    {
      "epoch": 65.07976071784645,
      "grad_norm": 113.3239974975586,
      "learning_rate": 3.814690100167e-07,
      "loss": 24.4158,
      "step": 8200
    },
    {
      "epoch": 65.07976071784645,
      "eval_loss": 3.0694262981414795,
      "eval_mae": 1.322281002998352,
      "eval_mse": 3.0694262981414795,
      "eval_r2": 0.07519686222076416,
      "eval_rmse": 1.751977824671728,
      "eval_runtime": 9.0964,
      "eval_samples_per_second": 440.944,
      "eval_steps_per_second": 13.852,
      "step": 8200
    },
    {
      "epoch": 65.15952143569292,
      "grad_norm": 130.2467041015625,
      "learning_rate": 3.812032895361282e-07,
      "loss": 25.5138,
      "step": 8210
    },
    {
      "epoch": 65.23928215353938,
      "grad_norm": 43.810115814208984,
      "learning_rate": 3.809373643317093e-07,
      "loss": 27.3361,
      "step": 8220
    },
    {
      "epoch": 65.31904287138585,
      "grad_norm": 40.04730224609375,
      "learning_rate": 3.806712348183813e-07,
      "loss": 24.0978,
      "step": 8230
    },
    {
      "epoch": 65.3988035892323,
      "grad_norm": 110.29949188232422,
      "learning_rate": 3.8040490141140113e-07,
      "loss": 23.6178,
      "step": 8240
    },
    {
      "epoch": 65.47856430707877,
      "grad_norm": 298.765625,
      "learning_rate": 3.801383645263437e-07,
      "loss": 24.6665,
      "step": 8250
    },
    {
      "epoch": 65.55832502492522,
      "grad_norm": 292.2880859375,
      "learning_rate": 3.7987162457910127e-07,
      "loss": 24.6888,
      "step": 8260
    },
    {
      "epoch": 65.63808574277168,
      "grad_norm": 221.99192810058594,
      "learning_rate": 3.796046819858834e-07,
      "loss": 25.0066,
      "step": 8270
    },
    {
      "epoch": 65.71784646061815,
      "grad_norm": 441.9041442871094,
      "learning_rate": 3.7933753716321533e-07,
      "loss": 25.6156,
      "step": 8280
    },
    {
      "epoch": 65.7976071784646,
      "grad_norm": 149.19468688964844,
      "learning_rate": 3.790701905279383e-07,
      "loss": 24.9847,
      "step": 8290
    },
    {
      "epoch": 65.87736789631107,
      "grad_norm": 74.34953308105469,
      "learning_rate": 3.7880264249720805e-07,
      "loss": 25.2725,
      "step": 8300
    },
    {
      "epoch": 65.87736789631107,
      "eval_loss": 3.069687843322754,
      "eval_mae": 1.3177374601364136,
      "eval_mse": 3.069688081741333,
      "eval_r2": 0.07511800527572632,
      "eval_rmse": 1.7520525339559123,
      "eval_runtime": 9.0827,
      "eval_samples_per_second": 441.611,
      "eval_steps_per_second": 13.873,
      "step": 8300
    },
    {
      "epoch": 65.95712861415753,
      "grad_norm": 209.19964599609375,
      "learning_rate": 3.78534893488495e-07,
      "loss": 25.0926,
      "step": 8310
    },
    {
      "epoch": 66.03190428713859,
      "grad_norm": 314.91265869140625,
      "learning_rate": 3.782669439195828e-07,
      "loss": 22.914,
      "step": 8320
    },
    {
      "epoch": 66.11166500498504,
      "grad_norm": 370.3639221191406,
      "learning_rate": 3.7799879420856825e-07,
      "loss": 25.2253,
      "step": 8330
    },
    {
      "epoch": 66.19142572283151,
      "grad_norm": 121.62500762939453,
      "learning_rate": 3.777304447738602e-07,
      "loss": 26.6113,
      "step": 8340
    },
    {
      "epoch": 66.27118644067797,
      "grad_norm": 178.5107421875,
      "learning_rate": 3.774618960341796e-07,
      "loss": 23.7175,
      "step": 8350
    },
    {
      "epoch": 66.35094715852442,
      "grad_norm": 282.17498779296875,
      "learning_rate": 3.7719314840855786e-07,
      "loss": 27.1242,
      "step": 8360
    },
    {
      "epoch": 66.43070787637089,
      "grad_norm": 77.5106430053711,
      "learning_rate": 3.7692420231633707e-07,
      "loss": 23.654,
      "step": 8370
    },
    {
      "epoch": 66.51046859421734,
      "grad_norm": 481.6351013183594,
      "learning_rate": 3.766550581771689e-07,
      "loss": 24.4763,
      "step": 8380
    },
    {
      "epoch": 66.59022931206381,
      "grad_norm": 571.66650390625,
      "learning_rate": 3.76385716411014e-07,
      "loss": 24.758,
      "step": 8390
    },
    {
      "epoch": 66.66999002991027,
      "grad_norm": 385.8674011230469,
      "learning_rate": 3.761161774381414e-07,
      "loss": 24.5836,
      "step": 8400
    },
    {
      "epoch": 66.66999002991027,
      "eval_loss": 3.07013201713562,
      "eval_mae": 1.3153153657913208,
      "eval_mse": 3.070132255554199,
      "eval_r2": 0.07498413324356079,
      "eval_rmse": 1.7521792875029083,
      "eval_runtime": 9.061,
      "eval_samples_per_second": 442.668,
      "eval_steps_per_second": 13.906,
      "step": 8400
    },
    {
      "epoch": 66.74975074775674,
      "grad_norm": 127.92801666259766,
      "learning_rate": 3.758464416791279e-07,
      "loss": 25.1251,
      "step": 8410
    },
    {
      "epoch": 66.82951146560319,
      "grad_norm": 459.4199523925781,
      "learning_rate": 3.755765095548574e-07,
      "loss": 25.6292,
      "step": 8420
    },
    {
      "epoch": 66.90927218344964,
      "grad_norm": 123.8630142211914,
      "learning_rate": 3.7530638148652e-07,
      "loss": 25.9062,
      "step": 8430
    },
    {
      "epoch": 66.98903290129611,
      "grad_norm": 66.76941680908203,
      "learning_rate": 3.7503605789561176e-07,
      "loss": 22.7821,
      "step": 8440
    },
    {
      "epoch": 67.06380857427718,
      "grad_norm": 114.29212188720703,
      "learning_rate": 3.7476553920393364e-07,
      "loss": 23.4223,
      "step": 8450
    },
    {
      "epoch": 67.14356929212363,
      "grad_norm": 115.19644927978516,
      "learning_rate": 3.7449482583359116e-07,
      "loss": 26.318,
      "step": 8460
    },
    {
      "epoch": 67.22333000997008,
      "grad_norm": 61.220420837402344,
      "learning_rate": 3.7422391820699367e-07,
      "loss": 23.5731,
      "step": 8470
    },
    {
      "epoch": 67.30309072781655,
      "grad_norm": 76.07804107666016,
      "learning_rate": 3.7395281674685334e-07,
      "loss": 24.1083,
      "step": 8480
    },
    {
      "epoch": 67.38285144566301,
      "grad_norm": 206.1667938232422,
      "learning_rate": 3.736815218761851e-07,
      "loss": 25.1364,
      "step": 8490
    },
    {
      "epoch": 67.46261216350948,
      "grad_norm": 109.1873550415039,
      "learning_rate": 3.734100340183055e-07,
      "loss": 24.0216,
      "step": 8500
    },
    {
      "epoch": 67.46261216350948,
      "eval_loss": 3.066004514694214,
      "eval_mae": 1.3180415630340576,
      "eval_mse": 3.066004514694214,
      "eval_r2": 0.07622784376144409,
      "eval_rmse": 1.7510010036245593,
      "eval_runtime": 9.0849,
      "eval_samples_per_second": 441.501,
      "eval_steps_per_second": 13.869,
      "step": 8500
    },
    {
      "epoch": 67.54237288135593,
      "grad_norm": 313.42364501953125,
      "learning_rate": 3.731383535968323e-07,
      "loss": 25.2754,
      "step": 8510
    },
    {
      "epoch": 67.6221335992024,
      "grad_norm": 327.2785339355469,
      "learning_rate": 3.728664810356836e-07,
      "loss": 23.376,
      "step": 8520
    },
    {
      "epoch": 67.70189431704885,
      "grad_norm": 128.79061889648438,
      "learning_rate": 3.7259441675907753e-07,
      "loss": 25.4697,
      "step": 8530
    },
    {
      "epoch": 67.78165503489531,
      "grad_norm": 306.5848693847656,
      "learning_rate": 3.7232216119153114e-07,
      "loss": 25.0118,
      "step": 8540
    },
    {
      "epoch": 67.86141575274178,
      "grad_norm": 230.59901428222656,
      "learning_rate": 3.720497147578601e-07,
      "loss": 24.424,
      "step": 8550
    },
    {
      "epoch": 67.94117647058823,
      "grad_norm": 385.51251220703125,
      "learning_rate": 3.717770778831777e-07,
      "loss": 26.901,
      "step": 8560
    },
    {
      "epoch": 68.0159521435693,
      "grad_norm": 107.0721206665039,
      "learning_rate": 3.715042509928948e-07,
      "loss": 25.78,
      "step": 8570
    },
    {
      "epoch": 68.09571286141575,
      "grad_norm": 263.0525817871094,
      "learning_rate": 3.712312345127183e-07,
      "loss": 23.3912,
      "step": 8580
    },
    {
      "epoch": 68.17547357926222,
      "grad_norm": 170.27700805664062,
      "learning_rate": 3.709580288686511e-07,
      "loss": 25.7638,
      "step": 8590
    },
    {
      "epoch": 68.25523429710867,
      "grad_norm": 190.2525634765625,
      "learning_rate": 3.7068463448699144e-07,
      "loss": 26.8153,
      "step": 8600
    },
    {
      "epoch": 68.25523429710867,
      "eval_loss": 3.0627195835113525,
      "eval_mae": 1.320117473602295,
      "eval_mse": 3.0627195835113525,
      "eval_r2": 0.07721757888793945,
      "eval_rmse": 1.7500627370215482,
      "eval_runtime": 9.084,
      "eval_samples_per_second": 441.543,
      "eval_steps_per_second": 13.87,
      "step": 8600
    },
    {
      "epoch": 68.33499501495514,
      "grad_norm": 91.61470031738281,
      "learning_rate": 3.704110517943319e-07,
      "loss": 22.9137,
      "step": 8610
    },
    {
      "epoch": 68.4147557328016,
      "grad_norm": 75.98213958740234,
      "learning_rate": 3.701372812175586e-07,
      "loss": 23.1728,
      "step": 8620
    },
    {
      "epoch": 68.49451645064805,
      "grad_norm": 267.9504089355469,
      "learning_rate": 3.698633231838514e-07,
      "loss": 23.4502,
      "step": 8630
    },
    {
      "epoch": 68.57427716849452,
      "grad_norm": 85.68649291992188,
      "learning_rate": 3.6958917812068224e-07,
      "loss": 26.7422,
      "step": 8640
    },
    {
      "epoch": 68.65403788634097,
      "grad_norm": 296.14923095703125,
      "learning_rate": 3.6931484645581524e-07,
      "loss": 23.2774,
      "step": 8650
    },
    {
      "epoch": 68.73379860418744,
      "grad_norm": 160.84161376953125,
      "learning_rate": 3.690403286173051e-07,
      "loss": 25.5654,
      "step": 8660
    },
    {
      "epoch": 68.8135593220339,
      "grad_norm": 243.06686401367188,
      "learning_rate": 3.6876562503349777e-07,
      "loss": 26.0291,
      "step": 8670
    },
    {
      "epoch": 68.89332003988036,
      "grad_norm": 92.43791198730469,
      "learning_rate": 3.684907361330284e-07,
      "loss": 25.0494,
      "step": 8680
    },
    {
      "epoch": 68.97308075772682,
      "grad_norm": 315.2274475097656,
      "learning_rate": 3.6821566234482164e-07,
      "loss": 25.2462,
      "step": 8690
    },
    {
      "epoch": 69.04785643070788,
      "grad_norm": 377.940673828125,
      "learning_rate": 3.679404040980906e-07,
      "loss": 26.6367,
      "step": 8700
    },
    {
      "epoch": 69.04785643070788,
      "eval_loss": 3.0620410442352295,
      "eval_mae": 1.3219993114471436,
      "eval_mse": 3.0620410442352295,
      "eval_r2": 0.07742202281951904,
      "eval_rmse": 1.7498688648682306,
      "eval_runtime": 9.0786,
      "eval_samples_per_second": 441.809,
      "eval_steps_per_second": 13.879,
      "step": 8700
    },
    {
      "epoch": 69.12761714855434,
      "grad_norm": 118.64423370361328,
      "learning_rate": 3.676649618223361e-07,
      "loss": 23.4573,
      "step": 8710
    },
    {
      "epoch": 69.2073778664008,
      "grad_norm": 484.994384765625,
      "learning_rate": 3.67389335947346e-07,
      "loss": 25.0094,
      "step": 8720
    },
    {
      "epoch": 69.28713858424726,
      "grad_norm": 293.2475891113281,
      "learning_rate": 3.671135269031951e-07,
      "loss": 26.0007,
      "step": 8730
    },
    {
      "epoch": 69.36689930209371,
      "grad_norm": 196.64553833007812,
      "learning_rate": 3.668375351202435e-07,
      "loss": 24.5714,
      "step": 8740
    },
    {
      "epoch": 69.44666001994018,
      "grad_norm": 341.39593505859375,
      "learning_rate": 3.665613610291367e-07,
      "loss": 24.8776,
      "step": 8750
    },
    {
      "epoch": 69.52642073778664,
      "grad_norm": 79.00114440917969,
      "learning_rate": 3.662850050608046e-07,
      "loss": 23.8761,
      "step": 8760
    },
    {
      "epoch": 69.6061814556331,
      "grad_norm": 102.5728759765625,
      "learning_rate": 3.660084676464611e-07,
      "loss": 24.649,
      "step": 8770
    },
    {
      "epoch": 69.68594217347956,
      "grad_norm": 297.4561462402344,
      "learning_rate": 3.657317492176027e-07,
      "loss": 26.3547,
      "step": 8780
    },
    {
      "epoch": 69.76570289132601,
      "grad_norm": 214.3977508544922,
      "learning_rate": 3.6545485020600884e-07,
      "loss": 25.4936,
      "step": 8790
    },
    {
      "epoch": 69.84546360917248,
      "grad_norm": 221.43826293945312,
      "learning_rate": 3.6517777104374063e-07,
      "loss": 26.0423,
      "step": 8800
    },
    {
      "epoch": 69.84546360917248,
      "eval_loss": 3.061256170272827,
      "eval_mae": 1.322737216949463,
      "eval_mse": 3.061255931854248,
      "eval_r2": 0.07765859365463257,
      "eval_rmse": 1.7496445158529341,
      "eval_runtime": 9.0972,
      "eval_samples_per_second": 440.906,
      "eval_steps_per_second": 13.85,
      "step": 8800
    },
    {
      "epoch": 69.92522432701894,
      "grad_norm": 119.96556091308594,
      "learning_rate": 3.6490051216314024e-07,
      "loss": 22.6416,
      "step": 8810
    },
    {
      "epoch": 70.0,
      "grad_norm": 139.15509033203125,
      "learning_rate": 3.6462307399683e-07,
      "loss": 23.221,
      "step": 8820
    },
    {
      "epoch": 70.07976071784645,
      "grad_norm": 473.70220947265625,
      "learning_rate": 3.6437322671565705e-07,
      "loss": 27.2323,
      "step": 8830
    },
    {
      "epoch": 70.15952143569292,
      "grad_norm": 51.05868911743164,
      "learning_rate": 3.6409544909937506e-07,
      "loss": 24.7301,
      "step": 8840
    },
    {
      "epoch": 70.23928215353938,
      "grad_norm": 139.17239379882812,
      "learning_rate": 3.638174934535683e-07,
      "loss": 22.8306,
      "step": 8850
    },
    {
      "epoch": 70.31904287138585,
      "grad_norm": 389.852783203125,
      "learning_rate": 3.635393602119468e-07,
      "loss": 23.017,
      "step": 8860
    },
    {
      "epoch": 70.3988035892323,
      "grad_norm": 489.2827453613281,
      "learning_rate": 3.6326104980849716e-07,
      "loss": 24.0965,
      "step": 8870
    },
    {
      "epoch": 70.47856430707877,
      "grad_norm": 314.7647705078125,
      "learning_rate": 3.6298256267748296e-07,
      "loss": 26.8876,
      "step": 8880
    },
    {
      "epoch": 70.55832502492522,
      "grad_norm": 408.3915710449219,
      "learning_rate": 3.627038992534431e-07,
      "loss": 25.819,
      "step": 8890
    },
    {
      "epoch": 70.63808574277168,
      "grad_norm": 126.84314727783203,
      "learning_rate": 3.6242505997119174e-07,
      "loss": 26.666,
      "step": 8900
    },
    {
      "epoch": 70.63808574277168,
      "eval_loss": 3.0710322856903076,
      "eval_mae": 1.3310539722442627,
      "eval_mse": 3.0710322856903076,
      "eval_r2": 0.07471299171447754,
      "eval_rmse": 1.752436100315874,
      "eval_runtime": 9.1199,
      "eval_samples_per_second": 439.808,
      "eval_steps_per_second": 13.816,
      "step": 8900
    },
    {
      "epoch": 70.71784646061815,
      "grad_norm": 358.9391174316406,
      "learning_rate": 3.621460452658176e-07,
      "loss": 25.3601,
      "step": 8910
    },
    {
      "epoch": 70.7976071784646,
      "grad_norm": 293.7834167480469,
      "learning_rate": 3.6186685557268286e-07,
      "loss": 26.088,
      "step": 8920
    },
    {
      "epoch": 70.87736789631107,
      "grad_norm": 43.07698440551758,
      "learning_rate": 3.615874913274228e-07,
      "loss": 24.3503,
      "step": 8930
    },
    {
      "epoch": 70.95712861415753,
      "grad_norm": 155.59963989257812,
      "learning_rate": 3.613079529659452e-07,
      "loss": 22.833,
      "step": 8940
    },
    {
      "epoch": 71.03190428713859,
      "grad_norm": 97.04302978515625,
      "learning_rate": 3.6102824092442933e-07,
      "loss": 22.8683,
      "step": 8950
    },
    {
      "epoch": 71.11166500498504,
      "grad_norm": 115.6922836303711,
      "learning_rate": 3.6074835563932576e-07,
      "loss": 25.648,
      "step": 8960
    },
    {
      "epoch": 71.19142572283151,
      "grad_norm": 118.38312530517578,
      "learning_rate": 3.60468297547355e-07,
      "loss": 25.867,
      "step": 8970
    },
    {
      "epoch": 71.27118644067797,
      "grad_norm": 113.87028503417969,
      "learning_rate": 3.601880670855075e-07,
      "loss": 24.057,
      "step": 8980
    },
    {
      "epoch": 71.35094715852442,
      "grad_norm": 132.84255981445312,
      "learning_rate": 3.599076646910424e-07,
      "loss": 22.2716,
      "step": 8990
    },
    {
      "epoch": 71.43070787637089,
      "grad_norm": 122.4183120727539,
      "learning_rate": 3.5962709080148743e-07,
      "loss": 25.7429,
      "step": 9000
    },
    {
      "epoch": 71.43070787637089,
      "eval_loss": 3.058762550354004,
      "eval_mae": 1.3227847814559937,
      "eval_mse": 3.058762550354004,
      "eval_r2": 0.07840979099273682,
      "eval_rmse": 1.748931831248435,
      "eval_runtime": 9.0988,
      "eval_samples_per_second": 440.826,
      "eval_steps_per_second": 13.848,
      "step": 9000
    },
    {
      "epoch": 71.51046859421734,
      "grad_norm": 62.26708221435547,
      "learning_rate": 3.5934634585463774e-07,
      "loss": 22.6924,
      "step": 9010
    },
    {
      "epoch": 71.59022931206381,
      "grad_norm": 422.3989562988281,
      "learning_rate": 3.590654302885555e-07,
      "loss": 26.4849,
      "step": 9020
    },
    {
      "epoch": 71.66999002991027,
      "grad_norm": 486.0423278808594,
      "learning_rate": 3.587843445415687e-07,
      "loss": 25.1107,
      "step": 9030
    },
    {
      "epoch": 71.74975074775674,
      "grad_norm": 322.81256103515625,
      "learning_rate": 3.5850308905227143e-07,
      "loss": 24.4619,
      "step": 9040
    },
    {
      "epoch": 71.82951146560319,
      "grad_norm": 120.65798950195312,
      "learning_rate": 3.5822166425952236e-07,
      "loss": 25.5674,
      "step": 9050
    },
    {
      "epoch": 71.90927218344964,
      "grad_norm": 301.5791015625,
      "learning_rate": 3.5794007060244443e-07,
      "loss": 26.1748,
      "step": 9060
    },
    {
      "epoch": 71.98903290129611,
      "grad_norm": 84.74629211425781,
      "learning_rate": 3.576583085204238e-07,
      "loss": 24.3629,
      "step": 9070
    },
    {
      "epoch": 72.06380857427718,
      "grad_norm": 330.45648193359375,
      "learning_rate": 3.5737637845310993e-07,
      "loss": 24.3095,
      "step": 9080
    },
    {
      "epoch": 72.14356929212363,
      "grad_norm": 46.20743942260742,
      "learning_rate": 3.570942808404138e-07,
      "loss": 23.7282,
      "step": 9090
    },
    {
      "epoch": 72.22333000997008,
      "grad_norm": 608.0449829101562,
      "learning_rate": 3.5681201612250837e-07,
      "loss": 23.4555,
      "step": 9100
    },
    {
      "epoch": 72.22333000997008,
      "eval_loss": 3.056166410446167,
      "eval_mae": 1.316311001777649,
      "eval_mse": 3.056166410446167,
      "eval_r2": 0.07919204235076904,
      "eval_rmse": 1.7481894664040758,
      "eval_runtime": 9.0777,
      "eval_samples_per_second": 441.853,
      "eval_steps_per_second": 13.88,
      "step": 9100
    },
    {
      "epoch": 72.30309072781655,
      "grad_norm": 306.81744384765625,
      "learning_rate": 3.5652958473982696e-07,
      "loss": 25.5228,
      "step": 9110
    },
    {
      "epoch": 72.38285144566301,
      "grad_norm": 222.90760803222656,
      "learning_rate": 3.562469871330632e-07,
      "loss": 25.3907,
      "step": 9120
    },
    {
      "epoch": 72.46261216350948,
      "grad_norm": 258.46002197265625,
      "learning_rate": 3.559642237431698e-07,
      "loss": 25.5679,
      "step": 9130
    },
    {
      "epoch": 72.54237288135593,
      "grad_norm": 330.5743103027344,
      "learning_rate": 3.5568129501135856e-07,
      "loss": 23.9446,
      "step": 9140
    },
    {
      "epoch": 72.6221335992024,
      "grad_norm": 368.6435546875,
      "learning_rate": 3.553982013790989e-07,
      "loss": 24.0174,
      "step": 9150
    },
    {
      "epoch": 72.70189431704885,
      "grad_norm": 69.02025604248047,
      "learning_rate": 3.5511494328811767e-07,
      "loss": 24.9693,
      "step": 9160
    },
    {
      "epoch": 72.78165503489531,
      "grad_norm": 279.7677001953125,
      "learning_rate": 3.548315211803984e-07,
      "loss": 27.9484,
      "step": 9170
    },
    {
      "epoch": 72.86141575274178,
      "grad_norm": 102.18354797363281,
      "learning_rate": 3.545479354981804e-07,
      "loss": 24.234,
      "step": 9180
    },
    {
      "epoch": 72.94117647058823,
      "grad_norm": 181.75677490234375,
      "learning_rate": 3.542641866839585e-07,
      "loss": 24.5007,
      "step": 9190
    },
    {
      "epoch": 73.0159521435693,
      "grad_norm": 593.4639282226562,
      "learning_rate": 3.5398027518048164e-07,
      "loss": 24.3578,
      "step": 9200
    },
    {
      "epoch": 73.0159521435693,
      "eval_loss": 3.0623042583465576,
      "eval_mae": 1.310591220855713,
      "eval_mse": 3.0623042583465576,
      "eval_r2": 0.077342689037323,
      "eval_rmse": 1.749944072919634,
      "eval_runtime": 9.0868,
      "eval_samples_per_second": 441.41,
      "eval_steps_per_second": 13.866,
      "step": 9200
    },
    {
      "epoch": 73.09571286141575,
      "grad_norm": 263.2080993652344,
      "learning_rate": 3.536962014307531e-07,
      "loss": 26.6369,
      "step": 9210
    },
    {
      "epoch": 73.17547357926222,
      "grad_norm": 169.20558166503906,
      "learning_rate": 3.534119658780288e-07,
      "loss": 26.397,
      "step": 9220
    },
    {
      "epoch": 73.25523429710867,
      "grad_norm": 147.1641082763672,
      "learning_rate": 3.531275689658176e-07,
      "loss": 24.3629,
      "step": 9230
    },
    {
      "epoch": 73.33499501495514,
      "grad_norm": 129.83119201660156,
      "learning_rate": 3.5284301113787996e-07,
      "loss": 25.1567,
      "step": 9240
    },
    {
      "epoch": 73.4147557328016,
      "grad_norm": 364.77545166015625,
      "learning_rate": 3.525582928382273e-07,
      "loss": 27.498,
      "step": 9250
    },
    {
      "epoch": 73.49451645064805,
      "grad_norm": 280.6644592285156,
      "learning_rate": 3.5227341451112156e-07,
      "loss": 24.1225,
      "step": 9260
    },
    {
      "epoch": 73.57427716849452,
      "grad_norm": 337.0046691894531,
      "learning_rate": 3.519883766010744e-07,
      "loss": 22.7654,
      "step": 9270
    },
    {
      "epoch": 73.65403788634097,
      "grad_norm": 85.38751220703125,
      "learning_rate": 3.5170317955284644e-07,
      "loss": 25.1829,
      "step": 9280
    },
    {
      "epoch": 73.73379860418744,
      "grad_norm": 293.2549133300781,
      "learning_rate": 3.514178238114466e-07,
      "loss": 25.0107,
      "step": 9290
    },
    {
      "epoch": 73.8135593220339,
      "grad_norm": 478.9608459472656,
      "learning_rate": 3.511323098221315e-07,
      "loss": 23.8991,
      "step": 9300
    },
    {
      "epoch": 73.8135593220339,
      "eval_loss": 3.056279182434082,
      "eval_mae": 1.3124663829803467,
      "eval_mse": 3.056279420852661,
      "eval_r2": 0.0791580080986023,
      "eval_rmse": 1.7482217882330209,
      "eval_runtime": 9.0865,
      "eval_samples_per_second": 441.424,
      "eval_steps_per_second": 13.867,
      "step": 9300
    },
    {
      "epoch": 73.89332003988036,
      "grad_norm": 317.2913513183594,
      "learning_rate": 3.508466380304046e-07,
      "loss": 23.5169,
      "step": 9310
    },
    {
      "epoch": 73.97308075772682,
      "grad_norm": 217.1324005126953,
      "learning_rate": 3.505608088820155e-07,
      "loss": 23.1523,
      "step": 9320
    },
    {
      "epoch": 74.04785643070788,
      "grad_norm": 103.88399505615234,
      "learning_rate": 3.502748228229596e-07,
      "loss": 21.5205,
      "step": 9330
    },
    {
      "epoch": 74.12761714855434,
      "grad_norm": 106.8578109741211,
      "learning_rate": 3.499886802994768e-07,
      "loss": 23.9702,
      "step": 9340
    },
    {
      "epoch": 74.2073778664008,
      "grad_norm": 567.977294921875,
      "learning_rate": 3.497023817580516e-07,
      "loss": 27.3229,
      "step": 9350
    },
    {
      "epoch": 74.28713858424726,
      "grad_norm": 101.11739349365234,
      "learning_rate": 3.4941592764541127e-07,
      "loss": 25.0238,
      "step": 9360
    },
    {
      "epoch": 74.36689930209371,
      "grad_norm": 84.21052551269531,
      "learning_rate": 3.491293184085266e-07,
      "loss": 23.8544,
      "step": 9370
    },
    {
      "epoch": 74.44666001994018,
      "grad_norm": 391.4809265136719,
      "learning_rate": 3.488425544946098e-07,
      "loss": 24.1024,
      "step": 9380
    },
    {
      "epoch": 74.52642073778664,
      "grad_norm": 82.73574829101562,
      "learning_rate": 3.485556363511148e-07,
      "loss": 27.272,
      "step": 9390
    },
    {
      "epoch": 74.6061814556331,
      "grad_norm": 104.74907684326172,
      "learning_rate": 3.4826856442573603e-07,
      "loss": 23.9074,
      "step": 9400
    },
    {
      "epoch": 74.6061814556331,
      "eval_loss": 3.0523128509521484,
      "eval_mae": 1.320926308631897,
      "eval_mse": 3.0523128509521484,
      "eval_r2": 0.0803530216217041,
      "eval_rmse": 1.7470869614739126,
      "eval_runtime": 9.097,
      "eval_samples_per_second": 440.914,
      "eval_steps_per_second": 13.851,
      "step": 9400
    },
    {
      "epoch": 74.68594217347956,
      "grad_norm": 50.035621643066406,
      "learning_rate": 3.4798133916640794e-07,
      "loss": 24.9706,
      "step": 9410
    },
    {
      "epoch": 74.76570289132601,
      "grad_norm": 165.34947204589844,
      "learning_rate": 3.4769396102130413e-07,
      "loss": 25.6866,
      "step": 9420
    },
    {
      "epoch": 74.84546360917248,
      "grad_norm": 184.37969970703125,
      "learning_rate": 3.474064304388368e-07,
      "loss": 24.5739,
      "step": 9430
    },
    {
      "epoch": 74.92522432701894,
      "grad_norm": 276.6813659667969,
      "learning_rate": 3.4711874786765614e-07,
      "loss": 24.6645,
      "step": 9440
    },
    {
      "epoch": 75.0,
      "grad_norm": 88.17737579345703,
      "learning_rate": 3.468309137566494e-07,
      "loss": 22.8896,
      "step": 9450
    },
    {
      "epoch": 75.07976071784645,
      "grad_norm": 123.72151184082031,
      "learning_rate": 3.465429285549401e-07,
      "loss": 25.006,
      "step": 9460
    },
    {
      "epoch": 75.15952143569292,
      "grad_norm": 141.5162811279297,
      "learning_rate": 3.46254792711888e-07,
      "loss": 24.1427,
      "step": 9470
    },
    {
      "epoch": 75.23928215353938,
      "grad_norm": 191.08383178710938,
      "learning_rate": 3.4596650667708727e-07,
      "loss": 25.8205,
      "step": 9480
    },
    {
      "epoch": 75.31904287138585,
      "grad_norm": 177.44964599609375,
      "learning_rate": 3.4567807090036696e-07,
      "loss": 25.1382,
      "step": 9490
    },
    {
      "epoch": 75.3988035892323,
      "grad_norm": 38.57638931274414,
      "learning_rate": 3.453894858317895e-07,
      "loss": 26.9749,
      "step": 9500
    },
    {
      "epoch": 75.3988035892323,
      "eval_loss": 3.0497334003448486,
      "eval_mae": 1.314713478088379,
      "eval_mse": 3.0497334003448486,
      "eval_r2": 0.0811302661895752,
      "eval_rmse": 1.7463485907300549,
      "eval_runtime": 9.1004,
      "eval_samples_per_second": 440.749,
      "eval_steps_per_second": 13.846,
      "step": 9500
    },
    {
      "epoch": 75.47856430707877,
      "grad_norm": 314.9055480957031,
      "learning_rate": 3.451007519216506e-07,
      "loss": 24.3219,
      "step": 9510
    },
    {
      "epoch": 75.55832502492522,
      "grad_norm": 411.2994384765625,
      "learning_rate": 3.448118696204775e-07,
      "loss": 24.8036,
      "step": 9520
    },
    {
      "epoch": 75.63808574277168,
      "grad_norm": 74.12139129638672,
      "learning_rate": 3.445228393790298e-07,
      "loss": 24.0938,
      "step": 9530
    },
    {
      "epoch": 75.71784646061815,
      "grad_norm": 609.5748901367188,
      "learning_rate": 3.442336616482975e-07,
      "loss": 25.024,
      "step": 9540
    },
    {
      "epoch": 75.7976071784646,
      "grad_norm": 200.36746215820312,
      "learning_rate": 3.439443368795009e-07,
      "loss": 24.2689,
      "step": 9550
    },
    {
      "epoch": 75.87736789631107,
      "grad_norm": 208.6078338623047,
      "learning_rate": 3.436548655240894e-07,
      "loss": 24.5859,
      "step": 9560
    },
    {
      "epoch": 75.95712861415753,
      "grad_norm": 691.5971069335938,
      "learning_rate": 3.433652480337417e-07,
      "loss": 23.3654,
      "step": 9570
    },
    {
      "epoch": 76.03190428713859,
      "grad_norm": 252.24432373046875,
      "learning_rate": 3.43075484860364e-07,
      "loss": 24.1112,
      "step": 9580
    },
    {
      "epoch": 76.11166500498504,
      "grad_norm": 83.96273040771484,
      "learning_rate": 3.427855764560901e-07,
      "loss": 24.871,
      "step": 9590
    },
    {
      "epoch": 76.19142572283151,
      "grad_norm": 276.2619323730469,
      "learning_rate": 3.4249552327328027e-07,
      "loss": 25.5983,
      "step": 9600
    },
    {
      "epoch": 76.19142572283151,
      "eval_loss": 3.0511128902435303,
      "eval_mae": 1.3213589191436768,
      "eval_mse": 3.0511128902435303,
      "eval_r2": 0.08071458339691162,
      "eval_rmse": 1.7467435101478208,
      "eval_runtime": 9.1002,
      "eval_samples_per_second": 440.759,
      "eval_steps_per_second": 13.846,
      "step": 9600
    },
    {
      "epoch": 76.27118644067797,
      "grad_norm": 399.31427001953125,
      "learning_rate": 3.4220532576452085e-07,
      "loss": 25.2765,
      "step": 9610
    },
    {
      "epoch": 76.35094715852442,
      "grad_norm": 464.6283264160156,
      "learning_rate": 3.419149843826231e-07,
      "loss": 25.7047,
      "step": 9620
    },
    {
      "epoch": 76.43070787637089,
      "grad_norm": 209.1724090576172,
      "learning_rate": 3.4162449958062316e-07,
      "loss": 22.4275,
      "step": 9630
    },
    {
      "epoch": 76.51046859421734,
      "grad_norm": 285.52593994140625,
      "learning_rate": 3.413338718117806e-07,
      "loss": 25.4166,
      "step": 9640
    },
    {
      "epoch": 76.59022931206381,
      "grad_norm": 255.88510131835938,
      "learning_rate": 3.410431015295784e-07,
      "loss": 24.787,
      "step": 9650
    },
    {
      "epoch": 76.66999002991027,
      "grad_norm": 137.2398223876953,
      "learning_rate": 3.4075218918772154e-07,
      "loss": 24.8588,
      "step": 9660
    },
    {
      "epoch": 76.74975074775674,
      "grad_norm": 371.6817626953125,
      "learning_rate": 3.404611352401369e-07,
      "loss": 22.7635,
      "step": 9670
    },
    {
      "epoch": 76.82951146560319,
      "grad_norm": 58.25032424926758,
      "learning_rate": 3.4016994014097233e-07,
      "loss": 24.8311,
      "step": 9680
    },
    {
      "epoch": 76.90927218344964,
      "grad_norm": 227.07810974121094,
      "learning_rate": 3.3987860434459583e-07,
      "loss": 24.4209,
      "step": 9690
    },
    {
      "epoch": 76.98903290129611,
      "grad_norm": 142.50608825683594,
      "learning_rate": 3.3958712830559487e-07,
      "loss": 26.006,
      "step": 9700
    },
    {
      "epoch": 76.98903290129611,
      "eval_loss": 3.0453178882598877,
      "eval_mae": 1.3163361549377441,
      "eval_mse": 3.0453178882598877,
      "eval_r2": 0.08246058225631714,
      "eval_rmse": 1.7450839201195705,
      "eval_runtime": 9.0755,
      "eval_samples_per_second": 441.961,
      "eval_steps_per_second": 13.884,
      "step": 9700
    },
    {
      "epoch": 77.06380857427718,
      "grad_norm": 285.72149658203125,
      "learning_rate": 3.3929551247877606e-07,
      "loss": 25.6414,
      "step": 9710
    },
    {
      "epoch": 77.14356929212363,
      "grad_norm": 255.40960693359375,
      "learning_rate": 3.3900375731916374e-07,
      "loss": 22.5476,
      "step": 9720
    },
    {
      "epoch": 77.22333000997008,
      "grad_norm": 208.32432556152344,
      "learning_rate": 3.3871186328199995e-07,
      "loss": 25.8574,
      "step": 9730
    },
    {
      "epoch": 77.30309072781655,
      "grad_norm": 108.06330871582031,
      "learning_rate": 3.384198308227434e-07,
      "loss": 24.569,
      "step": 9740
    },
    {
      "epoch": 77.38285144566301,
      "grad_norm": 337.4876403808594,
      "learning_rate": 3.3812766039706846e-07,
      "loss": 25.0633,
      "step": 9750
    },
    {
      "epoch": 77.46261216350948,
      "grad_norm": 154.1691436767578,
      "learning_rate": 3.3783535246086516e-07,
      "loss": 24.416,
      "step": 9760
    },
    {
      "epoch": 77.54237288135593,
      "grad_norm": 136.4617156982422,
      "learning_rate": 3.3754290747023796e-07,
      "loss": 22.9575,
      "step": 9770
    },
    {
      "epoch": 77.6221335992024,
      "grad_norm": 164.31016540527344,
      "learning_rate": 3.3725032588150517e-07,
      "loss": 27.5521,
      "step": 9780
    },
    {
      "epoch": 77.70189431704885,
      "grad_norm": 422.6942138671875,
      "learning_rate": 3.3695760815119816e-07,
      "loss": 26.1196,
      "step": 9790
    },
    {
      "epoch": 77.78165503489531,
      "grad_norm": 227.1068878173828,
      "learning_rate": 3.36664754736061e-07,
      "loss": 24.7913,
      "step": 9800
    },
    {
      "epoch": 77.78165503489531,
      "eval_loss": 3.0548555850982666,
      "eval_mae": 1.3078426122665405,
      "eval_mse": 3.0548558235168457,
      "eval_r2": 0.079586923122406,
      "eval_rmse": 1.7478145849937416,
      "eval_runtime": 9.0735,
      "eval_samples_per_second": 442.054,
      "eval_steps_per_second": 13.887,
      "step": 9800
    },
    {
      "epoch": 77.86141575274178,
      "grad_norm": 448.2280578613281,
      "learning_rate": 3.3637176609304905e-07,
      "loss": 23.4003,
      "step": 9810
    },
    {
      "epoch": 77.94117647058823,
      "grad_norm": 374.3587951660156,
      "learning_rate": 3.3607864267932913e-07,
      "loss": 23.7702,
      "step": 9820
    },
    {
      "epoch": 78.0159521435693,
      "grad_norm": 439.8951721191406,
      "learning_rate": 3.3578538495227796e-07,
      "loss": 22.7544,
      "step": 9830
    },
    {
      "epoch": 78.09571286141575,
      "grad_norm": 292.9596862792969,
      "learning_rate": 3.354919933694822e-07,
      "loss": 26.3637,
      "step": 9840
    },
    {
      "epoch": 78.17547357926222,
      "grad_norm": 216.87107849121094,
      "learning_rate": 3.35198468388737e-07,
      "loss": 21.3863,
      "step": 9850
    },
    {
      "epoch": 78.25523429710867,
      "grad_norm": 498.3560791015625,
      "learning_rate": 3.3490481046804594e-07,
      "loss": 24.6341,
      "step": 9860
    },
    {
      "epoch": 78.33499501495514,
      "grad_norm": 280.01220703125,
      "learning_rate": 3.3461102006561985e-07,
      "loss": 25.052,
      "step": 9870
    },
    {
      "epoch": 78.4147557328016,
      "grad_norm": 182.12396240234375,
      "learning_rate": 3.343170976398765e-07,
      "loss": 22.8939,
      "step": 9880
    },
    {
      "epoch": 78.49451645064805,
      "grad_norm": 413.0950622558594,
      "learning_rate": 3.340230436494393e-07,
      "loss": 24.4764,
      "step": 9890
    },
    {
      "epoch": 78.57427716849452,
      "grad_norm": 204.4065704345703,
      "learning_rate": 3.337288585531375e-07,
      "loss": 26.2159,
      "step": 9900
    },
    {
      "epoch": 78.57427716849452,
      "eval_loss": 3.047255754470825,
      "eval_mae": 1.3226542472839355,
      "eval_mse": 3.047255754470825,
      "eval_r2": 0.08187675476074219,
      "eval_rmse": 1.745639067639936,
      "eval_runtime": 9.09,
      "eval_samples_per_second": 441.252,
      "eval_steps_per_second": 13.861,
      "step": 9900
    },
    {
      "epoch": 78.65403788634097,
      "grad_norm": 152.0811309814453,
      "learning_rate": 3.3343454281000427e-07,
      "loss": 25.7904,
      "step": 9910
    },
    {
      "epoch": 78.73379860418744,
      "grad_norm": 128.9251708984375,
      "learning_rate": 3.3314009687927717e-07,
      "loss": 26.1647,
      "step": 9920
    },
    {
      "epoch": 78.8135593220339,
      "grad_norm": 136.84832763671875,
      "learning_rate": 3.328455212203966e-07,
      "loss": 25.1437,
      "step": 9930
    },
    {
      "epoch": 78.89332003988036,
      "grad_norm": 158.07907104492188,
      "learning_rate": 3.325508162930056e-07,
      "loss": 23.8966,
      "step": 9940
    },
    {
      "epoch": 78.97308075772682,
      "grad_norm": 363.46539306640625,
      "learning_rate": 3.3225598255694854e-07,
      "loss": 25.4471,
      "step": 9950
    },
    {
      "epoch": 79.04785643070788,
      "grad_norm": 80.3748779296875,
      "learning_rate": 3.319610204722713e-07,
      "loss": 23.815,
      "step": 9960
    },
    {
      "epoch": 79.12761714855434,
      "grad_norm": 132.05052185058594,
      "learning_rate": 3.3166593049921947e-07,
      "loss": 23.0523,
      "step": 9970
    },
    {
      "epoch": 79.2073778664008,
      "grad_norm": 59.55046081542969,
      "learning_rate": 3.313707130982387e-07,
      "loss": 24.2984,
      "step": 9980
    },
    {
      "epoch": 79.28713858424726,
      "grad_norm": 404.2379150390625,
      "learning_rate": 3.310753687299732e-07,
      "loss": 22.0736,
      "step": 9990
    },
    {
      "epoch": 79.36689930209371,
      "grad_norm": 548.7941284179688,
      "learning_rate": 3.3077989785526536e-07,
      "loss": 24.7664,
      "step": 10000
    },
    {
      "epoch": 79.36689930209371,
      "eval_loss": 3.0421335697174072,
      "eval_mae": 1.3189619779586792,
      "eval_mse": 3.0421340465545654,
      "eval_r2": 0.08341985940933228,
      "eval_rmse": 1.7441714498737118,
      "eval_runtime": 9.0942,
      "eval_samples_per_second": 441.052,
      "eval_steps_per_second": 13.855,
      "step": 10000
    },
    {
      "epoch": 79.44666001994018,
      "grad_norm": 132.6288299560547,
      "learning_rate": 3.3048430093515483e-07,
      "loss": 24.042,
      "step": 10010
    },
    {
      "epoch": 79.52642073778664,
      "grad_norm": 94.08177185058594,
      "learning_rate": 3.301885784308782e-07,
      "loss": 22.9365,
      "step": 10020
    },
    {
      "epoch": 79.6061814556331,
      "grad_norm": 486.14080810546875,
      "learning_rate": 3.298927308038678e-07,
      "loss": 24.6133,
      "step": 10030
    },
    {
      "epoch": 79.68594217347956,
      "grad_norm": 149.77662658691406,
      "learning_rate": 3.295967585157512e-07,
      "loss": 25.6675,
      "step": 10040
    },
    {
      "epoch": 79.76570289132601,
      "grad_norm": 269.9638671875,
      "learning_rate": 3.2930066202835065e-07,
      "loss": 27.9391,
      "step": 10050
    },
    {
      "epoch": 79.84546360917248,
      "grad_norm": 112.71063995361328,
      "learning_rate": 3.2900444180368213e-07,
      "loss": 27.5189,
      "step": 10060
    },
    {
      "epoch": 79.92522432701894,
      "grad_norm": 312.2144775390625,
      "learning_rate": 3.287080983039545e-07,
      "loss": 24.9859,
      "step": 10070
    },
    {
      "epoch": 80.0,
      "grad_norm": 385.76629638671875,
      "learning_rate": 3.284116319915693e-07,
      "loss": 22.5648,
      "step": 10080
    },
    {
      "epoch": 80.07976071784645,
      "grad_norm": 402.8841857910156,
      "learning_rate": 3.2811504332911944e-07,
      "loss": 23.9249,
      "step": 10090
    },
    {
      "epoch": 80.15952143569292,
      "grad_norm": 354.6750183105469,
      "learning_rate": 3.278183327793889e-07,
      "loss": 24.9814,
      "step": 10100
    },
    {
      "epoch": 80.15952143569292,
      "eval_loss": 3.04233717918396,
      "eval_mae": 1.3198978900909424,
      "eval_mse": 3.04233717918396,
      "eval_r2": 0.08335870504379272,
      "eval_rmse": 1.7442296807427513,
      "eval_runtime": 9.0921,
      "eval_samples_per_second": 441.155,
      "eval_steps_per_second": 13.858,
      "step": 10100
    },
    {
      "epoch": 80.23928215353938,
      "grad_norm": 125.52257537841797,
      "learning_rate": 3.2752150080535167e-07,
      "loss": 24.5656,
      "step": 10110
    },
    {
      "epoch": 80.31904287138585,
      "grad_norm": 440.5180969238281,
      "learning_rate": 3.2722454787017147e-07,
      "loss": 24.8485,
      "step": 10120
    },
    {
      "epoch": 80.3988035892323,
      "grad_norm": 243.70953369140625,
      "learning_rate": 3.269274744372005e-07,
      "loss": 24.074,
      "step": 10130
    },
    {
      "epoch": 80.47856430707877,
      "grad_norm": 169.30943298339844,
      "learning_rate": 3.2663028096997906e-07,
      "loss": 24.8247,
      "step": 10140
    },
    {
      "epoch": 80.55832502492522,
      "grad_norm": 444.5276184082031,
      "learning_rate": 3.2633296793223493e-07,
      "loss": 25.5621,
      "step": 10150
    },
    {
      "epoch": 80.63808574277168,
      "grad_norm": 171.6515655517578,
      "learning_rate": 3.2603553578788223e-07,
      "loss": 23.3385,
      "step": 10160
    },
    {
      "epoch": 80.71784646061815,
      "grad_norm": 193.34361267089844,
      "learning_rate": 3.257379850010209e-07,
      "loss": 27.2977,
      "step": 10170
    },
    {
      "epoch": 80.7976071784646,
      "grad_norm": 62.21059036254883,
      "learning_rate": 3.2544031603593624e-07,
      "loss": 23.6639,
      "step": 10180
    },
    {
      "epoch": 80.87736789631107,
      "grad_norm": 452.9521179199219,
      "learning_rate": 3.2514252935709774e-07,
      "loss": 24.8742,
      "step": 10190
    },
    {
      "epoch": 80.95712861415753,
      "grad_norm": 547.2555541992188,
      "learning_rate": 3.248446254291588e-07,
      "loss": 24.5573,
      "step": 10200
    },
    {
      "epoch": 80.95712861415753,
      "eval_loss": 3.0389792919158936,
      "eval_mae": 1.3104017972946167,
      "eval_mse": 3.0389792919158936,
      "eval_r2": 0.0843704342842102,
      "eval_rmse": 1.7432668447245514,
      "eval_runtime": 9.0821,
      "eval_samples_per_second": 441.64,
      "eval_steps_per_second": 13.873,
      "step": 10200
    },
    {
      "epoch": 81.03190428713859,
      "grad_norm": 432.891845703125,
      "learning_rate": 3.2454660471695536e-07,
      "loss": 23.64,
      "step": 10210
    },
    {
      "epoch": 81.11166500498504,
      "grad_norm": 121.47529602050781,
      "learning_rate": 3.242484676855061e-07,
      "loss": 26.8345,
      "step": 10220
    },
    {
      "epoch": 81.19142572283151,
      "grad_norm": 951.72412109375,
      "learning_rate": 3.2395021480001083e-07,
      "loss": 25.3862,
      "step": 10230
    },
    {
      "epoch": 81.27118644067797,
      "grad_norm": 143.4444122314453,
      "learning_rate": 3.236518465258502e-07,
      "loss": 23.5563,
      "step": 10240
    },
    {
      "epoch": 81.35094715852442,
      "grad_norm": 130.21266174316406,
      "learning_rate": 3.2335336332858506e-07,
      "loss": 22.0906,
      "step": 10250
    },
    {
      "epoch": 81.43070787637089,
      "grad_norm": 232.81362915039062,
      "learning_rate": 3.230547656739554e-07,
      "loss": 25.2647,
      "step": 10260
    },
    {
      "epoch": 81.51046859421734,
      "grad_norm": 588.8156127929688,
      "learning_rate": 3.227560540278798e-07,
      "loss": 25.4037,
      "step": 10270
    },
    {
      "epoch": 81.59022931206381,
      "grad_norm": 302.1634216308594,
      "learning_rate": 3.2245722885645496e-07,
      "loss": 24.214,
      "step": 10280
    },
    {
      "epoch": 81.66999002991027,
      "grad_norm": 87.46845245361328,
      "learning_rate": 3.2215829062595445e-07,
      "loss": 24.0789,
      "step": 10290
    },
    {
      "epoch": 81.74975074775674,
      "grad_norm": 280.2633361816406,
      "learning_rate": 3.2185923980282835e-07,
      "loss": 23.065,
      "step": 10300
    },
    {
      "epoch": 81.74975074775674,
      "eval_loss": 3.0380895137786865,
      "eval_mae": 1.309239149093628,
      "eval_mse": 3.0380895137786865,
      "eval_r2": 0.08463847637176514,
      "eval_rmse": 1.7430116218140046,
      "eval_runtime": 9.0729,
      "eval_samples_per_second": 442.087,
      "eval_steps_per_second": 13.888,
      "step": 10300
    },
    {
      "epoch": 81.82951146560319,
      "grad_norm": 113.61293029785156,
      "learning_rate": 3.2156007685370247e-07,
      "loss": 24.1365,
      "step": 10310
    },
    {
      "epoch": 81.90927218344964,
      "grad_norm": 299.0325927734375,
      "learning_rate": 3.2126080224537745e-07,
      "loss": 26.3868,
      "step": 10320
    },
    {
      "epoch": 81.98903290129611,
      "grad_norm": 180.27159118652344,
      "learning_rate": 3.2096141644482834e-07,
      "loss": 25.2489,
      "step": 10330
    },
    {
      "epoch": 82.06380857427718,
      "grad_norm": 373.5345458984375,
      "learning_rate": 3.206619199192034e-07,
      "loss": 24.5,
      "step": 10340
    },
    {
      "epoch": 82.14356929212363,
      "grad_norm": 415.2379455566406,
      "learning_rate": 3.203623131358241e-07,
      "loss": 23.3937,
      "step": 10350
    },
    {
      "epoch": 82.22333000997008,
      "grad_norm": 296.4977722167969,
      "learning_rate": 3.2006259656218346e-07,
      "loss": 25.374,
      "step": 10360
    },
    {
      "epoch": 82.30309072781655,
      "grad_norm": 94.92182159423828,
      "learning_rate": 3.1976277066594624e-07,
      "loss": 25.1925,
      "step": 10370
    },
    {
      "epoch": 82.38285144566301,
      "grad_norm": 91.66964721679688,
      "learning_rate": 3.194628359149475e-07,
      "loss": 24.9719,
      "step": 10380
    },
    {
      "epoch": 82.46261216350948,
      "grad_norm": 351.6086120605469,
      "learning_rate": 3.1916279277719225e-07,
      "loss": 23.6032,
      "step": 10390
    },
    {
      "epoch": 82.54237288135593,
      "grad_norm": 298.90740966796875,
      "learning_rate": 3.1886264172085467e-07,
      "loss": 25.0727,
      "step": 10400
    },
    {
      "epoch": 82.54237288135593,
      "eval_loss": 3.036163806915283,
      "eval_mae": 1.3075165748596191,
      "eval_mse": 3.036163806915283,
      "eval_r2": 0.08521872758865356,
      "eval_rmse": 1.7424591263255742,
      "eval_runtime": 9.072,
      "eval_samples_per_second": 442.131,
      "eval_steps_per_second": 13.889,
      "step": 10400
    },
    {
      "epoch": 82.6221335992024,
      "grad_norm": 515.6729125976562,
      "learning_rate": 3.185623832142771e-07,
      "loss": 25.3068,
      "step": 10410
    },
    {
      "epoch": 82.70189431704885,
      "grad_norm": 76.53244018554688,
      "learning_rate": 3.182620177259699e-07,
      "loss": 25.9312,
      "step": 10420
    },
    {
      "epoch": 82.78165503489531,
      "grad_norm": 468.8350830078125,
      "learning_rate": 3.179615457246102e-07,
      "loss": 23.6445,
      "step": 10430
    },
    {
      "epoch": 82.86141575274178,
      "grad_norm": 167.1678924560547,
      "learning_rate": 3.1766096767904113e-07,
      "loss": 23.0468,
      "step": 10440
    },
    {
      "epoch": 82.94117647058823,
      "grad_norm": 134.3607177734375,
      "learning_rate": 3.1736028405827163e-07,
      "loss": 25.7779,
      "step": 10450
    },
    {
      "epoch": 83.0159521435693,
      "grad_norm": 102.10858154296875,
      "learning_rate": 3.1705949533147515e-07,
      "loss": 21.8969,
      "step": 10460
    },
    {
      "epoch": 83.09571286141575,
      "grad_norm": 204.12930297851562,
      "learning_rate": 3.167586019679891e-07,
      "loss": 23.8331,
      "step": 10470
    },
    {
      "epoch": 83.17547357926222,
      "grad_norm": 258.52239990234375,
      "learning_rate": 3.1645760443731444e-07,
      "loss": 24.0841,
      "step": 10480
    },
    {
      "epoch": 83.25523429710867,
      "grad_norm": 129.42250061035156,
      "learning_rate": 3.161565032091144e-07,
      "loss": 25.0963,
      "step": 10490
    },
    {
      "epoch": 83.33499501495514,
      "grad_norm": 234.62936401367188,
      "learning_rate": 3.1585529875321406e-07,
      "loss": 25.2912,
      "step": 10500
    },
    {
      "epoch": 83.33499501495514,
      "eval_loss": 3.034513473510742,
      "eval_mae": 1.3175091743469238,
      "eval_mse": 3.034513473510742,
      "eval_r2": 0.08571594953536987,
      "eval_rmse": 1.7419854975029907,
      "eval_runtime": 9.0687,
      "eval_samples_per_second": 442.289,
      "eval_steps_per_second": 13.894,
      "step": 10500
    },
    {
      "epoch": 83.4147557328016,
      "grad_norm": 234.0610809326172,
      "learning_rate": 3.155539915395997e-07,
      "loss": 24.0329,
      "step": 10510
    },
    {
      "epoch": 83.49451645064805,
      "grad_norm": 201.95191955566406,
      "learning_rate": 3.1525258203841783e-07,
      "loss": 25.5342,
      "step": 10520
    },
    {
      "epoch": 83.57427716849452,
      "grad_norm": 485.1669921875,
      "learning_rate": 3.149510707199745e-07,
      "loss": 23.8518,
      "step": 10530
    },
    {
      "epoch": 83.65403788634097,
      "grad_norm": 212.77342224121094,
      "learning_rate": 3.1464945805473487e-07,
      "loss": 26.4807,
      "step": 10540
    },
    {
      "epoch": 83.73379860418744,
      "grad_norm": 329.3431091308594,
      "learning_rate": 3.1434774451332206e-07,
      "loss": 26.6428,
      "step": 10550
    },
    {
      "epoch": 83.8135593220339,
      "grad_norm": 158.35450744628906,
      "learning_rate": 3.1404593056651654e-07,
      "loss": 23.2614,
      "step": 10560
    },
    {
      "epoch": 83.89332003988036,
      "grad_norm": 67.29667663574219,
      "learning_rate": 3.1374401668525554e-07,
      "loss": 22.8227,
      "step": 10570
    },
    {
      "epoch": 83.97308075772682,
      "grad_norm": 208.1637725830078,
      "learning_rate": 3.134420033406322e-07,
      "loss": 24.3643,
      "step": 10580
    },
    {
      "epoch": 84.04785643070788,
      "grad_norm": 71.72771453857422,
      "learning_rate": 3.1313989100389496e-07,
      "loss": 22.6355,
      "step": 10590
    },
    {
      "epoch": 84.12761714855434,
      "grad_norm": 177.875,
      "learning_rate": 3.1283768014644653e-07,
      "loss": 26.4483,
      "step": 10600
    },
    {
      "epoch": 84.12761714855434,
      "eval_loss": 3.030277967453003,
      "eval_mae": 1.312751054763794,
      "eval_mse": 3.030277967453003,
      "eval_r2": 0.08699202537536621,
      "eval_rmse": 1.7407693607864894,
      "eval_runtime": 9.0905,
      "eval_samples_per_second": 441.231,
      "eval_steps_per_second": 13.861,
      "step": 10600
    },
    {
      "epoch": 84.2073778664008,
      "grad_norm": 70.78500366210938,
      "learning_rate": 3.1253537123984363e-07,
      "loss": 23.6658,
      "step": 10610
    },
    {
      "epoch": 84.28713858424726,
      "grad_norm": 414.3121643066406,
      "learning_rate": 3.122329647557955e-07,
      "loss": 27.3614,
      "step": 10620
    },
    {
      "epoch": 84.36689930209371,
      "grad_norm": 101.00165557861328,
      "learning_rate": 3.1193046116616425e-07,
      "loss": 25.9633,
      "step": 10630
    },
    {
      "epoch": 84.44666001994018,
      "grad_norm": 600.6487426757812,
      "learning_rate": 3.116278609429629e-07,
      "loss": 25.1654,
      "step": 10640
    },
    {
      "epoch": 84.52642073778664,
      "grad_norm": 221.32412719726562,
      "learning_rate": 3.1132516455835576e-07,
      "loss": 24.6665,
      "step": 10650
    },
    {
      "epoch": 84.6061814556331,
      "grad_norm": 91.79109954833984,
      "learning_rate": 3.1102237248465686e-07,
      "loss": 24.0079,
      "step": 10660
    },
    {
      "epoch": 84.68594217347956,
      "grad_norm": 486.3948669433594,
      "learning_rate": 3.107194851943297e-07,
      "loss": 23.8476,
      "step": 10670
    },
    {
      "epoch": 84.76570289132601,
      "grad_norm": 155.642333984375,
      "learning_rate": 3.104165031599861e-07,
      "loss": 21.3082,
      "step": 10680
    },
    {
      "epoch": 84.84546360917248,
      "grad_norm": 319.09063720703125,
      "learning_rate": 3.1011342685438625e-07,
      "loss": 22.9344,
      "step": 10690
    },
    {
      "epoch": 84.92522432701894,
      "grad_norm": 218.4431915283203,
      "learning_rate": 3.0981025675043675e-07,
      "loss": 25.8942,
      "step": 10700
    },
    {
      "epoch": 84.92522432701894,
      "eval_loss": 3.028160810470581,
      "eval_mae": 1.3118433952331543,
      "eval_mse": 3.028160810470581,
      "eval_r2": 0.08762991428375244,
      "eval_rmse": 1.7401611449720917,
      "eval_runtime": 9.0799,
      "eval_samples_per_second": 441.745,
      "eval_steps_per_second": 13.877,
      "step": 10700
    },
    {
      "epoch": 85.0,
      "grad_norm": 211.14683532714844,
      "learning_rate": 3.095069933211912e-07,
      "loss": 23.4049,
      "step": 10710
    },
    {
      "epoch": 85.07976071784645,
      "grad_norm": 242.6691436767578,
      "learning_rate": 3.092036370398484e-07,
      "loss": 25.8015,
      "step": 10720
    },
    {
      "epoch": 85.15952143569292,
      "grad_norm": 625.7755737304688,
      "learning_rate": 3.0890018837975215e-07,
      "loss": 24.2249,
      "step": 10730
    },
    {
      "epoch": 85.23928215353938,
      "grad_norm": 193.0255584716797,
      "learning_rate": 3.0859664781439037e-07,
      "loss": 23.4788,
      "step": 10740
    },
    {
      "epoch": 85.31904287138585,
      "grad_norm": 272.1832275390625,
      "learning_rate": 3.082930158173945e-07,
      "loss": 25.8466,
      "step": 10750
    },
    {
      "epoch": 85.3988035892323,
      "grad_norm": 408.71661376953125,
      "learning_rate": 3.079892928625385e-07,
      "loss": 25.5229,
      "step": 10760
    },
    {
      "epoch": 85.47856430707877,
      "grad_norm": 426.63787841796875,
      "learning_rate": 3.076854794237384e-07,
      "loss": 25.0958,
      "step": 10770
    },
    {
      "epoch": 85.55832502492522,
      "grad_norm": 184.2642364501953,
      "learning_rate": 3.0738157597505127e-07,
      "loss": 23.289,
      "step": 10780
    },
    {
      "epoch": 85.63808574277168,
      "grad_norm": 945.2476196289062,
      "learning_rate": 3.070775829906747e-07,
      "loss": 23.4057,
      "step": 10790
    },
    {
      "epoch": 85.71784646061815,
      "grad_norm": 553.4732666015625,
      "learning_rate": 3.06773500944946e-07,
      "loss": 24.8294,
      "step": 10800
    },
    {
      "epoch": 85.71784646061815,
      "eval_loss": 3.0269877910614014,
      "eval_mae": 1.3075300455093384,
      "eval_mse": 3.0269877910614014,
      "eval_r2": 0.08798336982727051,
      "eval_rmse": 1.7398240689970355,
      "eval_runtime": 9.0905,
      "eval_samples_per_second": 441.23,
      "eval_steps_per_second": 13.861,
      "step": 10800
    },
    {
      "epoch": 85.7976071784646,
      "grad_norm": 112.29386138916016,
      "learning_rate": 3.064693303123415e-07,
      "loss": 24.8945,
      "step": 10810
    },
    {
      "epoch": 85.87736789631107,
      "grad_norm": 720.1716918945312,
      "learning_rate": 3.061650715674755e-07,
      "loss": 24.4036,
      "step": 10820
    },
    {
      "epoch": 85.95712861415753,
      "grad_norm": 325.7308349609375,
      "learning_rate": 3.058911637534923e-07,
      "loss": 24.3189,
      "step": 10830
    },
    {
      "epoch": 86.03190428713859,
      "grad_norm": 230.79962158203125,
      "learning_rate": 3.055867389033845e-07,
      "loss": 21.9985,
      "step": 10840
    },
    {
      "epoch": 86.11166500498504,
      "grad_norm": 496.41143798828125,
      "learning_rate": 3.052822273181721e-07,
      "loss": 26.2874,
      "step": 10850
    },
    {
      "epoch": 86.19142572283151,
      "grad_norm": 704.2967529296875,
      "learning_rate": 3.049776294730017e-07,
      "loss": 24.9313,
      "step": 10860
    },
    {
      "epoch": 86.27118644067797,
      "grad_norm": 557.0463256835938,
      "learning_rate": 3.0467294584315436e-07,
      "loss": 24.8474,
      "step": 10870
    },
    {
      "epoch": 86.35094715852442,
      "grad_norm": 339.0418395996094,
      "learning_rate": 3.043681769040449e-07,
      "loss": 25.2613,
      "step": 10880
    },
    {
      "epoch": 86.43070787637089,
      "grad_norm": 437.7363586425781,
      "learning_rate": 3.040633231312216e-07,
      "loss": 23.9345,
      "step": 10890
    },
    {
      "epoch": 86.51046859421734,
      "grad_norm": 398.3165283203125,
      "learning_rate": 3.0375838500036484e-07,
      "loss": 24.2951,
      "step": 10900
    },
    {
      "epoch": 86.51046859421734,
      "eval_loss": 3.0261216163635254,
      "eval_mae": 1.307518720626831,
      "eval_mse": 3.0261216163635254,
      "eval_r2": 0.08824437856674194,
      "eval_rmse": 1.7395751252428064,
      "eval_runtime": 9.1038,
      "eval_samples_per_second": 440.583,
      "eval_steps_per_second": 13.84,
      "step": 10900
    },
    {
      "epoch": 86.59022931206381,
      "grad_norm": 95.45066833496094,
      "learning_rate": 3.0345336298728646e-07,
      "loss": 23.1709,
      "step": 10910
    },
    {
      "epoch": 86.66999002991027,
      "grad_norm": 105.39664459228516,
      "learning_rate": 3.031482575679297e-07,
      "loss": 24.337,
      "step": 10920
    },
    {
      "epoch": 86.74975074775674,
      "grad_norm": 149.99327087402344,
      "learning_rate": 3.028430692183675e-07,
      "loss": 22.713,
      "step": 10930
    },
    {
      "epoch": 86.82951146560319,
      "grad_norm": 363.6456604003906,
      "learning_rate": 3.025377984148023e-07,
      "loss": 24.9756,
      "step": 10940
    },
    {
      "epoch": 86.90927218344964,
      "grad_norm": 639.7531127929688,
      "learning_rate": 3.0223244563356535e-07,
      "loss": 24.3099,
      "step": 10950
    },
    {
      "epoch": 86.98903290129611,
      "grad_norm": 609.5497436523438,
      "learning_rate": 3.0192701135111576e-07,
      "loss": 26.0549,
      "step": 10960
    },
    {
      "epoch": 87.06380857427718,
      "grad_norm": 71.53561401367188,
      "learning_rate": 3.0162149604403957e-07,
      "loss": 26.1172,
      "step": 10970
    },
    {
      "epoch": 87.14356929212363,
      "grad_norm": 281.8210754394531,
      "learning_rate": 3.0131590018904955e-07,
      "loss": 24.8328,
      "step": 10980
    },
    {
      "epoch": 87.22333000997008,
      "grad_norm": 528.9259033203125,
      "learning_rate": 3.010102242629841e-07,
      "loss": 23.5778,
      "step": 10990
    },
    {
      "epoch": 87.30309072781655,
      "grad_norm": 221.66729736328125,
      "learning_rate": 3.007044687428064e-07,
      "loss": 22.4509,
      "step": 11000
    },
    {
      "epoch": 87.30309072781655,
      "eval_loss": 3.0431015491485596,
      "eval_mae": 1.3019126653671265,
      "eval_mse": 3.0431013107299805,
      "eval_r2": 0.08312851190567017,
      "eval_rmse": 1.7444487125536194,
      "eval_runtime": 9.0783,
      "eval_samples_per_second": 441.823,
      "eval_steps_per_second": 13.879,
      "step": 11000
    },
    {
      "epoch": 87.38285144566301,
      "grad_norm": 143.44786071777344,
      "learning_rate": 3.003986341056038e-07,
      "loss": 25.9225,
      "step": 11010
    },
    {
      "epoch": 87.46261216350948,
      "grad_norm": 234.01194763183594,
      "learning_rate": 3.000927208285876e-07,
      "loss": 24.0189,
      "step": 11020
    },
    {
      "epoch": 87.54237288135593,
      "grad_norm": 247.8142852783203,
      "learning_rate": 2.997867293890912e-07,
      "loss": 24.129,
      "step": 11030
    },
    {
      "epoch": 87.6221335992024,
      "grad_norm": 198.8553924560547,
      "learning_rate": 2.994806602645702e-07,
      "loss": 24.8126,
      "step": 11040
    },
    {
      "epoch": 87.70189431704885,
      "grad_norm": 483.2439880371094,
      "learning_rate": 2.991745139326014e-07,
      "loss": 23.9214,
      "step": 11050
    },
    {
      "epoch": 87.78165503489531,
      "grad_norm": 314.6399841308594,
      "learning_rate": 2.988682908708822e-07,
      "loss": 23.0557,
      "step": 11060
    },
    {
      "epoch": 87.86141575274178,
      "grad_norm": 471.4364929199219,
      "learning_rate": 2.985619915572293e-07,
      "loss": 25.7889,
      "step": 11070
    },
    {
      "epoch": 87.94117647058823,
      "grad_norm": 498.03887939453125,
      "learning_rate": 2.9825561646957914e-07,
      "loss": 25.6226,
      "step": 11080
    },
    {
      "epoch": 88.0159521435693,
      "grad_norm": 281.46551513671875,
      "learning_rate": 2.9794916608598563e-07,
      "loss": 21.588,
      "step": 11090
    },
    {
      "epoch": 88.09571286141575,
      "grad_norm": 768.0538940429688,
      "learning_rate": 2.9764264088462057e-07,
      "loss": 23.5801,
      "step": 11100
    },
    {
      "epoch": 88.09571286141575,
      "eval_loss": 3.024217128753662,
      "eval_mae": 1.3123266696929932,
      "eval_mse": 3.024217128753662,
      "eval_r2": 0.08881819248199463,
      "eval_rmse": 1.7390276388699697,
      "eval_runtime": 9.0429,
      "eval_samples_per_second": 443.554,
      "eval_steps_per_second": 13.934,
      "step": 11100
    },
    {
      "epoch": 88.17547357926222,
      "grad_norm": 146.67355346679688,
      "learning_rate": 2.9733604134377237e-07,
      "loss": 26.1583,
      "step": 11110
    },
    {
      "epoch": 88.25523429710867,
      "grad_norm": 307.28668212890625,
      "learning_rate": 2.970293679418456e-07,
      "loss": 26.4266,
      "step": 11120
    },
    {
      "epoch": 88.33499501495514,
      "grad_norm": 218.9013214111328,
      "learning_rate": 2.967226211573598e-07,
      "loss": 24.7804,
      "step": 11130
    },
    {
      "epoch": 88.4147557328016,
      "grad_norm": 410.3785705566406,
      "learning_rate": 2.964158014689493e-07,
      "loss": 23.9603,
      "step": 11140
    },
    {
      "epoch": 88.49451645064805,
      "grad_norm": 278.336669921875,
      "learning_rate": 2.961089093553619e-07,
      "loss": 26.3096,
      "step": 11150
    },
    {
      "epoch": 88.57427716849452,
      "grad_norm": 621.4981689453125,
      "learning_rate": 2.9580194529545886e-07,
      "loss": 23.0465,
      "step": 11160
    },
    {
      "epoch": 88.65403788634097,
      "grad_norm": 165.18826293945312,
      "learning_rate": 2.95494909768213e-07,
      "loss": 23.998,
      "step": 11170
    },
    {
      "epoch": 88.73379860418744,
      "grad_norm": 293.3717041015625,
      "learning_rate": 2.9518780325270943e-07,
      "loss": 23.3783,
      "step": 11180
    },
    {
      "epoch": 88.8135593220339,
      "grad_norm": 271.273193359375,
      "learning_rate": 2.948806262281435e-07,
      "loss": 24.6496,
      "step": 11190
    },
    {
      "epoch": 88.89332003988036,
      "grad_norm": 340.6837158203125,
      "learning_rate": 2.9457337917382074e-07,
      "loss": 25.3883,
      "step": 11200
    },
    {
      "epoch": 88.89332003988036,
      "eval_loss": 3.0350711345672607,
      "eval_mae": 1.3221527338027954,
      "eval_mse": 3.03507137298584,
      "eval_r2": 0.08554786443710327,
      "eval_rmse": 1.7421456233581163,
      "eval_runtime": 9.137,
      "eval_samples_per_second": 438.983,
      "eval_steps_per_second": 13.79,
      "step": 11200
    },
    {
      "epoch": 88.97308075772682,
      "grad_norm": 373.01025390625,
      "learning_rate": 2.9426606256915596e-07,
      "loss": 22.5712,
      "step": 11210
    },
    {
      "epoch": 89.04785643070788,
      "grad_norm": 82.71126556396484,
      "learning_rate": 2.9395867689367247e-07,
      "loss": 26.1899,
      "step": 11220
    },
    {
      "epoch": 89.12761714855434,
      "grad_norm": 524.1490478515625,
      "learning_rate": 2.936512226270015e-07,
      "loss": 25.1711,
      "step": 11230
    },
    {
      "epoch": 89.2073778664008,
      "grad_norm": 611.0742797851562,
      "learning_rate": 2.9334370024888087e-07,
      "loss": 24.6458,
      "step": 11240
    },
    {
      "epoch": 89.28713858424726,
      "grad_norm": 149.1772003173828,
      "learning_rate": 2.9303611023915536e-07,
      "loss": 23.5635,
      "step": 11250
    },
    {
      "epoch": 89.36689930209371,
      "grad_norm": 138.20068359375,
      "learning_rate": 2.9272845307777467e-07,
      "loss": 24.7863,
      "step": 11260
    },
    {
      "epoch": 89.44666001994018,
      "grad_norm": 285.6581115722656,
      "learning_rate": 2.9242072924479355e-07,
      "loss": 25.1381,
      "step": 11270
    },
    {
      "epoch": 89.52642073778664,
      "grad_norm": 210.21249389648438,
      "learning_rate": 2.921129392203707e-07,
      "loss": 26.7203,
      "step": 11280
    },
    {
      "epoch": 89.6061814556331,
      "grad_norm": 69.21088409423828,
      "learning_rate": 2.9180508348476836e-07,
      "loss": 23.4501,
      "step": 11290
    },
    {
      "epoch": 89.68594217347956,
      "grad_norm": 387.38494873046875,
      "learning_rate": 2.914971625183509e-07,
      "loss": 23.5194,
      "step": 11300
    },
    {
      "epoch": 89.68594217347956,
      "eval_loss": 3.022109031677246,
      "eval_mae": 1.3071075677871704,
      "eval_mse": 3.022109270095825,
      "eval_r2": 0.08945322036743164,
      "eval_rmse": 1.7384214880447795,
      "eval_runtime": 9.0702,
      "eval_samples_per_second": 442.218,
      "eval_steps_per_second": 13.892,
      "step": 11300
    },
    {
      "epoch": 89.76570289132601,
      "grad_norm": 171.12950134277344,
      "learning_rate": 2.9118917680158463e-07,
      "loss": 23.5455,
      "step": 11310
    },
    {
      "epoch": 89.84546360917248,
      "grad_norm": 144.1996612548828,
      "learning_rate": 2.90881126815037e-07,
      "loss": 22.2914,
      "step": 11320
    },
    {
      "epoch": 89.92522432701894,
      "grad_norm": 207.52590942382812,
      "learning_rate": 2.905730130393757e-07,
      "loss": 23.5734,
      "step": 11330
    },
    {
      "epoch": 90.0,
      "grad_norm": 225.84323120117188,
      "learning_rate": 2.9026483595536795e-07,
      "loss": 23.3279,
      "step": 11340
    },
    {
      "epoch": 90.07976071784645,
      "grad_norm": 454.1545104980469,
      "learning_rate": 2.8995659604387967e-07,
      "loss": 24.7852,
      "step": 11350
    },
    {
      "epoch": 90.15952143569292,
      "grad_norm": 412.3381042480469,
      "learning_rate": 2.8964829378587484e-07,
      "loss": 26.0871,
      "step": 11360
    },
    {
      "epoch": 90.23928215353938,
      "grad_norm": 111.9667739868164,
      "learning_rate": 2.8933992966241484e-07,
      "loss": 24.6989,
      "step": 11370
    },
    {
      "epoch": 90.31904287138585,
      "grad_norm": 1320.287841796875,
      "learning_rate": 2.8903150415465735e-07,
      "loss": 24.0967,
      "step": 11380
    },
    {
      "epoch": 90.3988035892323,
      "grad_norm": 128.83531188964844,
      "learning_rate": 2.887230177438563e-07,
      "loss": 24.6157,
      "step": 11390
    },
    {
      "epoch": 90.47856430707877,
      "grad_norm": 792.4503784179688,
      "learning_rate": 2.8841447091135985e-07,
      "loss": 25.8294,
      "step": 11400
    },
    {
      "epoch": 90.47856430707877,
      "eval_loss": 3.02121639251709,
      "eval_mae": 1.3112235069274902,
      "eval_mse": 3.0212161540985107,
      "eval_r2": 0.0897223949432373,
      "eval_rmse": 1.7381645935004288,
      "eval_runtime": 9.0986,
      "eval_samples_per_second": 440.837,
      "eval_steps_per_second": 13.848,
      "step": 11400
    },
    {
      "epoch": 90.55832502492522,
      "grad_norm": 716.572509765625,
      "learning_rate": 2.881058641386113e-07,
      "loss": 24.2307,
      "step": 11410
    },
    {
      "epoch": 90.63808574277168,
      "grad_norm": 1163.026611328125,
      "learning_rate": 2.8779719790714695e-07,
      "loss": 24.2046,
      "step": 11420
    },
    {
      "epoch": 90.71784646061815,
      "grad_norm": 120.25177001953125,
      "learning_rate": 2.8748847269859604e-07,
      "loss": 24.3986,
      "step": 11430
    },
    {
      "epoch": 90.7976071784646,
      "grad_norm": 140.4076385498047,
      "learning_rate": 2.871796889946799e-07,
      "loss": 23.751,
      "step": 11440
    },
    {
      "epoch": 90.87736789631107,
      "grad_norm": 162.21217346191406,
      "learning_rate": 2.868708472772109e-07,
      "loss": 23.8611,
      "step": 11450
    },
    {
      "epoch": 90.95712861415753,
      "grad_norm": 423.1454162597656,
      "learning_rate": 2.865619480280922e-07,
      "loss": 23.9691,
      "step": 11460
    },
    {
      "epoch": 91.03190428713859,
      "grad_norm": 100.34803771972656,
      "learning_rate": 2.862529917293165e-07,
      "loss": 21.8766,
      "step": 11470
    },
    {
      "epoch": 91.11166500498504,
      "grad_norm": 195.40789794921875,
      "learning_rate": 2.8594397886296575e-07,
      "loss": 24.3027,
      "step": 11480
    },
    {
      "epoch": 91.19142572283151,
      "grad_norm": 97.23872375488281,
      "learning_rate": 2.8563490991121006e-07,
      "loss": 23.9407,
      "step": 11490
    },
    {
      "epoch": 91.27118644067797,
      "grad_norm": 614.5779418945312,
      "learning_rate": 2.8532578535630683e-07,
      "loss": 22.0744,
      "step": 11500
    },
    {
      "epoch": 91.27118644067797,
      "eval_loss": 3.0190556049346924,
      "eval_mae": 1.3079864978790283,
      "eval_mse": 3.0190556049346924,
      "eval_r2": 0.09037333726882935,
      "eval_rmse": 1.7375429793057473,
      "eval_runtime": 9.0572,
      "eval_samples_per_second": 442.854,
      "eval_steps_per_second": 13.912,
      "step": 11500
    },
    {
      "epoch": 91.35094715852442,
      "grad_norm": 434.12109375,
      "learning_rate": 2.8501660568060073e-07,
      "loss": 25.5922,
      "step": 11510
    },
    {
      "epoch": 91.43070787637089,
      "grad_norm": 52.7608642578125,
      "learning_rate": 2.8470737136652186e-07,
      "loss": 24.937,
      "step": 11520
    },
    {
      "epoch": 91.51046859421734,
      "grad_norm": 124.67076110839844,
      "learning_rate": 2.84398082896586e-07,
      "loss": 23.3723,
      "step": 11530
    },
    {
      "epoch": 91.59022931206381,
      "grad_norm": 158.92762756347656,
      "learning_rate": 2.8408874075339333e-07,
      "loss": 24.7098,
      "step": 11540
    },
    {
      "epoch": 91.66999002991027,
      "grad_norm": 210.74998474121094,
      "learning_rate": 2.8377934541962766e-07,
      "loss": 24.8712,
      "step": 11550
    },
    {
      "epoch": 91.74975074775674,
      "grad_norm": 453.7698974609375,
      "learning_rate": 2.834698973780558e-07,
      "loss": 23.5147,
      "step": 11560
    },
    {
      "epoch": 91.82951146560319,
      "grad_norm": 74.43639373779297,
      "learning_rate": 2.831603971115271e-07,
      "loss": 22.7803,
      "step": 11570
    },
    {
      "epoch": 91.90927218344964,
      "grad_norm": 875.6751098632812,
      "learning_rate": 2.8285084510297196e-07,
      "loss": 26.8268,
      "step": 11580
    },
    {
      "epoch": 91.98903290129611,
      "grad_norm": 164.56968688964844,
      "learning_rate": 2.8254124183540185e-07,
      "loss": 26.4578,
      "step": 11590
    },
    {
      "epoch": 92.06380857427718,
      "grad_norm": 126.27661895751953,
      "learning_rate": 2.82231587791908e-07,
      "loss": 22.2847,
      "step": 11600
    },
    {
      "epoch": 92.06380857427718,
      "eval_loss": 3.0181376934051514,
      "eval_mae": 1.30584716796875,
      "eval_mse": 3.0181376934051514,
      "eval_r2": 0.09064990282058716,
      "eval_rmse": 1.7372788185565238,
      "eval_runtime": 9.0573,
      "eval_samples_per_second": 442.849,
      "eval_steps_per_second": 13.911,
      "step": 11600
    },
    {
      "epoch": 92.14356929212363,
      "grad_norm": 81.6953353881836,
      "learning_rate": 2.819218834556611e-07,
      "loss": 25.436,
      "step": 11610
    },
    {
      "epoch": 92.22333000997008,
      "grad_norm": 546.46044921875,
      "learning_rate": 2.8161212930991e-07,
      "loss": 24.1348,
      "step": 11620
    },
    {
      "epoch": 92.30309072781655,
      "grad_norm": 314.1280212402344,
      "learning_rate": 2.8130232583798163e-07,
      "loss": 25.676,
      "step": 11630
    },
    {
      "epoch": 92.38285144566301,
      "grad_norm": 1007.1983642578125,
      "learning_rate": 2.809924735232797e-07,
      "loss": 24.7171,
      "step": 11640
    },
    {
      "epoch": 92.46261216350948,
      "grad_norm": 263.078125,
      "learning_rate": 2.806825728492841e-07,
      "loss": 23.8003,
      "step": 11650
    },
    {
      "epoch": 92.54237288135593,
      "grad_norm": 202.86151123046875,
      "learning_rate": 2.803726242995501e-07,
      "loss": 23.4182,
      "step": 11660
    },
    {
      "epoch": 92.6221335992024,
      "grad_norm": 133.31997680664062,
      "learning_rate": 2.8006262835770803e-07,
      "loss": 23.3144,
      "step": 11670
    },
    {
      "epoch": 92.70189431704885,
      "grad_norm": 346.8004150390625,
      "learning_rate": 2.797525855074618e-07,
      "loss": 23.841,
      "step": 11680
    },
    {
      "epoch": 92.78165503489531,
      "grad_norm": 271.6881103515625,
      "learning_rate": 2.7944249623258865e-07,
      "loss": 24.4543,
      "step": 11690
    },
    {
      "epoch": 92.86141575274178,
      "grad_norm": 335.6261901855469,
      "learning_rate": 2.7913236101693825e-07,
      "loss": 25.058,
      "step": 11700
    },
    {
      "epoch": 92.86141575274178,
      "eval_loss": 3.0201170444488525,
      "eval_mae": 1.3131814002990723,
      "eval_mse": 3.0201170444488525,
      "eval_r2": 0.0900534987449646,
      "eval_rmse": 1.7378483951279675,
      "eval_runtime": 9.0569,
      "eval_samples_per_second": 442.868,
      "eval_steps_per_second": 13.912,
      "step": 11700
    },
    {
      "epoch": 92.94117647058823,
      "grad_norm": 81.703857421875,
      "learning_rate": 2.7882218034443205e-07,
      "loss": 25.6484,
      "step": 11710
    },
    {
      "epoch": 93.0159521435693,
      "grad_norm": 325.6644592285156,
      "learning_rate": 2.7851195469906224e-07,
      "loss": 22.4518,
      "step": 11720
    },
    {
      "epoch": 93.09571286141575,
      "grad_norm": 160.6322784423828,
      "learning_rate": 2.7820168456489137e-07,
      "loss": 25.4646,
      "step": 11730
    },
    {
      "epoch": 93.17547357926222,
      "grad_norm": 157.33323669433594,
      "learning_rate": 2.778913704260512e-07,
      "loss": 23.0021,
      "step": 11740
    },
    {
      "epoch": 93.25523429710867,
      "grad_norm": 486.8304748535156,
      "learning_rate": 2.775810127667425e-07,
      "loss": 24.9866,
      "step": 11750
    },
    {
      "epoch": 93.33499501495514,
      "grad_norm": 686.371826171875,
      "learning_rate": 2.772706120712333e-07,
      "loss": 26.729,
      "step": 11760
    },
    {
      "epoch": 93.4147557328016,
      "grad_norm": 607.1654663085938,
      "learning_rate": 2.7696016882385965e-07,
      "loss": 25.4789,
      "step": 11770
    },
    {
      "epoch": 93.49451645064805,
      "grad_norm": 944.3500366210938,
      "learning_rate": 2.766496835090234e-07,
      "loss": 23.3535,
      "step": 11780
    },
    {
      "epoch": 93.57427716849452,
      "grad_norm": 238.7883758544922,
      "learning_rate": 2.763391566111921e-07,
      "loss": 22.0236,
      "step": 11790
    },
    {
      "epoch": 93.65403788634097,
      "grad_norm": 242.50460815429688,
      "learning_rate": 2.7602858861489836e-07,
      "loss": 25.0649,
      "step": 11800
    },
    {
      "epoch": 93.65403788634097,
      "eval_loss": 3.016071081161499,
      "eval_mae": 1.3057998418807983,
      "eval_mse": 3.016071319580078,
      "eval_r2": 0.09127247333526611,
      "eval_rmse": 1.7366840010721807,
      "eval_runtime": 9.0577,
      "eval_samples_per_second": 442.826,
      "eval_steps_per_second": 13.911,
      "step": 11800
    },
    {
      "epoch": 93.73379860418744,
      "grad_norm": 610.6392822265625,
      "learning_rate": 2.757179800047388e-07,
      "loss": 25.7441,
      "step": 11810
    },
    {
      "epoch": 93.8135593220339,
      "grad_norm": 132.06114196777344,
      "learning_rate": 2.7540733126537347e-07,
      "loss": 23.5077,
      "step": 11820
    },
    {
      "epoch": 93.89332003988036,
      "grad_norm": 398.90533447265625,
      "learning_rate": 2.75096642881525e-07,
      "loss": 26.1888,
      "step": 11830
    },
    {
      "epoch": 93.97308075772682,
      "grad_norm": 99.74539184570312,
      "learning_rate": 2.747859153379779e-07,
      "loss": 22.6881,
      "step": 11840
    },
    {
      "epoch": 94.04785643070788,
      "grad_norm": 413.5274963378906,
      "learning_rate": 2.744751491195778e-07,
      "loss": 22.3016,
      "step": 11850
    },
    {
      "epoch": 94.12761714855434,
      "grad_norm": 133.99134826660156,
      "learning_rate": 2.741643447112306e-07,
      "loss": 24.7051,
      "step": 11860
    },
    {
      "epoch": 94.2073778664008,
      "grad_norm": 280.4942321777344,
      "learning_rate": 2.7385350259790174e-07,
      "loss": 24.2716,
      "step": 11870
    },
    {
      "epoch": 94.28713858424726,
      "grad_norm": 116.86431884765625,
      "learning_rate": 2.7354262326461583e-07,
      "loss": 21.2392,
      "step": 11880
    },
    {
      "epoch": 94.36689930209371,
      "grad_norm": 579.6485595703125,
      "learning_rate": 2.732317071964551e-07,
      "loss": 26.4136,
      "step": 11890
    },
    {
      "epoch": 94.44666001994018,
      "grad_norm": 457.6625671386719,
      "learning_rate": 2.7292075487855953e-07,
      "loss": 23.9248,
      "step": 11900
    },
    {
      "epoch": 94.44666001994018,
      "eval_loss": 3.0183889865875244,
      "eval_mae": 1.309451699256897,
      "eval_mse": 3.0183889865875244,
      "eval_r2": 0.09057420492172241,
      "eval_rmse": 1.737351140842727,
      "eval_runtime": 9.0629,
      "eval_samples_per_second": 442.573,
      "eval_steps_per_second": 13.903,
      "step": 11900
    },
    {
      "epoch": 94.52642073778664,
      "grad_norm": 76.22840881347656,
      "learning_rate": 2.726097667961253e-07,
      "loss": 21.309,
      "step": 11910
    },
    {
      "epoch": 94.6061814556331,
      "grad_norm": 411.46966552734375,
      "learning_rate": 2.7229874343440457e-07,
      "loss": 24.1257,
      "step": 11920
    },
    {
      "epoch": 94.68594217347956,
      "grad_norm": 240.69602966308594,
      "learning_rate": 2.719876852787045e-07,
      "loss": 24.3583,
      "step": 11930
    },
    {
      "epoch": 94.76570289132601,
      "grad_norm": 134.96070861816406,
      "learning_rate": 2.716765928143867e-07,
      "loss": 25.1843,
      "step": 11940
    },
    {
      "epoch": 94.84546360917248,
      "grad_norm": 162.1640167236328,
      "learning_rate": 2.7136546652686597e-07,
      "loss": 27.6058,
      "step": 11950
    },
    {
      "epoch": 94.92522432701894,
      "grad_norm": 493.3135070800781,
      "learning_rate": 2.710543069016103e-07,
      "loss": 25.1438,
      "step": 11960
    },
    {
      "epoch": 95.0,
      "grad_norm": 204.4506378173828,
      "learning_rate": 2.707431144241394e-07,
      "loss": 22.6437,
      "step": 11970
    },
    {
      "epoch": 95.07976071784645,
      "grad_norm": 404.43487548828125,
      "learning_rate": 2.7043188958002433e-07,
      "loss": 22.4641,
      "step": 11980
    },
    {
      "epoch": 95.15952143569292,
      "grad_norm": 255.8114013671875,
      "learning_rate": 2.701206328548866e-07,
      "loss": 24.3847,
      "step": 11990
    },
    {
      "epoch": 95.23928215353938,
      "grad_norm": 99.701416015625,
      "learning_rate": 2.698093447343977e-07,
      "loss": 24.5863,
      "step": 12000
    },
    {
      "epoch": 95.23928215353938,
      "eval_loss": 3.018806219100952,
      "eval_mae": 1.302077293395996,
      "eval_mse": 3.018806219100952,
      "eval_r2": 0.09044843912124634,
      "eval_rmse": 1.7374712138913129,
      "eval_runtime": 9.0712,
      "eval_samples_per_second": 442.166,
      "eval_steps_per_second": 13.89,
      "step": 12000
    },
    {
      "epoch": 95.31904287138585,
      "grad_norm": 299.7443542480469,
      "learning_rate": 2.694980257042778e-07,
      "loss": 26.4086,
      "step": 12010
    },
    {
      "epoch": 95.3988035892323,
      "grad_norm": 141.34422302246094,
      "learning_rate": 2.691866762502954e-07,
      "loss": 24.9383,
      "step": 12020
    },
    {
      "epoch": 95.47856430707877,
      "grad_norm": 125.73936462402344,
      "learning_rate": 2.688752968582666e-07,
      "loss": 23.8145,
      "step": 12030
    },
    {
      "epoch": 95.55832502492522,
      "grad_norm": 325.127685546875,
      "learning_rate": 2.6856388801405417e-07,
      "loss": 22.7498,
      "step": 12040
    },
    {
      "epoch": 95.63808574277168,
      "grad_norm": 281.2471008300781,
      "learning_rate": 2.6825245020356656e-07,
      "loss": 23.1331,
      "step": 12050
    },
    {
      "epoch": 95.71784646061815,
      "grad_norm": 340.7892761230469,
      "learning_rate": 2.679409839127579e-07,
      "loss": 23.1226,
      "step": 12060
    },
    {
      "epoch": 95.7976071784646,
      "grad_norm": 173.33863830566406,
      "learning_rate": 2.676294896276264e-07,
      "loss": 26.4354,
      "step": 12070
    },
    {
      "epoch": 95.87736789631107,
      "grad_norm": 119.07532501220703,
      "learning_rate": 2.67317967834214e-07,
      "loss": 24.2303,
      "step": 12080
    },
    {
      "epoch": 95.95712861415753,
      "grad_norm": 769.8329467773438,
      "learning_rate": 2.670064190186056e-07,
      "loss": 25.4267,
      "step": 12090
    },
    {
      "epoch": 96.03190428713859,
      "grad_norm": 285.7257080078125,
      "learning_rate": 2.666948436669284e-07,
      "loss": 22.7673,
      "step": 12100
    },
    {
      "epoch": 96.03190428713859,
      "eval_loss": 3.018017292022705,
      "eval_mae": 1.3130460977554321,
      "eval_mse": 3.018017292022705,
      "eval_r2": 0.0906861424446106,
      "eval_rmse": 1.7372441659198932,
      "eval_runtime": 9.0712,
      "eval_samples_per_second": 442.169,
      "eval_steps_per_second": 13.89,
      "step": 12100
    },
    {
      "epoch": 96.11166500498504,
      "grad_norm": 663.724365234375,
      "learning_rate": 2.663832422653508e-07,
      "loss": 23.2171,
      "step": 12110
    },
    {
      "epoch": 96.19142572283151,
      "grad_norm": 966.6635131835938,
      "learning_rate": 2.66071615300082e-07,
      "loss": 23.5348,
      "step": 12120
    },
    {
      "epoch": 96.27118644067797,
      "grad_norm": 242.81092834472656,
      "learning_rate": 2.6575996325737095e-07,
      "loss": 24.815,
      "step": 12130
    },
    {
      "epoch": 96.35094715852442,
      "grad_norm": 310.6782531738281,
      "learning_rate": 2.654482866235059e-07,
      "loss": 24.0334,
      "step": 12140
    },
    {
      "epoch": 96.43070787637089,
      "grad_norm": 231.919921875,
      "learning_rate": 2.6513658588481316e-07,
      "loss": 22.9641,
      "step": 12150
    },
    {
      "epoch": 96.51046859421734,
      "grad_norm": 422.7674560546875,
      "learning_rate": 2.6482486152765707e-07,
      "loss": 26.6106,
      "step": 12160
    },
    {
      "epoch": 96.59022931206381,
      "grad_norm": 187.1031036376953,
      "learning_rate": 2.6451311403843856e-07,
      "loss": 24.2406,
      "step": 12170
    },
    {
      "epoch": 96.66999002991027,
      "grad_norm": 338.5788269042969,
      "learning_rate": 2.6420134390359473e-07,
      "loss": 22.6762,
      "step": 12180
    },
    {
      "epoch": 96.74975074775674,
      "grad_norm": 251.15664672851562,
      "learning_rate": 2.6388955160959794e-07,
      "loss": 26.2033,
      "step": 12190
    },
    {
      "epoch": 96.82951146560319,
      "grad_norm": 271.2379455566406,
      "learning_rate": 2.6357773764295527e-07,
      "loss": 26.1962,
      "step": 12200
    },
    {
      "epoch": 96.82951146560319,
      "eval_loss": 3.0130105018615723,
      "eval_mae": 1.3046283721923828,
      "eval_mse": 3.0130105018615723,
      "eval_r2": 0.09219461679458618,
      "eval_rmse": 1.735802552671695,
      "eval_runtime": 9.0648,
      "eval_samples_per_second": 442.482,
      "eval_steps_per_second": 13.9,
      "step": 12200
    },
    {
      "epoch": 96.90927218344964,
      "grad_norm": 424.63641357421875,
      "learning_rate": 2.632659024902074e-07,
      "loss": 24.5048,
      "step": 12210
    },
    {
      "epoch": 96.98903290129611,
      "grad_norm": 644.2691650390625,
      "learning_rate": 2.629540466379284e-07,
      "loss": 23.5517,
      "step": 12220
    },
    {
      "epoch": 97.06380857427718,
      "grad_norm": 154.794921875,
      "learning_rate": 2.6264217057272414e-07,
      "loss": 21.9214,
      "step": 12230
    },
    {
      "epoch": 97.14356929212363,
      "grad_norm": 594.4990234375,
      "learning_rate": 2.6233027478123266e-07,
      "loss": 24.9934,
      "step": 12240
    },
    {
      "epoch": 97.22333000997008,
      "grad_norm": 130.84840393066406,
      "learning_rate": 2.6201835975012215e-07,
      "loss": 26.1297,
      "step": 12250
    },
    {
      "epoch": 97.30309072781655,
      "grad_norm": 130.3658447265625,
      "learning_rate": 2.617064259660914e-07,
      "loss": 24.8638,
      "step": 12260
    },
    {
      "epoch": 97.38285144566301,
      "grad_norm": 263.8542175292969,
      "learning_rate": 2.613944739158679e-07,
      "loss": 24.361,
      "step": 12270
    },
    {
      "epoch": 97.46261216350948,
      "grad_norm": 865.0307006835938,
      "learning_rate": 2.610825040862081e-07,
      "loss": 24.5309,
      "step": 12280
    },
    {
      "epoch": 97.54237288135593,
      "grad_norm": 265.0056457519531,
      "learning_rate": 2.6077051696389596e-07,
      "loss": 21.9346,
      "step": 12290
    },
    {
      "epoch": 97.6221335992024,
      "grad_norm": 288.1367492675781,
      "learning_rate": 2.604585130357425e-07,
      "loss": 24.2231,
      "step": 12300
    },
    {
      "epoch": 97.6221335992024,
      "eval_loss": 3.013296365737915,
      "eval_mae": 1.3062692880630493,
      "eval_mse": 3.013295888900757,
      "eval_r2": 0.09210866689682007,
      "eval_rmse": 1.735884756802927,
      "eval_runtime": 9.062,
      "eval_samples_per_second": 442.62,
      "eval_steps_per_second": 13.904,
      "step": 12300
    },
    {
      "epoch": 97.70189431704885,
      "grad_norm": 181.19395446777344,
      "learning_rate": 2.601464927885848e-07,
      "loss": 22.9514,
      "step": 12310
    },
    {
      "epoch": 97.78165503489531,
      "grad_norm": 434.2189025878906,
      "learning_rate": 2.5983445670928584e-07,
      "loss": 24.1628,
      "step": 12320
    },
    {
      "epoch": 97.86141575274178,
      "grad_norm": 972.9837036132812,
      "learning_rate": 2.595224052847327e-07,
      "loss": 25.6507,
      "step": 12330
    },
    {
      "epoch": 97.94117647058823,
      "grad_norm": 75.59383392333984,
      "learning_rate": 2.5921033900183686e-07,
      "loss": 24.7835,
      "step": 12340
    },
    {
      "epoch": 98.0159521435693,
      "grad_norm": 193.68312072753906,
      "learning_rate": 2.5889825834753275e-07,
      "loss": 22.2126,
      "step": 12350
    },
    {
      "epoch": 98.09571286141575,
      "grad_norm": 606.6470336914062,
      "learning_rate": 2.5858616380877744e-07,
      "loss": 26.1878,
      "step": 12360
    },
    {
      "epoch": 98.17547357926222,
      "grad_norm": 162.39686584472656,
      "learning_rate": 2.582740558725495e-07,
      "loss": 25.0336,
      "step": 12370
    },
    {
      "epoch": 98.25523429710867,
      "grad_norm": 252.45741271972656,
      "learning_rate": 2.579619350258482e-07,
      "loss": 23.3831,
      "step": 12380
    },
    {
      "epoch": 98.33499501495514,
      "grad_norm": 379.183837890625,
      "learning_rate": 2.576498017556936e-07,
      "loss": 25.4473,
      "step": 12390
    },
    {
      "epoch": 98.4147557328016,
      "grad_norm": 163.36947631835938,
      "learning_rate": 2.5733765654912444e-07,
      "loss": 23.0562,
      "step": 12400
    },
    {
      "epoch": 98.4147557328016,
      "eval_loss": 3.018754482269287,
      "eval_mae": 1.313119888305664,
      "eval_mse": 3.018754243850708,
      "eval_r2": 0.09046405553817749,
      "eval_rmse": 1.737456256672584,
      "eval_runtime": 9.0448,
      "eval_samples_per_second": 443.459,
      "eval_steps_per_second": 13.931,
      "step": 12400
    },
    {
      "epoch": 98.49451645064805,
      "grad_norm": 354.3284912109375,
      "learning_rate": 2.5702549989319846e-07,
      "loss": 25.1572,
      "step": 12410
    },
    {
      "epoch": 98.57427716849452,
      "grad_norm": 224.61061096191406,
      "learning_rate": 2.5671333227499114e-07,
      "loss": 22.5498,
      "step": 12420
    },
    {
      "epoch": 98.65403788634097,
      "grad_norm": 147.78477478027344,
      "learning_rate": 2.564011541815953e-07,
      "loss": 24.1911,
      "step": 12430
    },
    {
      "epoch": 98.73379860418744,
      "grad_norm": 600.3642578125,
      "learning_rate": 2.560889661001197e-07,
      "loss": 22.6389,
      "step": 12440
    },
    {
      "epoch": 98.8135593220339,
      "grad_norm": 491.30615234375,
      "learning_rate": 2.5577676851768897e-07,
      "loss": 24.767,
      "step": 12450
    },
    {
      "epoch": 98.89332003988036,
      "grad_norm": 287.7174377441406,
      "learning_rate": 2.554645619214426e-07,
      "loss": 25.9285,
      "step": 12460
    },
    {
      "epoch": 98.97308075772682,
      "grad_norm": 302.0243835449219,
      "learning_rate": 2.5515234679853384e-07,
      "loss": 25.2223,
      "step": 12470
    },
    {
      "epoch": 99.04785643070788,
      "grad_norm": 507.0435791015625,
      "learning_rate": 2.548401236361296e-07,
      "loss": 22.9346,
      "step": 12480
    },
    {
      "epoch": 99.12761714855434,
      "grad_norm": 666.8696899414062,
      "learning_rate": 2.545278929214092e-07,
      "loss": 23.28,
      "step": 12490
    },
    {
      "epoch": 99.2073778664008,
      "grad_norm": 985.0255737304688,
      "learning_rate": 2.5421565514156363e-07,
      "loss": 24.0838,
      "step": 12500
    },
    {
      "epoch": 99.2073778664008,
      "eval_loss": 3.0152266025543213,
      "eval_mae": 1.3043137788772583,
      "eval_mse": 3.0152266025543213,
      "eval_r2": 0.09152692556381226,
      "eval_rmse": 1.7364407857898068,
      "eval_runtime": 9.0555,
      "eval_samples_per_second": 442.934,
      "eval_steps_per_second": 13.914,
      "step": 12500
    },
    {
      "epoch": 99.28713858424726,
      "grad_norm": 222.13906860351562,
      "learning_rate": 2.53903410783795e-07,
      "loss": 25.2658,
      "step": 12510
    },
    {
      "epoch": 99.36689930209371,
      "grad_norm": 152.34921264648438,
      "learning_rate": 2.535911603353158e-07,
      "loss": 24.5804,
      "step": 12520
    },
    {
      "epoch": 99.44666001994018,
      "grad_norm": 160.31858825683594,
      "learning_rate": 2.5327890428334787e-07,
      "loss": 23.144,
      "step": 12530
    },
    {
      "epoch": 99.52642073778664,
      "grad_norm": 447.6943359375,
      "learning_rate": 2.529666431151216e-07,
      "loss": 24.772,
      "step": 12540
    },
    {
      "epoch": 99.6061814556331,
      "grad_norm": 331.9676513671875,
      "learning_rate": 2.52654377317876e-07,
      "loss": 26.1398,
      "step": 12550
    },
    {
      "epoch": 99.68594217347956,
      "grad_norm": 339.2489929199219,
      "learning_rate": 2.5234210737885657e-07,
      "loss": 24.3045,
      "step": 12560
    },
    {
      "epoch": 99.76570289132601,
      "grad_norm": 315.4028625488281,
      "learning_rate": 2.5202983378531574e-07,
      "loss": 22.0449,
      "step": 12570
    },
    {
      "epoch": 99.84546360917248,
      "grad_norm": 145.0469207763672,
      "learning_rate": 2.5171755702451145e-07,
      "loss": 24.9994,
      "step": 12580
    },
    {
      "epoch": 99.92522432701894,
      "grad_norm": 112.26505279541016,
      "learning_rate": 2.514052775837068e-07,
      "loss": 24.0593,
      "step": 12590
    },
    {
      "epoch": 100.0,
      "grad_norm": 175.2232208251953,
      "learning_rate": 2.510929959501686e-07,
      "loss": 22.7972,
      "step": 12600
    },
    {
      "epoch": 100.0,
      "eval_loss": 3.0114493370056152,
      "eval_mae": 1.3021821975708008,
      "eval_mse": 3.0114493370056152,
      "eval_r2": 0.09266507625579834,
      "eval_rmse": 1.7353527990024435,
      "eval_runtime": 9.0557,
      "eval_samples_per_second": 442.926,
      "eval_steps_per_second": 13.914,
      "step": 12600
    },
    {
      "epoch": 100.07976071784645,
      "grad_norm": 133.75238037109375,
      "learning_rate": 2.507807126111676e-07,
      "loss": 24.7391,
      "step": 12610
    },
    {
      "epoch": 100.15952143569292,
      "grad_norm": 530.0465698242188,
      "learning_rate": 2.504684280539769e-07,
      "loss": 24.52,
      "step": 12620
    },
    {
      "epoch": 100.23928215353938,
      "grad_norm": 147.8439483642578,
      "learning_rate": 2.501561427658718e-07,
      "loss": 23.4067,
      "step": 12630
    },
    {
      "epoch": 100.31904287138585,
      "grad_norm": 270.1204528808594,
      "learning_rate": 2.498438572341282e-07,
      "loss": 24.5654,
      "step": 12640
    },
    {
      "epoch": 100.3988035892323,
      "grad_norm": 371.5059814453125,
      "learning_rate": 2.49531571946023e-07,
      "loss": 23.2518,
      "step": 12650
    },
    {
      "epoch": 100.47856430707877,
      "grad_norm": 1076.48388671875,
      "learning_rate": 2.4921928738883245e-07,
      "loss": 25.6973,
      "step": 12660
    },
    {
      "epoch": 100.55832502492522,
      "grad_norm": 365.20404052734375,
      "learning_rate": 2.4890700404983143e-07,
      "loss": 25.2121,
      "step": 12670
    },
    {
      "epoch": 100.63808574277168,
      "grad_norm": 402.4895324707031,
      "learning_rate": 2.4859472241629325e-07,
      "loss": 23.8951,
      "step": 12680
    },
    {
      "epoch": 100.71784646061815,
      "grad_norm": 89.0658950805664,
      "learning_rate": 2.4828244297548847e-07,
      "loss": 24.1582,
      "step": 12690
    },
    {
      "epoch": 100.7976071784646,
      "grad_norm": 401.564208984375,
      "learning_rate": 2.4797016621468424e-07,
      "loss": 24.6082,
      "step": 12700
    },
    {
      "epoch": 100.7976071784646,
      "eval_loss": 3.0105321407318115,
      "eval_mae": 1.3034520149230957,
      "eval_mse": 3.0105321407318115,
      "eval_r2": 0.09294140338897705,
      "eval_rmse": 1.7350885109215066,
      "eval_runtime": 9.0681,
      "eval_samples_per_second": 442.319,
      "eval_steps_per_second": 13.895,
      "step": 12700
    },
    {
      "epoch": 100.87736789631107,
      "grad_norm": 164.41128540039062,
      "learning_rate": 2.476578926211434e-07,
      "loss": 24.2216,
      "step": 12710
    },
    {
      "epoch": 100.95712861415753,
      "grad_norm": 408.20245361328125,
      "learning_rate": 2.47345622682124e-07,
      "loss": 22.3349,
      "step": 12720
    },
    {
      "epoch": 101.03190428713859,
      "grad_norm": 675.1469116210938,
      "learning_rate": 2.4703335688487833e-07,
      "loss": 23.9997,
      "step": 12730
    },
    {
      "epoch": 101.11166500498504,
      "grad_norm": 650.2384033203125,
      "learning_rate": 2.467210957166522e-07,
      "loss": 26.1559,
      "step": 12740
    },
    {
      "epoch": 101.19142572283151,
      "grad_norm": 754.37939453125,
      "learning_rate": 2.464088396646842e-07,
      "loss": 22.9195,
      "step": 12750
    },
    {
      "epoch": 101.27118644067797,
      "grad_norm": 78.88389587402344,
      "learning_rate": 2.46096589216205e-07,
      "loss": 25.7293,
      "step": 12760
    },
    {
      "epoch": 101.35094715852442,
      "grad_norm": 853.6570434570312,
      "learning_rate": 2.4578434485843634e-07,
      "loss": 25.0469,
      "step": 12770
    },
    {
      "epoch": 101.43070787637089,
      "grad_norm": 112.20699310302734,
      "learning_rate": 2.4547210707859085e-07,
      "loss": 24.1414,
      "step": 12780
    },
    {
      "epoch": 101.51046859421734,
      "grad_norm": 456.0918884277344,
      "learning_rate": 2.451598763638704e-07,
      "loss": 22.4086,
      "step": 12790
    },
    {
      "epoch": 101.59022931206381,
      "grad_norm": 497.4643859863281,
      "learning_rate": 2.4484765320146613e-07,
      "loss": 25.9025,
      "step": 12800
    },
    {
      "epoch": 101.59022931206381,
      "eval_loss": 3.0093250274658203,
      "eval_mae": 1.304242730140686,
      "eval_mse": 3.0093250274658203,
      "eval_r2": 0.09330511093139648,
      "eval_rmse": 1.7347406225328963,
      "eval_runtime": 9.0622,
      "eval_samples_per_second": 442.609,
      "eval_steps_per_second": 13.904,
      "step": 12800
    },
    {
      "epoch": 101.66999002991027,
      "grad_norm": 251.6475372314453,
      "learning_rate": 2.445354380785574e-07,
      "loss": 25.1064,
      "step": 12810
    },
    {
      "epoch": 101.74975074775674,
      "grad_norm": 1158.7481689453125,
      "learning_rate": 2.4422323148231106e-07,
      "loss": 23.5001,
      "step": 12820
    },
    {
      "epoch": 101.82951146560319,
      "grad_norm": 301.5332336425781,
      "learning_rate": 2.439110338998803e-07,
      "loss": 23.0398,
      "step": 12830
    },
    {
      "epoch": 101.90927218344964,
      "grad_norm": 755.46826171875,
      "learning_rate": 2.435988458184047e-07,
      "loss": 24.2049,
      "step": 12840
    },
    {
      "epoch": 101.98903290129611,
      "grad_norm": 554.9736938476562,
      "learning_rate": 2.433178850710021e-07,
      "loss": 22.9534,
      "step": 12850
    },
    {
      "epoch": 102.06380857427718,
      "grad_norm": 902.829345703125,
      "learning_rate": 2.430057163833565e-07,
      "loss": 21.9611,
      "step": 12860
    },
    {
      "epoch": 102.14356929212363,
      "grad_norm": 263.4960021972656,
      "learning_rate": 2.426935586092837e-07,
      "loss": 26.8969,
      "step": 12870
    },
    {
      "epoch": 102.22333000997008,
      "grad_norm": 396.06732177734375,
      "learning_rate": 2.4238141223586095e-07,
      "loss": 24.1553,
      "step": 12880
    },
    {
      "epoch": 102.30309072781655,
      "grad_norm": 95.65509033203125,
      "learning_rate": 2.420692777501478e-07,
      "loss": 26.1854,
      "step": 12890
    },
    {
      "epoch": 102.38285144566301,
      "grad_norm": 586.4658203125,
      "learning_rate": 2.4175715563918506e-07,
      "loss": 24.511,
      "step": 12900
    },
    {
      "epoch": 102.38285144566301,
      "eval_loss": 3.0080695152282715,
      "eval_mae": 1.3039594888687134,
      "eval_mse": 3.0080695152282715,
      "eval_r2": 0.09368336200714111,
      "eval_rmse": 1.734378711593368,
      "eval_runtime": 9.0565,
      "eval_samples_per_second": 442.885,
      "eval_steps_per_second": 13.913,
      "step": 12900
    },
    {
      "epoch": 102.46261216350948,
      "grad_norm": 553.6513671875,
      "learning_rate": 2.414450463899944e-07,
      "loss": 21.9434,
      "step": 12910
    },
    {
      "epoch": 102.54237288135593,
      "grad_norm": 198.5731201171875,
      "learning_rate": 2.4113295048957736e-07,
      "loss": 26.5607,
      "step": 12920
    },
    {
      "epoch": 102.6221335992024,
      "grad_norm": 322.967041015625,
      "learning_rate": 2.4082086842491485e-07,
      "loss": 22.1324,
      "step": 12930
    },
    {
      "epoch": 102.70189431704885,
      "grad_norm": 430.9654846191406,
      "learning_rate": 2.4050880068296575e-07,
      "loss": 21.6502,
      "step": 12940
    },
    {
      "epoch": 102.78165503489531,
      "grad_norm": 337.82489013671875,
      "learning_rate": 2.401967477506669e-07,
      "loss": 23.6025,
      "step": 12950
    },
    {
      "epoch": 102.86141575274178,
      "grad_norm": 136.6009521484375,
      "learning_rate": 2.398847101149321e-07,
      "loss": 25.4659,
      "step": 12960
    },
    {
      "epoch": 102.94117647058823,
      "grad_norm": 982.8609619140625,
      "learning_rate": 2.3957268826265124e-07,
      "loss": 25.8761,
      "step": 12970
    },
    {
      "epoch": 103.0159521435693,
      "grad_norm": 431.97381591796875,
      "learning_rate": 2.3926068268068915e-07,
      "loss": 20.8754,
      "step": 12980
    },
    {
      "epoch": 103.09571286141575,
      "grad_norm": 145.51699829101562,
      "learning_rate": 2.3894869385588595e-07,
      "loss": 24.1687,
      "step": 12990
    },
    {
      "epoch": 103.17547357926222,
      "grad_norm": 159.59939575195312,
      "learning_rate": 2.3863672227505515e-07,
      "loss": 24.4449,
      "step": 13000
    },
    {
      "epoch": 103.17547357926222,
      "eval_loss": 3.012988805770874,
      "eval_mae": 1.3111497163772583,
      "eval_mse": 3.012989044189453,
      "eval_r2": 0.09220117330551147,
      "eval_rmse": 1.7357963717525893,
      "eval_runtime": 9.0501,
      "eval_samples_per_second": 443.198,
      "eval_steps_per_second": 13.922,
      "step": 13000
    },
    {
      "epoch": 103.25523429710867,
      "grad_norm": 113.45722961425781,
      "learning_rate": 2.383247684249836e-07,
      "loss": 26.0927,
      "step": 13010
    },
    {
      "epoch": 103.33499501495514,
      "grad_norm": 269.3424987792969,
      "learning_rate": 2.380128327924303e-07,
      "loss": 26.8863,
      "step": 13020
    },
    {
      "epoch": 103.4147557328016,
      "grad_norm": 143.92015075683594,
      "learning_rate": 2.377009158641259e-07,
      "loss": 23.3071,
      "step": 13030
    },
    {
      "epoch": 103.49451645064805,
      "grad_norm": 653.4163208007812,
      "learning_rate": 2.3738901812677184e-07,
      "loss": 23.7985,
      "step": 13040
    },
    {
      "epoch": 103.57427716849452,
      "grad_norm": 617.9258422851562,
      "learning_rate": 2.3707714006703978e-07,
      "loss": 24.1426,
      "step": 13050
    },
    {
      "epoch": 103.65403788634097,
      "grad_norm": 101.50848388671875,
      "learning_rate": 2.3676528217157034e-07,
      "loss": 22.7891,
      "step": 13060
    },
    {
      "epoch": 103.73379860418744,
      "grad_norm": 145.66314697265625,
      "learning_rate": 2.3645344492697303e-07,
      "loss": 25.2242,
      "step": 13070
    },
    {
      "epoch": 103.8135593220339,
      "grad_norm": 667.2296752929688,
      "learning_rate": 2.3614162881982492e-07,
      "loss": 21.9651,
      "step": 13080
    },
    {
      "epoch": 103.89332003988036,
      "grad_norm": 245.80865478515625,
      "learning_rate": 2.3582983433667023e-07,
      "loss": 24.2691,
      "step": 13090
    },
    {
      "epoch": 103.97308075772682,
      "grad_norm": 120.25707244873047,
      "learning_rate": 2.3551806196401925e-07,
      "loss": 24.1889,
      "step": 13100
    },
    {
      "epoch": 103.97308075772682,
      "eval_loss": 3.008435010910034,
      "eval_mae": 1.3024288415908813,
      "eval_mse": 3.008435010910034,
      "eval_r2": 0.09357321262359619,
      "eval_rmse": 1.734484076291862,
      "eval_runtime": 9.0327,
      "eval_samples_per_second": 444.052,
      "eval_steps_per_second": 13.949,
      "step": 13100
    },
    {
      "epoch": 104.04785643070788,
      "grad_norm": 273.62322998046875,
      "learning_rate": 2.3520631218834785e-07,
      "loss": 22.3676,
      "step": 13110
    },
    {
      "epoch": 104.12761714855434,
      "grad_norm": 240.7616424560547,
      "learning_rate": 2.348945854960969e-07,
      "loss": 25.3213,
      "step": 13120
    },
    {
      "epoch": 104.2073778664008,
      "grad_norm": 803.4730224609375,
      "learning_rate": 2.34582882373671e-07,
      "loss": 26.0542,
      "step": 13130
    },
    {
      "epoch": 104.28713858424726,
      "grad_norm": 475.0230712890625,
      "learning_rate": 2.3427120330743772e-07,
      "loss": 23.7392,
      "step": 13140
    },
    {
      "epoch": 104.36689930209371,
      "grad_norm": 298.427490234375,
      "learning_rate": 2.3395954878372765e-07,
      "loss": 24.3703,
      "step": 13150
    },
    {
      "epoch": 104.44666001994018,
      "grad_norm": 445.6641845703125,
      "learning_rate": 2.3364791928883273e-07,
      "loss": 25.0728,
      "step": 13160
    },
    {
      "epoch": 104.52642073778664,
      "grad_norm": 1277.1727294921875,
      "learning_rate": 2.3333631530900598e-07,
      "loss": 22.9316,
      "step": 13170
    },
    {
      "epoch": 104.6061814556331,
      "grad_norm": 218.64808654785156,
      "learning_rate": 2.3302473733046046e-07,
      "loss": 23.0187,
      "step": 13180
    },
    {
      "epoch": 104.68594217347956,
      "grad_norm": 415.3343505859375,
      "learning_rate": 2.3271318583936882e-07,
      "loss": 22.822,
      "step": 13190
    },
    {
      "epoch": 104.76570289132601,
      "grad_norm": 667.0796508789062,
      "learning_rate": 2.3240166132186228e-07,
      "loss": 24.5512,
      "step": 13200
    },
    {
      "epoch": 104.76570289132601,
      "eval_loss": 3.019092559814453,
      "eval_mae": 1.2983890771865845,
      "eval_mse": 3.019092559814453,
      "eval_r2": 0.09036219120025635,
      "eval_rmse": 1.7375536135079266,
      "eval_runtime": 9.0355,
      "eval_samples_per_second": 443.914,
      "eval_steps_per_second": 13.945,
      "step": 13200
    },
    {
      "epoch": 104.84546360917248,
      "grad_norm": 70.65787506103516,
      "learning_rate": 2.3209016426403012e-07,
      "loss": 22.9797,
      "step": 13210
    },
    {
      "epoch": 104.92522432701894,
      "grad_norm": 702.3170776367188,
      "learning_rate": 2.3177869515191846e-07,
      "loss": 26.5521,
      "step": 13220
    },
    {
      "epoch": 105.0,
      "grad_norm": 385.10113525390625,
      "learning_rate": 2.3146725447153015e-07,
      "loss": 22.5486,
      "step": 13230
    },
    {
      "epoch": 105.07976071784645,
      "grad_norm": 162.52066040039062,
      "learning_rate": 2.311558427088235e-07,
      "loss": 25.1436,
      "step": 13240
    },
    {
      "epoch": 105.15952143569292,
      "grad_norm": 175.56246948242188,
      "learning_rate": 2.308444603497117e-07,
      "loss": 23.1313,
      "step": 13250
    },
    {
      "epoch": 105.23928215353938,
      "grad_norm": 135.90574645996094,
      "learning_rate": 2.3053310788006232e-07,
      "loss": 23.9574,
      "step": 13260
    },
    {
      "epoch": 105.31904287138585,
      "grad_norm": 741.7534790039062,
      "learning_rate": 2.3022178578569577e-07,
      "loss": 22.7555,
      "step": 13270
    },
    {
      "epoch": 105.3988035892323,
      "grad_norm": 619.00341796875,
      "learning_rate": 2.2991049455238543e-07,
      "loss": 25.2691,
      "step": 13280
    },
    {
      "epoch": 105.47856430707877,
      "grad_norm": 187.55543518066406,
      "learning_rate": 2.2959923466585662e-07,
      "loss": 24.2961,
      "step": 13290
    },
    {
      "epoch": 105.55832502492522,
      "grad_norm": 225.87303161621094,
      "learning_rate": 2.2928800661178556e-07,
      "loss": 24.1411,
      "step": 13300
    },
    {
      "epoch": 105.55832502492522,
      "eval_loss": 3.007848024368286,
      "eval_mae": 1.307215929031372,
      "eval_mse": 3.007847785949707,
      "eval_r2": 0.09375017881393433,
      "eval_rmse": 1.7343147885979946,
      "eval_runtime": 9.0519,
      "eval_samples_per_second": 443.109,
      "eval_steps_per_second": 13.92,
      "step": 13300
    },
    {
      "epoch": 105.63808574277168,
      "grad_norm": 872.1564331054688,
      "learning_rate": 2.289768108757986e-07,
      "loss": 25.6431,
      "step": 13310
    },
    {
      "epoch": 105.71784646061815,
      "grad_norm": 203.1824493408203,
      "learning_rate": 2.2866564794347216e-07,
      "loss": 25.1792,
      "step": 13320
    },
    {
      "epoch": 105.7976071784646,
      "grad_norm": 400.51959228515625,
      "learning_rate": 2.2835451830033105e-07,
      "loss": 24.4278,
      "step": 13330
    },
    {
      "epoch": 105.87736789631107,
      "grad_norm": 103.01773071289062,
      "learning_rate": 2.2804342243184841e-07,
      "loss": 22.2797,
      "step": 13340
    },
    {
      "epoch": 105.95712861415753,
      "grad_norm": 441.1045837402344,
      "learning_rate": 2.2773236082344443e-07,
      "loss": 23.2526,
      "step": 13350
    },
    {
      "epoch": 106.03190428713859,
      "grad_norm": 530.3433837890625,
      "learning_rate": 2.2742133396048602e-07,
      "loss": 22.9374,
      "step": 13360
    },
    {
      "epoch": 106.11166500498504,
      "grad_norm": 233.91416931152344,
      "learning_rate": 2.2711034232828585e-07,
      "loss": 24.1659,
      "step": 13370
    },
    {
      "epoch": 106.19142572283151,
      "grad_norm": 145.86288452148438,
      "learning_rate": 2.2679938641210166e-07,
      "loss": 23.9056,
      "step": 13380
    },
    {
      "epoch": 106.27118644067797,
      "grad_norm": 311.06671142578125,
      "learning_rate": 2.2648846669713525e-07,
      "loss": 24.7324,
      "step": 13390
    },
    {
      "epoch": 106.35094715852442,
      "grad_norm": 700.2940673828125,
      "learning_rate": 2.2617758366853216e-07,
      "loss": 25.6364,
      "step": 13400
    },
    {
      "epoch": 106.35094715852442,
      "eval_loss": 3.0100624561309814,
      "eval_mae": 1.3105032444000244,
      "eval_mse": 3.0100626945495605,
      "eval_r2": 0.09308284521102905,
      "eval_rmse": 1.7349532254644677,
      "eval_runtime": 9.0428,
      "eval_samples_per_second": 443.557,
      "eval_steps_per_second": 13.934,
      "step": 13400
    },
    {
      "epoch": 106.43070787637089,
      "grad_norm": 1145.089111328125,
      "learning_rate": 2.2586673781138056e-07,
      "loss": 23.707,
      "step": 13410
    },
    {
      "epoch": 106.51046859421734,
      "grad_norm": 577.6820068359375,
      "learning_rate": 2.2555592961071085e-07,
      "loss": 23.0162,
      "step": 13420
    },
    {
      "epoch": 106.59022931206381,
      "grad_norm": 449.773193359375,
      "learning_rate": 2.2524515955149423e-07,
      "loss": 25.7381,
      "step": 13430
    },
    {
      "epoch": 106.66999002991027,
      "grad_norm": 265.3964538574219,
      "learning_rate": 2.249344281186427e-07,
      "loss": 22.8916,
      "step": 13440
    },
    {
      "epoch": 106.74975074775674,
      "grad_norm": 185.62965393066406,
      "learning_rate": 2.2462373579700806e-07,
      "loss": 26.5899,
      "step": 13450
    },
    {
      "epoch": 106.82951146560319,
      "grad_norm": 283.2608642578125,
      "learning_rate": 2.2431308307138094e-07,
      "loss": 25.1778,
      "step": 13460
    },
    {
      "epoch": 106.90927218344964,
      "grad_norm": 156.2736053466797,
      "learning_rate": 2.2400247042649004e-07,
      "loss": 23.2291,
      "step": 13470
    },
    {
      "epoch": 106.98903290129611,
      "grad_norm": 154.14137268066406,
      "learning_rate": 2.236918983470018e-07,
      "loss": 22.8961,
      "step": 13480
    },
    {
      "epoch": 107.06380857427718,
      "grad_norm": 113.89803314208984,
      "learning_rate": 2.2338136731751924e-07,
      "loss": 24.3879,
      "step": 13490
    },
    {
      "epoch": 107.14356929212363,
      "grad_norm": 179.24110412597656,
      "learning_rate": 2.2307087782258139e-07,
      "loss": 22.0681,
      "step": 13500
    },
    {
      "epoch": 107.14356929212363,
      "eval_loss": 3.004845142364502,
      "eval_mae": 1.3042222261428833,
      "eval_mse": 3.004845142364502,
      "eval_r2": 0.0946548581123352,
      "eval_rmse": 1.7334489154181907,
      "eval_runtime": 9.0518,
      "eval_samples_per_second": 443.117,
      "eval_steps_per_second": 13.92,
      "step": 13500
    },
    {
      "epoch": 107.22333000997008,
      "grad_norm": 345.2991943359375,
      "learning_rate": 2.2276043034666225e-07,
      "loss": 23.8587,
      "step": 13510
    },
    {
      "epoch": 107.30309072781655,
      "grad_norm": 252.33543395996094,
      "learning_rate": 2.2245002537417053e-07,
      "loss": 24.27,
      "step": 13520
    },
    {
      "epoch": 107.38285144566301,
      "grad_norm": 220.6058349609375,
      "learning_rate": 2.221396633894485e-07,
      "loss": 23.0785,
      "step": 13530
    },
    {
      "epoch": 107.46261216350948,
      "grad_norm": 570.069091796875,
      "learning_rate": 2.2182934487677137e-07,
      "loss": 25.1232,
      "step": 13540
    },
    {
      "epoch": 107.54237288135593,
      "grad_norm": 559.7032470703125,
      "learning_rate": 2.2151907032034643e-07,
      "loss": 24.3478,
      "step": 13550
    },
    {
      "epoch": 107.6221335992024,
      "grad_norm": 784.8019409179688,
      "learning_rate": 2.2120884020431259e-07,
      "loss": 26.435,
      "step": 13560
    },
    {
      "epoch": 107.70189431704885,
      "grad_norm": 526.9161987304688,
      "learning_rate": 2.2089865501273915e-07,
      "loss": 23.47,
      "step": 13570
    },
    {
      "epoch": 107.78165503489531,
      "grad_norm": 127.85801696777344,
      "learning_rate": 2.2058851522962563e-07,
      "loss": 22.3902,
      "step": 13580
    },
    {
      "epoch": 107.86141575274178,
      "grad_norm": 259.3059997558594,
      "learning_rate": 2.2027842133890032e-07,
      "loss": 25.3022,
      "step": 13590
    },
    {
      "epoch": 107.94117647058823,
      "grad_norm": 161.84365844726562,
      "learning_rate": 2.1996837382442016e-07,
      "loss": 24.8369,
      "step": 13600
    },
    {
      "epoch": 107.94117647058823,
      "eval_loss": 3.0051534175872803,
      "eval_mae": 1.299922227859497,
      "eval_mse": 3.0051534175872803,
      "eval_r2": 0.09456199407577515,
      "eval_rmse": 1.7335378327533784,
      "eval_runtime": 9.0565,
      "eval_samples_per_second": 442.888,
      "eval_steps_per_second": 13.913,
      "step": 13600
    },
    {
      "epoch": 108.0159521435693,
      "grad_norm": 451.6736145019531,
      "learning_rate": 2.196583731699697e-07,
      "loss": 21.9785,
      "step": 13610
    },
    {
      "epoch": 108.09571286141575,
      "grad_norm": 244.07496643066406,
      "learning_rate": 2.193484198592605e-07,
      "loss": 24.9731,
      "step": 13620
    },
    {
      "epoch": 108.17547357926222,
      "grad_norm": 86.17716217041016,
      "learning_rate": 2.1903851437592973e-07,
      "loss": 23.5088,
      "step": 13630
    },
    {
      "epoch": 108.25523429710867,
      "grad_norm": 351.5981140136719,
      "learning_rate": 2.1872865720354056e-07,
      "loss": 25.4712,
      "step": 13640
    },
    {
      "epoch": 108.33499501495514,
      "grad_norm": 787.5492553710938,
      "learning_rate": 2.1841884882558038e-07,
      "loss": 23.8798,
      "step": 13650
    },
    {
      "epoch": 108.4147557328016,
      "grad_norm": 407.19866943359375,
      "learning_rate": 2.1810908972546065e-07,
      "loss": 23.8723,
      "step": 13660
    },
    {
      "epoch": 108.49451645064805,
      "grad_norm": 136.1316375732422,
      "learning_rate": 2.177993803865158e-07,
      "loss": 25.1518,
      "step": 13670
    },
    {
      "epoch": 108.57427716849452,
      "grad_norm": 170.29415893554688,
      "learning_rate": 2.174897212920027e-07,
      "loss": 23.5138,
      "step": 13680
    },
    {
      "epoch": 108.65403788634097,
      "grad_norm": 222.90199279785156,
      "learning_rate": 2.1718011292509974e-07,
      "loss": 24.3218,
      "step": 13690
    },
    {
      "epoch": 108.73379860418744,
      "grad_norm": 196.23448181152344,
      "learning_rate": 2.1687055576890632e-07,
      "loss": 23.3596,
      "step": 13700
    },
    {
      "epoch": 108.73379860418744,
      "eval_loss": 3.0122363567352295,
      "eval_mae": 1.2974759340286255,
      "eval_mse": 3.0122363567352295,
      "eval_r2": 0.09242790937423706,
      "eval_rmse": 1.7355795449172675,
      "eval_runtime": 9.1022,
      "eval_samples_per_second": 440.661,
      "eval_steps_per_second": 13.843,
      "step": 13700
    },
    {
      "epoch": 108.8135593220339,
      "grad_norm": 845.6932983398438,
      "learning_rate": 2.1656105030644167e-07,
      "loss": 25.9375,
      "step": 13710
    },
    {
      "epoch": 108.89332003988036,
      "grad_norm": 167.6203155517578,
      "learning_rate": 2.1625159702064465e-07,
      "loss": 22.899,
      "step": 13720
    },
    {
      "epoch": 108.97308075772682,
      "grad_norm": 1029.1893310546875,
      "learning_rate": 2.1594219639437244e-07,
      "loss": 22.4538,
      "step": 13730
    },
    {
      "epoch": 109.04785643070788,
      "grad_norm": 602.4310913085938,
      "learning_rate": 2.1563284891040034e-07,
      "loss": 24.0515,
      "step": 13740
    },
    {
      "epoch": 109.12761714855434,
      "grad_norm": 740.744873046875,
      "learning_rate": 2.1532355505142044e-07,
      "loss": 24.1448,
      "step": 13750
    },
    {
      "epoch": 109.2073778664008,
      "grad_norm": 124.3176498413086,
      "learning_rate": 2.1501431530004133e-07,
      "loss": 25.6922,
      "step": 13760
    },
    {
      "epoch": 109.28713858424726,
      "grad_norm": 1032.07421875,
      "learning_rate": 2.1470513013878705e-07,
      "loss": 23.7145,
      "step": 13770
    },
    {
      "epoch": 109.36689930209371,
      "grad_norm": 714.7402954101562,
      "learning_rate": 2.1439600005009674e-07,
      "loss": 26.4051,
      "step": 13780
    },
    {
      "epoch": 109.44666001994018,
      "grad_norm": 478.6904296875,
      "learning_rate": 2.1408692551632322e-07,
      "loss": 23.6819,
      "step": 13790
    },
    {
      "epoch": 109.52642073778664,
      "grad_norm": 928.071044921875,
      "learning_rate": 2.137779070197328e-07,
      "loss": 22.9517,
      "step": 13800
    },
    {
      "epoch": 109.52642073778664,
      "eval_loss": 3.0034821033477783,
      "eval_mae": 1.3013429641723633,
      "eval_mse": 3.0034821033477783,
      "eval_r2": 0.09506553411483765,
      "eval_rmse": 1.7330557127074069,
      "eval_runtime": 9.1203,
      "eval_samples_per_second": 439.788,
      "eval_steps_per_second": 13.815,
      "step": 13800
    },
    {
      "epoch": 109.6061814556331,
      "grad_norm": 193.4709014892578,
      "learning_rate": 2.1346894504250446e-07,
      "loss": 24.7091,
      "step": 13810
    },
    {
      "epoch": 109.68594217347956,
      "grad_norm": 656.5834350585938,
      "learning_rate": 2.1316004006672888e-07,
      "loss": 22.5456,
      "step": 13820
    },
    {
      "epoch": 109.76570289132601,
      "grad_norm": 1204.993408203125,
      "learning_rate": 2.1285119257440784e-07,
      "loss": 25.7378,
      "step": 13830
    },
    {
      "epoch": 109.84546360917248,
      "grad_norm": 492.1981201171875,
      "learning_rate": 2.125424030474533e-07,
      "loss": 24.8542,
      "step": 13840
    },
    {
      "epoch": 109.92522432701894,
      "grad_norm": 255.29493713378906,
      "learning_rate": 2.1223367196768688e-07,
      "loss": 22.1661,
      "step": 13850
    },
    {
      "epoch": 110.0,
      "grad_norm": 339.08758544921875,
      "learning_rate": 2.1192499981683904e-07,
      "loss": 21.9219,
      "step": 13860
    },
    {
      "epoch": 110.07976071784645,
      "grad_norm": 869.034423828125,
      "learning_rate": 2.1161638707654828e-07,
      "loss": 23.117,
      "step": 13870
    },
    {
      "epoch": 110.15952143569292,
      "grad_norm": 211.4332733154297,
      "learning_rate": 2.1130783422836025e-07,
      "loss": 24.1192,
      "step": 13880
    },
    {
      "epoch": 110.23928215353938,
      "grad_norm": 340.9952697753906,
      "learning_rate": 2.1099934175372725e-07,
      "loss": 23.43,
      "step": 13890
    },
    {
      "epoch": 110.31904287138585,
      "grad_norm": 476.6876220703125,
      "learning_rate": 2.1069091013400742e-07,
      "loss": 23.6174,
      "step": 13900
    },
    {
      "epoch": 110.31904287138585,
      "eval_loss": 3.0029051303863525,
      "eval_mae": 1.2983053922653198,
      "eval_mse": 3.0029051303863525,
      "eval_r2": 0.09523940086364746,
      "eval_rmse": 1.7328892435428043,
      "eval_runtime": 9.0663,
      "eval_samples_per_second": 442.409,
      "eval_steps_per_second": 13.898,
      "step": 13900
    },
    {
      "epoch": 110.3988035892323,
      "grad_norm": 759.9443969726562,
      "learning_rate": 2.1038253985046405e-07,
      "loss": 24.5152,
      "step": 13910
    },
    {
      "epoch": 110.47856430707877,
      "grad_norm": 207.55154418945312,
      "learning_rate": 2.1007423138426435e-07,
      "loss": 24.6316,
      "step": 13920
    },
    {
      "epoch": 110.55832502492522,
      "grad_norm": 635.3157348632812,
      "learning_rate": 2.0976598521647933e-07,
      "loss": 26.1485,
      "step": 13930
    },
    {
      "epoch": 110.63808574277168,
      "grad_norm": 457.217041015625,
      "learning_rate": 2.0945780182808293e-07,
      "loss": 23.8358,
      "step": 13940
    },
    {
      "epoch": 110.71784646061815,
      "grad_norm": 196.58578491210938,
      "learning_rate": 2.0914968169995091e-07,
      "loss": 24.8853,
      "step": 13950
    },
    {
      "epoch": 110.7976071784646,
      "grad_norm": 198.74093627929688,
      "learning_rate": 2.088416253128602e-07,
      "loss": 24.7008,
      "step": 13960
    },
    {
      "epoch": 110.87736789631107,
      "grad_norm": 609.0301513671875,
      "learning_rate": 2.0853363314748866e-07,
      "loss": 23.6362,
      "step": 13970
    },
    {
      "epoch": 110.95712861415753,
      "grad_norm": 733.3483276367188,
      "learning_rate": 2.0822570568441362e-07,
      "loss": 22.5534,
      "step": 13980
    },
    {
      "epoch": 111.03190428713859,
      "grad_norm": 212.95008850097656,
      "learning_rate": 2.0791784340411162e-07,
      "loss": 25.2944,
      "step": 13990
    },
    {
      "epoch": 111.11166500498504,
      "grad_norm": 151.1733856201172,
      "learning_rate": 2.0761004678695737e-07,
      "loss": 26.0677,
      "step": 14000
    },
    {
      "epoch": 111.11166500498504,
      "eval_loss": 3.0067334175109863,
      "eval_mae": 1.3094115257263184,
      "eval_mse": 3.0067334175109863,
      "eval_r2": 0.0940859317779541,
      "eval_rmse": 1.7339934883127406,
      "eval_runtime": 9.0922,
      "eval_samples_per_second": 441.147,
      "eval_steps_per_second": 13.858,
      "step": 14000
    },
    {
      "epoch": 111.19142572283151,
      "grad_norm": 947.1033935546875,
      "learning_rate": 2.0730231631322325e-07,
      "loss": 22.3109,
      "step": 14010
    },
    {
      "epoch": 111.27118644067797,
      "grad_norm": 829.9580688476562,
      "learning_rate": 2.069946524630783e-07,
      "loss": 24.7575,
      "step": 14020
    },
    {
      "epoch": 111.35094715852442,
      "grad_norm": 245.0848388671875,
      "learning_rate": 2.066870557165878e-07,
      "loss": 26.3338,
      "step": 14030
    },
    {
      "epoch": 111.43070787637089,
      "grad_norm": 375.2764892578125,
      "learning_rate": 2.06379526553712e-07,
      "loss": 24.0418,
      "step": 14040
    },
    {
      "epoch": 111.51046859421734,
      "grad_norm": 151.50494384765625,
      "learning_rate": 2.06072065454306e-07,
      "loss": 22.7789,
      "step": 14050
    },
    {
      "epoch": 111.59022931206381,
      "grad_norm": 825.5809936523438,
      "learning_rate": 2.057646728981186e-07,
      "loss": 24.1213,
      "step": 14060
    },
    {
      "epoch": 111.66999002991027,
      "grad_norm": 328.1300048828125,
      "learning_rate": 2.0545734936479166e-07,
      "loss": 24.0528,
      "step": 14070
    },
    {
      "epoch": 111.74975074775674,
      "grad_norm": 421.9128723144531,
      "learning_rate": 2.0515009533385924e-07,
      "loss": 23.4848,
      "step": 14080
    },
    {
      "epoch": 111.82951146560319,
      "grad_norm": 530.5689086914062,
      "learning_rate": 2.0484291128474698e-07,
      "loss": 23.4212,
      "step": 14090
    },
    {
      "epoch": 111.90927218344964,
      "grad_norm": 478.70452880859375,
      "learning_rate": 2.045357976967715e-07,
      "loss": 23.7455,
      "step": 14100
    },
    {
      "epoch": 111.90927218344964,
      "eval_loss": 3.0043723583221436,
      "eval_mae": 1.299153208732605,
      "eval_mse": 3.0043723583221436,
      "eval_r2": 0.09479731321334839,
      "eval_rmse": 1.7333125391348623,
      "eval_runtime": 9.0905,
      "eval_samples_per_second": 441.228,
      "eval_steps_per_second": 13.861,
      "step": 14100
    },
    {
      "epoch": 111.98903290129611,
      "grad_norm": 353.66131591796875,
      "learning_rate": 2.0422875504913946e-07,
      "loss": 22.9223,
      "step": 14110
    },
    {
      "epoch": 112.06380857427718,
      "grad_norm": 609.3904418945312,
      "learning_rate": 2.0392178382094632e-07,
      "loss": 23.194,
      "step": 14120
    },
    {
      "epoch": 112.14356929212363,
      "grad_norm": 857.0011596679688,
      "learning_rate": 2.0361488449117682e-07,
      "loss": 22.9318,
      "step": 14130
    },
    {
      "epoch": 112.22333000997008,
      "grad_norm": 675.8402709960938,
      "learning_rate": 2.0330805753870306e-07,
      "loss": 22.2699,
      "step": 14140
    },
    {
      "epoch": 112.30309072781655,
      "grad_norm": 543.199951171875,
      "learning_rate": 2.0300130344228444e-07,
      "loss": 25.7679,
      "step": 14150
    },
    {
      "epoch": 112.38285144566301,
      "grad_norm": 442.4114685058594,
      "learning_rate": 2.0269462268056642e-07,
      "loss": 26.0135,
      "step": 14160
    },
    {
      "epoch": 112.46261216350948,
      "grad_norm": 256.444580078125,
      "learning_rate": 2.0238801573208028e-07,
      "loss": 21.2013,
      "step": 14170
    },
    {
      "epoch": 112.54237288135593,
      "grad_norm": 509.817138671875,
      "learning_rate": 2.02081483075242e-07,
      "loss": 23.3253,
      "step": 14180
    },
    {
      "epoch": 112.6221335992024,
      "grad_norm": 580.7782592773438,
      "learning_rate": 2.017750251883517e-07,
      "loss": 26.1034,
      "step": 14190
    },
    {
      "epoch": 112.70189431704885,
      "grad_norm": 255.4623260498047,
      "learning_rate": 2.0146864254959276e-07,
      "loss": 24.2658,
      "step": 14200
    },
    {
      "epoch": 112.70189431704885,
      "eval_loss": 3.004279851913452,
      "eval_mae": 1.2976210117340088,
      "eval_mse": 3.004279851913452,
      "eval_r2": 0.09482520818710327,
      "eval_rmse": 1.7332858540683507,
      "eval_runtime": 9.0935,
      "eval_samples_per_second": 441.083,
      "eval_steps_per_second": 13.856,
      "step": 14200
    },
    {
      "epoch": 112.78165503489531,
      "grad_norm": 419.1800537109375,
      "learning_rate": 2.0116233563703117e-07,
      "loss": 25.155,
      "step": 14210
    },
    {
      "epoch": 112.86141575274178,
      "grad_norm": 174.2738800048828,
      "learning_rate": 2.0085610492861484e-07,
      "loss": 23.2744,
      "step": 14220
    },
    {
      "epoch": 112.94117647058823,
      "grad_norm": 141.05087280273438,
      "learning_rate": 2.0054995090217266e-07,
      "loss": 24.9201,
      "step": 14230
    },
    {
      "epoch": 113.0159521435693,
      "grad_norm": 350.5917053222656,
      "learning_rate": 2.0024387403541394e-07,
      "loss": 22.327,
      "step": 14240
    },
    {
      "epoch": 113.09571286141575,
      "grad_norm": 748.1488037109375,
      "learning_rate": 1.999378748059275e-07,
      "loss": 24.5792,
      "step": 14250
    },
    {
      "epoch": 113.17547357926222,
      "grad_norm": 350.0252685546875,
      "learning_rate": 1.9963195369118112e-07,
      "loss": 23.2496,
      "step": 14260
    },
    {
      "epoch": 113.25523429710867,
      "grad_norm": 167.78985595703125,
      "learning_rate": 1.9932611116852088e-07,
      "loss": 26.3902,
      "step": 14270
    },
    {
      "epoch": 113.33499501495514,
      "grad_norm": 418.8966064453125,
      "learning_rate": 1.990203477151697e-07,
      "loss": 25.5467,
      "step": 14280
    },
    {
      "epoch": 113.4147557328016,
      "grad_norm": 363.3697814941406,
      "learning_rate": 1.9871466380822752e-07,
      "loss": 22.481,
      "step": 14290
    },
    {
      "epoch": 113.49451645064805,
      "grad_norm": 301.104736328125,
      "learning_rate": 1.9840905992467018e-07,
      "loss": 21.3924,
      "step": 14300
    },
    {
      "epoch": 113.49451645064805,
      "eval_loss": 3.0020875930786133,
      "eval_mae": 1.3055925369262695,
      "eval_mse": 3.0020875930786133,
      "eval_r2": 0.09548568725585938,
      "eval_rmse": 1.7326533389800203,
      "eval_runtime": 9.0853,
      "eval_samples_per_second": 441.484,
      "eval_steps_per_second": 13.869,
      "step": 14300
    },
    {
      "epoch": 113.57427716849452,
      "grad_norm": 490.4180603027344,
      "learning_rate": 1.9810353654134852e-07,
      "loss": 23.7989,
      "step": 14310
    },
    {
      "epoch": 113.65403788634097,
      "grad_norm": 273.2963562011719,
      "learning_rate": 1.977980941349877e-07,
      "loss": 24.4324,
      "step": 14320
    },
    {
      "epoch": 113.73379860418744,
      "grad_norm": 916.4816284179688,
      "learning_rate": 1.974927331821867e-07,
      "loss": 24.3051,
      "step": 14330
    },
    {
      "epoch": 113.8135593220339,
      "grad_norm": 641.0733642578125,
      "learning_rate": 1.9718745415941735e-07,
      "loss": 25.1196,
      "step": 14340
    },
    {
      "epoch": 113.89332003988036,
      "grad_norm": 709.544677734375,
      "learning_rate": 1.9688225754302362e-07,
      "loss": 24.2441,
      "step": 14350
    },
    {
      "epoch": 113.97308075772682,
      "grad_norm": 720.6399536132812,
      "learning_rate": 1.9657714380922086e-07,
      "loss": 24.4085,
      "step": 14360
    },
    {
      "epoch": 114.04785643070788,
      "grad_norm": 205.85848999023438,
      "learning_rate": 1.962721134340951e-07,
      "loss": 22.0088,
      "step": 14370
    },
    {
      "epoch": 114.12761714855434,
      "grad_norm": 115.24569702148438,
      "learning_rate": 1.9596716689360244e-07,
      "loss": 25.6115,
      "step": 14380
    },
    {
      "epoch": 114.2073778664008,
      "grad_norm": 688.999267578125,
      "learning_rate": 1.95662304663568e-07,
      "loss": 24.6186,
      "step": 14390
    },
    {
      "epoch": 114.28713858424726,
      "grad_norm": 570.3909301757812,
      "learning_rate": 1.9535752721968535e-07,
      "loss": 23.2304,
      "step": 14400
    },
    {
      "epoch": 114.28713858424726,
      "eval_loss": 3.0144083499908447,
      "eval_mae": 1.2939565181732178,
      "eval_mse": 3.0144081115722656,
      "eval_r2": 0.09177356958389282,
      "eval_rmse": 1.7362050891447893,
      "eval_runtime": 9.0826,
      "eval_samples_per_second": 441.612,
      "eval_steps_per_second": 13.873,
      "step": 14400
    },
    {
      "epoch": 114.36689930209371,
      "grad_norm": 666.518798828125,
      "learning_rate": 1.950528350375159e-07,
      "loss": 25.2675,
      "step": 14410
    },
    {
      "epoch": 114.44666001994018,
      "grad_norm": 186.58453369140625,
      "learning_rate": 1.9474822859248784e-07,
      "loss": 24.6354,
      "step": 14420
    },
    {
      "epoch": 114.52642073778664,
      "grad_norm": 414.18603515625,
      "learning_rate": 1.9444370835989585e-07,
      "loss": 25.7347,
      "step": 14430
    },
    {
      "epoch": 114.6061814556331,
      "grad_norm": 576.7401733398438,
      "learning_rate": 1.9413927481489988e-07,
      "loss": 24.0868,
      "step": 14440
    },
    {
      "epoch": 114.68594217347956,
      "grad_norm": 627.0114135742188,
      "learning_rate": 1.9383492843252448e-07,
      "loss": 24.3032,
      "step": 14450
    },
    {
      "epoch": 114.76570289132601,
      "grad_norm": 218.20523071289062,
      "learning_rate": 1.9353066968765851e-07,
      "loss": 22.7358,
      "step": 14460
    },
    {
      "epoch": 114.84546360917248,
      "grad_norm": 161.6814422607422,
      "learning_rate": 1.9322649905505396e-07,
      "loss": 23.4808,
      "step": 14470
    },
    {
      "epoch": 114.92522432701894,
      "grad_norm": 273.088134765625,
      "learning_rate": 1.929224170093253e-07,
      "loss": 22.8789,
      "step": 14480
    },
    {
      "epoch": 115.0,
      "grad_norm": 774.2197265625,
      "learning_rate": 1.926184240249487e-07,
      "loss": 21.4673,
      "step": 14490
    },
    {
      "epoch": 115.07976071784645,
      "grad_norm": 367.72430419921875,
      "learning_rate": 1.9231452057626157e-07,
      "loss": 24.946,
      "step": 14500
    },
    {
      "epoch": 115.07976071784645,
      "eval_loss": 3.001230001449585,
      "eval_mae": 1.3005801439285278,
      "eval_mse": 3.001230001449585,
      "eval_r2": 0.0957440733909607,
      "eval_rmse": 1.7324058420155437,
      "eval_runtime": 9.0947,
      "eval_samples_per_second": 441.027,
      "eval_steps_per_second": 13.854,
      "step": 14500
    },
    {
      "epoch": 115.15952143569292,
      "grad_norm": 261.6848449707031,
      "learning_rate": 1.9201070713746146e-07,
      "loss": 24.619,
      "step": 14510
    },
    {
      "epoch": 115.23928215353938,
      "grad_norm": 253.65447998046875,
      "learning_rate": 1.917069841826055e-07,
      "loss": 24.864,
      "step": 14520
    },
    {
      "epoch": 115.31904287138585,
      "grad_norm": 247.41769409179688,
      "learning_rate": 1.9140335218560963e-07,
      "loss": 23.7294,
      "step": 14530
    },
    {
      "epoch": 115.3988035892323,
      "grad_norm": 742.1896362304688,
      "learning_rate": 1.9109981162024788e-07,
      "loss": 22.7592,
      "step": 14540
    },
    {
      "epoch": 115.47856430707877,
      "grad_norm": 325.4307861328125,
      "learning_rate": 1.907963629601516e-07,
      "loss": 25.2781,
      "step": 14550
    },
    {
      "epoch": 115.55832502492522,
      "grad_norm": 158.41632080078125,
      "learning_rate": 1.904930066788088e-07,
      "loss": 23.2735,
      "step": 14560
    },
    {
      "epoch": 115.63808574277168,
      "grad_norm": 434.5899353027344,
      "learning_rate": 1.9018974324956323e-07,
      "loss": 23.4698,
      "step": 14570
    },
    {
      "epoch": 115.71784646061815,
      "grad_norm": 507.632080078125,
      "learning_rate": 1.8988657314561375e-07,
      "loss": 23.6647,
      "step": 14580
    },
    {
      "epoch": 115.7976071784646,
      "grad_norm": 140.050048828125,
      "learning_rate": 1.895834968400138e-07,
      "loss": 23.897,
      "step": 14590
    },
    {
      "epoch": 115.87736789631107,
      "grad_norm": 319.8278503417969,
      "learning_rate": 1.8928051480567042e-07,
      "loss": 23.4679,
      "step": 14600
    },
    {
      "epoch": 115.87736789631107,
      "eval_loss": 2.999934196472168,
      "eval_mae": 1.3039181232452393,
      "eval_mse": 2.999934196472168,
      "eval_r2": 0.0961344838142395,
      "eval_rmse": 1.7320318116224562,
      "eval_runtime": 9.0889,
      "eval_samples_per_second": 441.307,
      "eval_steps_per_second": 13.863,
      "step": 14600
    },
    {
      "epoch": 115.95712861415753,
      "grad_norm": 186.12600708007812,
      "learning_rate": 1.8897762751534317e-07,
      "loss": 24.3203,
      "step": 14610
    },
    {
      "epoch": 116.03190428713859,
      "grad_norm": 747.21435546875,
      "learning_rate": 1.8867483544164422e-07,
      "loss": 22.5211,
      "step": 14620
    },
    {
      "epoch": 116.11166500498504,
      "grad_norm": 534.8453979492188,
      "learning_rate": 1.8837213905703702e-07,
      "loss": 24.2478,
      "step": 14630
    },
    {
      "epoch": 116.19142572283151,
      "grad_norm": 704.918212890625,
      "learning_rate": 1.880695388338358e-07,
      "loss": 23.4607,
      "step": 14640
    },
    {
      "epoch": 116.27118644067797,
      "grad_norm": 923.6112060546875,
      "learning_rate": 1.8776703524420445e-07,
      "loss": 25.0206,
      "step": 14650
    },
    {
      "epoch": 116.35094715852442,
      "grad_norm": 232.6576385498047,
      "learning_rate": 1.874646287601564e-07,
      "loss": 25.6268,
      "step": 14660
    },
    {
      "epoch": 116.43070787637089,
      "grad_norm": 414.2278137207031,
      "learning_rate": 1.8716231985355342e-07,
      "loss": 21.9105,
      "step": 14670
    },
    {
      "epoch": 116.51046859421734,
      "grad_norm": 250.12484741210938,
      "learning_rate": 1.8686010899610504e-07,
      "loss": 24.9453,
      "step": 14680
    },
    {
      "epoch": 116.59022931206381,
      "grad_norm": 214.85546875,
      "learning_rate": 1.865579966593678e-07,
      "loss": 23.202,
      "step": 14690
    },
    {
      "epoch": 116.66999002991027,
      "grad_norm": 456.5260009765625,
      "learning_rate": 1.8625598331474451e-07,
      "loss": 24.1828,
      "step": 14700
    },
    {
      "epoch": 116.66999002991027,
      "eval_loss": 3.0012688636779785,
      "eval_mae": 1.2985434532165527,
      "eval_mse": 3.0012688636779785,
      "eval_r2": 0.09573233127593994,
      "eval_rmse": 1.7324170582391465,
      "eval_runtime": 9.1014,
      "eval_samples_per_second": 440.7,
      "eval_steps_per_second": 13.844,
      "step": 14700
    },
    {
      "epoch": 116.74975074775674,
      "grad_norm": 446.82501220703125,
      "learning_rate": 1.8595406943348352e-07,
      "loss": 25.0955,
      "step": 14710
    },
    {
      "epoch": 116.82951146560319,
      "grad_norm": 665.4845581054688,
      "learning_rate": 1.85652255486678e-07,
      "loss": 23.4462,
      "step": 14720
    },
    {
      "epoch": 116.90927218344964,
      "grad_norm": 176.94802856445312,
      "learning_rate": 1.853505419452651e-07,
      "loss": 25.5434,
      "step": 14730
    },
    {
      "epoch": 116.98903290129611,
      "grad_norm": 1226.932373046875,
      "learning_rate": 1.8504892928002548e-07,
      "loss": 23.575,
      "step": 14740
    },
    {
      "epoch": 117.06380857427718,
      "grad_norm": 566.0380859375,
      "learning_rate": 1.8474741796158215e-07,
      "loss": 22.8273,
      "step": 14750
    },
    {
      "epoch": 117.14356929212363,
      "grad_norm": 85.70375061035156,
      "learning_rate": 1.8444600846040035e-07,
      "loss": 24.948,
      "step": 14760
    },
    {
      "epoch": 117.22333000997008,
      "grad_norm": 285.765625,
      "learning_rate": 1.8414470124678597e-07,
      "loss": 24.4736,
      "step": 14770
    },
    {
      "epoch": 117.30309072781655,
      "grad_norm": 481.25933837890625,
      "learning_rate": 1.8384349679088558e-07,
      "loss": 25.229,
      "step": 14780
    },
    {
      "epoch": 117.38285144566301,
      "grad_norm": 679.0187377929688,
      "learning_rate": 1.8354239556268552e-07,
      "loss": 23.8175,
      "step": 14790
    },
    {
      "epoch": 117.46261216350948,
      "grad_norm": 844.68115234375,
      "learning_rate": 1.832413980320109e-07,
      "loss": 23.7498,
      "step": 14800
    },
    {
      "epoch": 117.46261216350948,
      "eval_loss": 2.9960711002349854,
      "eval_mae": 1.2975517511367798,
      "eval_mse": 2.9960711002349854,
      "eval_r2": 0.09729844331741333,
      "eval_rmse": 1.730916260318501,
      "eval_runtime": 9.0922,
      "eval_samples_per_second": 441.145,
      "eval_steps_per_second": 13.858,
      "step": 14800
    },
    {
      "epoch": 117.54237288135593,
      "grad_norm": 260.93499755859375,
      "learning_rate": 1.829405046685249e-07,
      "loss": 23.3996,
      "step": 14810
    },
    {
      "epoch": 117.6221335992024,
      "grad_norm": 917.9327392578125,
      "learning_rate": 1.8263971594172837e-07,
      "loss": 25.7007,
      "step": 14820
    },
    {
      "epoch": 117.70189431704885,
      "grad_norm": 245.7829132080078,
      "learning_rate": 1.8233903232095882e-07,
      "loss": 22.9093,
      "step": 14830
    },
    {
      "epoch": 117.78165503489531,
      "grad_norm": 128.6542205810547,
      "learning_rate": 1.8203845427538985e-07,
      "loss": 23.2522,
      "step": 14840
    },
    {
      "epoch": 117.86141575274178,
      "grad_norm": 222.97190856933594,
      "learning_rate": 1.817680246888133e-07,
      "loss": 22.5512,
      "step": 14850
    },
    {
      "epoch": 117.94117647058823,
      "grad_norm": 342.2579345703125,
      "learning_rate": 1.8146764852810764e-07,
      "loss": 25.3012,
      "step": 14860
    },
    {
      "epoch": 118.0159521435693,
      "grad_norm": 458.2828369140625,
      "learning_rate": 1.8116737930227148e-07,
      "loss": 22.3981,
      "step": 14870
    },
    {
      "epoch": 118.09571286141575,
      "grad_norm": 263.3362121582031,
      "learning_rate": 1.8086721747983166e-07,
      "loss": 24.4831,
      "step": 14880
    },
    {
      "epoch": 118.17547357926222,
      "grad_norm": 675.1715087890625,
      "learning_rate": 1.8056716352914753e-07,
      "loss": 24.5227,
      "step": 14890
    },
    {
      "epoch": 118.25523429710867,
      "grad_norm": 270.53472900390625,
      "learning_rate": 1.8026721791841003e-07,
      "loss": 24.3978,
      "step": 14900
    },
    {
      "epoch": 118.25523429710867,
      "eval_loss": 2.9966397285461426,
      "eval_mae": 1.299818515777588,
      "eval_mse": 2.9966397285461426,
      "eval_r2": 0.09712713956832886,
      "eval_rmse": 1.7310805089729775,
      "eval_runtime": 9.1,
      "eval_samples_per_second": 440.772,
      "eval_steps_per_second": 13.846,
      "step": 14900
    },
    {
      "epoch": 118.33499501495514,
      "grad_norm": 407.41754150390625,
      "learning_rate": 1.7996738111564135e-07,
      "loss": 24.0754,
      "step": 14910
    },
    {
      "epoch": 118.4147557328016,
      "grad_norm": 626.1751708984375,
      "learning_rate": 1.7966765358869333e-07,
      "loss": 23.3016,
      "step": 14920
    },
    {
      "epoch": 118.49451645064805,
      "grad_norm": 599.4439086914062,
      "learning_rate": 1.7936803580524782e-07,
      "loss": 23.8976,
      "step": 14930
    },
    {
      "epoch": 118.57427716849452,
      "grad_norm": 399.52374267578125,
      "learning_rate": 1.790685282328152e-07,
      "loss": 23.325,
      "step": 14940
    },
    {
      "epoch": 118.65403788634097,
      "grad_norm": 684.7321166992188,
      "learning_rate": 1.7876913133873396e-07,
      "loss": 24.2629,
      "step": 14950
    },
    {
      "epoch": 118.73379860418744,
      "grad_norm": 535.8107299804688,
      "learning_rate": 1.784698455901698e-07,
      "loss": 23.974,
      "step": 14960
    },
    {
      "epoch": 118.8135593220339,
      "grad_norm": 91.9757080078125,
      "learning_rate": 1.7817067145411507e-07,
      "loss": 22.9046,
      "step": 14970
    },
    {
      "epoch": 118.89332003988036,
      "grad_norm": 530.356689453125,
      "learning_rate": 1.7787160939738795e-07,
      "loss": 23.6471,
      "step": 14980
    },
    {
      "epoch": 118.97308075772682,
      "grad_norm": 458.6141052246094,
      "learning_rate": 1.7757265988663172e-07,
      "loss": 25.7141,
      "step": 14990
    },
    {
      "epoch": 119.04785643070788,
      "grad_norm": 1084.7567138671875,
      "learning_rate": 1.772738233883141e-07,
      "loss": 24.3464,
      "step": 15000
    },
    {
      "epoch": 119.04785643070788,
      "eval_loss": 2.9981815814971924,
      "eval_mae": 1.3042938709259033,
      "eval_mse": 2.9981815814971924,
      "eval_r2": 0.09666258096694946,
      "eval_rmse": 1.7315257957931762,
      "eval_runtime": 9.0853,
      "eval_samples_per_second": 441.483,
      "eval_steps_per_second": 13.869,
      "step": 15000
    },
    {
      "epoch": 119.12761714855434,
      "grad_norm": 122.95572662353516,
      "learning_rate": 1.7697510036872633e-07,
      "loss": 22.7137,
      "step": 15010
    },
    {
      "epoch": 119.2073778664008,
      "grad_norm": 285.8971862792969,
      "learning_rate": 1.766764912939828e-07,
      "loss": 24.7054,
      "step": 15020
    },
    {
      "epoch": 119.28713858424726,
      "grad_norm": 178.3037872314453,
      "learning_rate": 1.7637799663001996e-07,
      "loss": 22.655,
      "step": 15030
    },
    {
      "epoch": 119.36689930209371,
      "grad_norm": 458.0035705566406,
      "learning_rate": 1.760796168425957e-07,
      "loss": 25.3129,
      "step": 15040
    },
    {
      "epoch": 119.44666001994018,
      "grad_norm": 243.63291931152344,
      "learning_rate": 1.7578135239728874e-07,
      "loss": 24.8409,
      "step": 15050
    },
    {
      "epoch": 119.52642073778664,
      "grad_norm": 301.6819152832031,
      "learning_rate": 1.7548320375949782e-07,
      "loss": 27.2402,
      "step": 15060
    },
    {
      "epoch": 119.6061814556331,
      "grad_norm": 568.8759155273438,
      "learning_rate": 1.7518517139444112e-07,
      "loss": 24.0735,
      "step": 15070
    },
    {
      "epoch": 119.68594217347956,
      "grad_norm": 701.4216918945312,
      "learning_rate": 1.74887255767155e-07,
      "loss": 21.9961,
      "step": 15080
    },
    {
      "epoch": 119.76570289132601,
      "grad_norm": 497.3916320800781,
      "learning_rate": 1.7458945734249403e-07,
      "loss": 22.3489,
      "step": 15090
    },
    {
      "epoch": 119.84546360917248,
      "grad_norm": 642.3511962890625,
      "learning_rate": 1.7429177658512982e-07,
      "loss": 22.4557,
      "step": 15100
    },
    {
      "epoch": 119.84546360917248,
      "eval_loss": 3.0010323524475098,
      "eval_mae": 1.2982264757156372,
      "eval_mse": 3.0010321140289307,
      "eval_r2": 0.09580367803573608,
      "eval_rmse": 1.7323487276033456,
      "eval_runtime": 9.1132,
      "eval_samples_per_second": 440.133,
      "eval_steps_per_second": 13.826,
      "step": 15100
    },
    {
      "epoch": 119.92522432701894,
      "grad_norm": 551.1233520507812,
      "learning_rate": 1.739942139595504e-07,
      "loss": 26.5307,
      "step": 15110
    },
    {
      "epoch": 120.0,
      "grad_norm": 235.44761657714844,
      "learning_rate": 1.7369676993005915e-07,
      "loss": 20.6391,
      "step": 15120
    },
    {
      "epoch": 120.07976071784645,
      "grad_norm": 1141.905029296875,
      "learning_rate": 1.733994449607749e-07,
      "loss": 22.791,
      "step": 15130
    },
    {
      "epoch": 120.15952143569292,
      "grad_norm": 582.3103637695312,
      "learning_rate": 1.731022395156304e-07,
      "loss": 24.694,
      "step": 15140
    },
    {
      "epoch": 120.23928215353938,
      "grad_norm": 262.1140441894531,
      "learning_rate": 1.7280515405837203e-07,
      "loss": 23.0256,
      "step": 15150
    },
    {
      "epoch": 120.31904287138585,
      "grad_norm": 274.61083984375,
      "learning_rate": 1.7250818905255876e-07,
      "loss": 22.8228,
      "step": 15160
    },
    {
      "epoch": 120.3988035892323,
      "grad_norm": 195.396484375,
      "learning_rate": 1.7221134496156176e-07,
      "loss": 25.1282,
      "step": 15170
    },
    {
      "epoch": 120.47856430707877,
      "grad_norm": 929.0553588867188,
      "learning_rate": 1.7191462224856356e-07,
      "loss": 27.0083,
      "step": 15180
    },
    {
      "epoch": 120.55832502492522,
      "grad_norm": 284.4768981933594,
      "learning_rate": 1.7161802137655722e-07,
      "loss": 24.9673,
      "step": 15190
    },
    {
      "epoch": 120.63808574277168,
      "grad_norm": 919.1542358398438,
      "learning_rate": 1.713215428083457e-07,
      "loss": 23.3769,
      "step": 15200
    },
    {
      "epoch": 120.63808574277168,
      "eval_loss": 3.0014636516571045,
      "eval_mae": 1.2961853742599487,
      "eval_mse": 3.0014636516571045,
      "eval_r2": 0.09567362070083618,
      "eval_rmse": 1.7324732758854045,
      "eval_runtime": 9.0886,
      "eval_samples_per_second": 441.324,
      "eval_steps_per_second": 13.864,
      "step": 15200
    },
    {
      "epoch": 120.71784646061815,
      "grad_norm": 329.38873291015625,
      "learning_rate": 1.710251870065411e-07,
      "loss": 24.515,
      "step": 15210
    },
    {
      "epoch": 120.7976071784646,
      "grad_norm": 557.4713134765625,
      "learning_rate": 1.70728954433564e-07,
      "loss": 23.7734,
      "step": 15220
    },
    {
      "epoch": 120.87736789631107,
      "grad_norm": 415.6596374511719,
      "learning_rate": 1.7043284555164285e-07,
      "loss": 23.814,
      "step": 15230
    },
    {
      "epoch": 120.95712861415753,
      "grad_norm": 133.07821655273438,
      "learning_rate": 1.701368608228127e-07,
      "loss": 23.5502,
      "step": 15240
    },
    {
      "epoch": 121.03190428713859,
      "grad_norm": 182.43716430664062,
      "learning_rate": 1.6984100070891514e-07,
      "loss": 21.9608,
      "step": 15250
    },
    {
      "epoch": 121.11166500498504,
      "grad_norm": 180.09335327148438,
      "learning_rate": 1.695452656715974e-07,
      "loss": 24.405,
      "step": 15260
    },
    {
      "epoch": 121.19142572283151,
      "grad_norm": 366.22259521484375,
      "learning_rate": 1.6924965617231142e-07,
      "loss": 22.4355,
      "step": 15270
    },
    {
      "epoch": 121.27118644067797,
      "grad_norm": 109.32711791992188,
      "learning_rate": 1.6895417267231327e-07,
      "loss": 25.3911,
      "step": 15280
    },
    {
      "epoch": 121.35094715852442,
      "grad_norm": 182.69952392578125,
      "learning_rate": 1.6865881563266235e-07,
      "loss": 23.423,
      "step": 15290
    },
    {
      "epoch": 121.43070787637089,
      "grad_norm": 882.4513549804688,
      "learning_rate": 1.6836358551422085e-07,
      "loss": 23.9485,
      "step": 15300
    },
    {
      "epoch": 121.43070787637089,
      "eval_loss": 2.995577335357666,
      "eval_mae": 1.3027689456939697,
      "eval_mse": 2.995577335357666,
      "eval_r2": 0.0974472165107727,
      "eval_rmse": 1.7307736233712558,
      "eval_runtime": 9.0979,
      "eval_samples_per_second": 440.873,
      "eval_steps_per_second": 13.849,
      "step": 15300
    },
    {
      "epoch": 121.51046859421734,
      "grad_norm": 252.78250122070312,
      "learning_rate": 1.6806848277765284e-07,
      "loss": 22.1597,
      "step": 15310
    },
    {
      "epoch": 121.59022931206381,
      "grad_norm": 1262.2432861328125,
      "learning_rate": 1.6777350788342377e-07,
      "loss": 23.4783,
      "step": 15320
    },
    {
      "epoch": 121.66999002991027,
      "grad_norm": 442.42547607421875,
      "learning_rate": 1.6747866129179938e-07,
      "loss": 26.3166,
      "step": 15330
    },
    {
      "epoch": 121.74975074775674,
      "grad_norm": 246.87246704101562,
      "learning_rate": 1.6718394346284538e-07,
      "loss": 25.5064,
      "step": 15340
    },
    {
      "epoch": 121.82951146560319,
      "grad_norm": 1119.2406005859375,
      "learning_rate": 1.6688935485642646e-07,
      "loss": 25.2066,
      "step": 15350
    },
    {
      "epoch": 121.90927218344964,
      "grad_norm": 326.2505798339844,
      "learning_rate": 1.665948959322059e-07,
      "loss": 23.6661,
      "step": 15360
    },
    {
      "epoch": 121.98903290129611,
      "grad_norm": 148.08853149414062,
      "learning_rate": 1.663005671496443e-07,
      "loss": 23.4266,
      "step": 15370
    },
    {
      "epoch": 122.06380857427718,
      "grad_norm": 1457.82958984375,
      "learning_rate": 1.6600636896799936e-07,
      "loss": 22.0045,
      "step": 15380
    },
    {
      "epoch": 122.14356929212363,
      "grad_norm": 116.29139709472656,
      "learning_rate": 1.6571230184632507e-07,
      "loss": 24.5288,
      "step": 15390
    },
    {
      "epoch": 122.22333000997008,
      "grad_norm": 959.0142822265625,
      "learning_rate": 1.6541836624347095e-07,
      "loss": 24.791,
      "step": 15400
    },
    {
      "epoch": 122.22333000997008,
      "eval_loss": 2.9969351291656494,
      "eval_mae": 1.2997649908065796,
      "eval_mse": 2.9969353675842285,
      "eval_r2": 0.09703803062438965,
      "eval_rmse": 1.7311658983425675,
      "eval_runtime": 9.0986,
      "eval_samples_per_second": 440.835,
      "eval_steps_per_second": 13.848,
      "step": 15400
    },
    {
      "epoch": 122.30309072781655,
      "grad_norm": 147.13011169433594,
      "learning_rate": 1.6512456261808089e-07,
      "loss": 23.8236,
      "step": 15410
    },
    {
      "epoch": 122.38285144566301,
      "grad_norm": 85.25444793701172,
      "learning_rate": 1.6483089142859335e-07,
      "loss": 25.0383,
      "step": 15420
    },
    {
      "epoch": 122.46261216350948,
      "grad_norm": 730.5651245117188,
      "learning_rate": 1.6453735313324e-07,
      "loss": 23.6549,
      "step": 15430
    },
    {
      "epoch": 122.54237288135593,
      "grad_norm": 222.33164978027344,
      "learning_rate": 1.6424394819004504e-07,
      "loss": 23.545,
      "step": 15440
    },
    {
      "epoch": 122.6221335992024,
      "grad_norm": 675.6375732421875,
      "learning_rate": 1.6395067705682458e-07,
      "loss": 23.9993,
      "step": 15450
    },
    {
      "epoch": 122.70189431704885,
      "grad_norm": 397.6210632324219,
      "learning_rate": 1.636575401911861e-07,
      "loss": 24.0422,
      "step": 15460
    },
    {
      "epoch": 122.78165503489531,
      "grad_norm": 399.5688171386719,
      "learning_rate": 1.6336453805052742e-07,
      "loss": 22.0093,
      "step": 15470
    },
    {
      "epoch": 122.86141575274178,
      "grad_norm": 166.28970336914062,
      "learning_rate": 1.630716710920363e-07,
      "loss": 24.2535,
      "step": 15480
    },
    {
      "epoch": 122.94117647058823,
      "grad_norm": 581.7630004882812,
      "learning_rate": 1.6277893977268934e-07,
      "loss": 25.0971,
      "step": 15490
    },
    {
      "epoch": 123.0159521435693,
      "grad_norm": 343.17578125,
      "learning_rate": 1.6248634454925168e-07,
      "loss": 22.5816,
      "step": 15500
    },
    {
      "epoch": 123.0159521435693,
      "eval_loss": 2.9995081424713135,
      "eval_mae": 1.3060561418533325,
      "eval_mse": 2.9995081424713135,
      "eval_r2": 0.0962628722190857,
      "eval_rmse": 1.7319088147103223,
      "eval_runtime": 9.1165,
      "eval_samples_per_second": 439.969,
      "eval_steps_per_second": 13.821,
      "step": 15500
    },
    {
      "epoch": 123.09571286141575,
      "grad_norm": 189.19554138183594,
      "learning_rate": 1.6219388587827603e-07,
      "loss": 22.5818,
      "step": 15510
    },
    {
      "epoch": 123.17547357926222,
      "grad_norm": 288.20843505859375,
      "learning_rate": 1.619015642161022e-07,
      "loss": 24.2205,
      "step": 15520
    },
    {
      "epoch": 123.25523429710867,
      "grad_norm": 649.839111328125,
      "learning_rate": 1.6160938001885583e-07,
      "loss": 22.5111,
      "step": 15530
    },
    {
      "epoch": 123.33499501495514,
      "grad_norm": 294.1289978027344,
      "learning_rate": 1.6131733374244844e-07,
      "loss": 26.4326,
      "step": 15540
    },
    {
      "epoch": 123.4147557328016,
      "grad_norm": 309.74951171875,
      "learning_rate": 1.6102542584257608e-07,
      "loss": 25.1714,
      "step": 15550
    },
    {
      "epoch": 123.49451645064805,
      "grad_norm": 566.5947265625,
      "learning_rate": 1.607336567747193e-07,
      "loss": 25.061,
      "step": 15560
    },
    {
      "epoch": 123.57427716849452,
      "grad_norm": 135.1038360595703,
      "learning_rate": 1.6044202699414138e-07,
      "loss": 22.7417,
      "step": 15570
    },
    {
      "epoch": 123.65403788634097,
      "grad_norm": 704.9916381835938,
      "learning_rate": 1.6015053695588875e-07,
      "loss": 24.8618,
      "step": 15580
    },
    {
      "epoch": 123.73379860418744,
      "grad_norm": 155.9027557373047,
      "learning_rate": 1.5985918711478974e-07,
      "loss": 23.0754,
      "step": 15590
    },
    {
      "epoch": 123.8135593220339,
      "grad_norm": 139.53753662109375,
      "learning_rate": 1.5956797792545384e-07,
      "loss": 25.0568,
      "step": 15600
    },
    {
      "epoch": 123.8135593220339,
      "eval_loss": 2.999448299407959,
      "eval_mae": 1.2963074445724487,
      "eval_mse": 2.999448299407959,
      "eval_r2": 0.09628087282180786,
      "eval_rmse": 1.731891538003451,
      "eval_runtime": 9.1006,
      "eval_samples_per_second": 440.741,
      "eval_steps_per_second": 13.845,
      "step": 15600
    },
    {
      "epoch": 123.89332003988036,
      "grad_norm": 343.701416015625,
      "learning_rate": 1.5927690984227095e-07,
      "loss": 23.1298,
      "step": 15610
    },
    {
      "epoch": 123.97308075772682,
      "grad_norm": 455.2835388183594,
      "learning_rate": 1.589859833194109e-07,
      "loss": 22.7114,
      "step": 15620
    },
    {
      "epoch": 124.04785643070788,
      "grad_norm": 767.1268920898438,
      "learning_rate": 1.5869519881082277e-07,
      "loss": 22.7328,
      "step": 15630
    },
    {
      "epoch": 124.12761714855434,
      "grad_norm": 378.0350036621094,
      "learning_rate": 1.5840455677023392e-07,
      "loss": 24.4979,
      "step": 15640
    },
    {
      "epoch": 124.2073778664008,
      "grad_norm": 588.4114990234375,
      "learning_rate": 1.5811405765114933e-07,
      "loss": 22.3417,
      "step": 15650
    },
    {
      "epoch": 124.28713858424726,
      "grad_norm": 118.65570831298828,
      "learning_rate": 1.5782370190685113e-07,
      "loss": 23.0127,
      "step": 15660
    },
    {
      "epoch": 124.36689930209371,
      "grad_norm": 1166.2757568359375,
      "learning_rate": 1.575334899903976e-07,
      "loss": 23.5448,
      "step": 15670
    },
    {
      "epoch": 124.44666001994018,
      "grad_norm": 186.2198028564453,
      "learning_rate": 1.5724342235462273e-07,
      "loss": 22.2049,
      "step": 15680
    },
    {
      "epoch": 124.52642073778664,
      "grad_norm": 953.7238159179688,
      "learning_rate": 1.5695349945213525e-07,
      "loss": 24.5845,
      "step": 15690
    },
    {
      "epoch": 124.6061814556331,
      "grad_norm": 590.2252807617188,
      "learning_rate": 1.5666372173531817e-07,
      "loss": 25.8507,
      "step": 15700
    },
    {
      "epoch": 124.6061814556331,
      "eval_loss": 2.9973418712615967,
      "eval_mae": 1.2974629402160645,
      "eval_mse": 2.9973418712615967,
      "eval_r2": 0.096915602684021,
      "eval_rmse": 1.7312833018491216,
      "eval_runtime": 9.1042,
      "eval_samples_per_second": 440.567,
      "eval_steps_per_second": 13.84,
      "step": 15700
    },
    {
      "epoch": 124.68594217347956,
      "grad_norm": 581.5036010742188,
      "learning_rate": 1.5637408965632782e-07,
      "loss": 24.9864,
      "step": 15710
    },
    {
      "epoch": 124.76570289132601,
      "grad_norm": 982.7798461914062,
      "learning_rate": 1.5608460366709358e-07,
      "loss": 23.1186,
      "step": 15720
    },
    {
      "epoch": 124.84546360917248,
      "grad_norm": 523.9783325195312,
      "learning_rate": 1.557952642193164e-07,
      "loss": 25.3386,
      "step": 15730
    },
    {
      "epoch": 124.92522432701894,
      "grad_norm": 323.17022705078125,
      "learning_rate": 1.555060717644689e-07,
      "loss": 24.6167,
      "step": 15740
    },
    {
      "epoch": 125.0,
      "grad_norm": 173.55587768554688,
      "learning_rate": 1.552170267537944e-07,
      "loss": 22.7146,
      "step": 15750
    },
    {
      "epoch": 125.07976071784645,
      "grad_norm": 261.3866882324219,
      "learning_rate": 1.5492812963830604e-07,
      "loss": 24.0152,
      "step": 15760
    },
    {
      "epoch": 125.15952143569292,
      "grad_norm": 348.5075988769531,
      "learning_rate": 1.5463938086878599e-07,
      "loss": 22.3543,
      "step": 15770
    },
    {
      "epoch": 125.23928215353938,
      "grad_norm": 430.7974853515625,
      "learning_rate": 1.543507808957853e-07,
      "loss": 24.7551,
      "step": 15780
    },
    {
      "epoch": 125.31904287138585,
      "grad_norm": 265.10382080078125,
      "learning_rate": 1.540623301696226e-07,
      "loss": 23.8209,
      "step": 15790
    },
    {
      "epoch": 125.3988035892323,
      "grad_norm": 460.537841796875,
      "learning_rate": 1.5377402914038384e-07,
      "loss": 22.5712,
      "step": 15800
    },
    {
      "epoch": 125.3988035892323,
      "eval_loss": 2.99674391746521,
      "eval_mae": 1.2961981296539307,
      "eval_mse": 2.99674391746521,
      "eval_r2": 0.09709572792053223,
      "eval_rmse": 1.7311106023201435,
      "eval_runtime": 9.0932,
      "eval_samples_per_second": 441.097,
      "eval_steps_per_second": 13.856,
      "step": 15800
    },
    {
      "epoch": 125.47856430707877,
      "grad_norm": 145.07672119140625,
      "learning_rate": 1.5348587825792114e-07,
      "loss": 22.8911,
      "step": 15810
    },
    {
      "epoch": 125.55832502492522,
      "grad_norm": 355.4983825683594,
      "learning_rate": 1.5319787797185257e-07,
      "loss": 23.2123,
      "step": 15820
    },
    {
      "epoch": 125.63808574277168,
      "grad_norm": 122.14202117919922,
      "learning_rate": 1.5291002873156105e-07,
      "loss": 23.9367,
      "step": 15830
    },
    {
      "epoch": 125.71784646061815,
      "grad_norm": 623.5941162109375,
      "learning_rate": 1.5262233098619398e-07,
      "loss": 22.5786,
      "step": 15840
    },
    {
      "epoch": 125.7976071784646,
      "grad_norm": 1107.0355224609375,
      "learning_rate": 1.523347851846622e-07,
      "loss": 27.1192,
      "step": 15850
    },
    {
      "epoch": 125.87736789631107,
      "grad_norm": 371.8562927246094,
      "learning_rate": 1.5204739177563953e-07,
      "loss": 25.3864,
      "step": 15860
    },
    {
      "epoch": 125.95712861415753,
      "grad_norm": 474.218505859375,
      "learning_rate": 1.5176015120756203e-07,
      "loss": 24.8445,
      "step": 15870
    },
    {
      "epoch": 126.03190428713859,
      "grad_norm": 1185.120849609375,
      "learning_rate": 1.514730639286273e-07,
      "loss": 23.3745,
      "step": 15880
    },
    {
      "epoch": 126.11166500498504,
      "grad_norm": 113.61933135986328,
      "learning_rate": 1.511861303867938e-07,
      "loss": 25.0345,
      "step": 15890
    },
    {
      "epoch": 126.19142572283151,
      "grad_norm": 493.3686828613281,
      "learning_rate": 1.5089935102977973e-07,
      "loss": 23.1973,
      "step": 15900
    },
    {
      "epoch": 126.19142572283151,
      "eval_loss": 2.9987268447875977,
      "eval_mae": 1.2949258089065552,
      "eval_mse": 2.9987266063690186,
      "eval_r2": 0.09649831056594849,
      "eval_rmse": 1.731683171474799,
      "eval_runtime": 9.0753,
      "eval_samples_per_second": 441.967,
      "eval_steps_per_second": 13.884,
      "step": 15900
    },
    {
      "epoch": 126.27118644067797,
      "grad_norm": 353.9967041015625,
      "learning_rate": 1.5061272630506324e-07,
      "loss": 24.2967,
      "step": 15910
    },
    {
      "epoch": 126.35094715852442,
      "grad_norm": 487.5097961425781,
      "learning_rate": 1.503262566598809e-07,
      "loss": 23.7637,
      "step": 15920
    },
    {
      "epoch": 126.43070787637089,
      "grad_norm": 207.82666015625,
      "learning_rate": 1.500399425412274e-07,
      "loss": 24.2266,
      "step": 15930
    },
    {
      "epoch": 126.51046859421734,
      "grad_norm": 996.2344360351562,
      "learning_rate": 1.497537843958546e-07,
      "loss": 23.555,
      "step": 15940
    },
    {
      "epoch": 126.59022931206381,
      "grad_norm": 193.35317993164062,
      "learning_rate": 1.4946778267027112e-07,
      "loss": 24.4272,
      "step": 15950
    },
    {
      "epoch": 126.66999002991027,
      "grad_norm": 614.0579833984375,
      "learning_rate": 1.4918193781074153e-07,
      "loss": 23.7424,
      "step": 15960
    },
    {
      "epoch": 126.74975074775674,
      "grad_norm": 408.7231750488281,
      "learning_rate": 1.4889625026328563e-07,
      "loss": 24.5934,
      "step": 15970
    },
    {
      "epoch": 126.82951146560319,
      "grad_norm": 658.59814453125,
      "learning_rate": 1.4861072047367758e-07,
      "loss": 22.9295,
      "step": 15980
    },
    {
      "epoch": 126.90927218344964,
      "grad_norm": 465.7789611816406,
      "learning_rate": 1.4832534888744557e-07,
      "loss": 22.9432,
      "step": 15990
    },
    {
      "epoch": 126.98903290129611,
      "grad_norm": 424.2307434082031,
      "learning_rate": 1.4804013594987093e-07,
      "loss": 23.4441,
      "step": 16000
    },
    {
      "epoch": 126.98903290129611,
      "eval_loss": 2.9949264526367188,
      "eval_mae": 1.297987461090088,
      "eval_mse": 2.9949264526367188,
      "eval_r2": 0.09764325618743896,
      "eval_rmse": 1.730585580847338,
      "eval_runtime": 9.0821,
      "eval_samples_per_second": 441.64,
      "eval_steps_per_second": 13.873,
      "step": 16000
    },
    {
      "epoch": 127.06380857427718,
      "grad_norm": 611.9707641601562,
      "learning_rate": 1.4775508210598743e-07,
      "loss": 22.922,
      "step": 16010
    },
    {
      "epoch": 127.14356929212363,
      "grad_norm": 321.8793640136719,
      "learning_rate": 1.4747018780058042e-07,
      "loss": 24.6874,
      "step": 16020
    },
    {
      "epoch": 127.22333000997008,
      "grad_norm": 452.5003662109375,
      "learning_rate": 1.471854534781865e-07,
      "loss": 24.2103,
      "step": 16030
    },
    {
      "epoch": 127.30309072781655,
      "grad_norm": 291.26043701171875,
      "learning_rate": 1.469008795830926e-07,
      "loss": 24.3956,
      "step": 16040
    },
    {
      "epoch": 127.38285144566301,
      "grad_norm": 988.60693359375,
      "learning_rate": 1.4661646655933552e-07,
      "loss": 24.6791,
      "step": 16050
    },
    {
      "epoch": 127.46261216350948,
      "grad_norm": 131.3463134765625,
      "learning_rate": 1.4633221485070052e-07,
      "loss": 22.7122,
      "step": 16060
    },
    {
      "epoch": 127.54237288135593,
      "grad_norm": 216.421875,
      "learning_rate": 1.4604812490072159e-07,
      "loss": 24.6799,
      "step": 16070
    },
    {
      "epoch": 127.6221335992024,
      "grad_norm": 265.0110168457031,
      "learning_rate": 1.4576419715268026e-07,
      "loss": 23.6442,
      "step": 16080
    },
    {
      "epoch": 127.70189431704885,
      "grad_norm": 202.32069396972656,
      "learning_rate": 1.4548043204960496e-07,
      "loss": 25.1982,
      "step": 16090
    },
    {
      "epoch": 127.78165503489531,
      "grad_norm": 834.6726684570312,
      "learning_rate": 1.4519683003427018e-07,
      "loss": 23.8063,
      "step": 16100
    },
    {
      "epoch": 127.78165503489531,
      "eval_loss": 2.9989752769470215,
      "eval_mae": 1.2963449954986572,
      "eval_mse": 2.9989752769470215,
      "eval_r2": 0.0964234471321106,
      "eval_rmse": 1.7317549702388677,
      "eval_runtime": 9.1158,
      "eval_samples_per_second": 440.007,
      "eval_steps_per_second": 13.822,
      "step": 16100
    },
    {
      "epoch": 127.86141575274178,
      "grad_norm": 438.2342529296875,
      "learning_rate": 1.4491339154919595e-07,
      "loss": 24.8793,
      "step": 16110
    },
    {
      "epoch": 127.94117647058823,
      "grad_norm": 500.1650695800781,
      "learning_rate": 1.446301170366474e-07,
      "loss": 22.3995,
      "step": 16120
    },
    {
      "epoch": 128.01595214356928,
      "grad_norm": 660.446533203125,
      "learning_rate": 1.4434700693863377e-07,
      "loss": 22.4161,
      "step": 16130
    },
    {
      "epoch": 128.09571286141576,
      "grad_norm": 554.826416015625,
      "learning_rate": 1.440640616969072e-07,
      "loss": 24.9374,
      "step": 16140
    },
    {
      "epoch": 128.17547357926222,
      "grad_norm": 274.38031005859375,
      "learning_rate": 1.437812817529632e-07,
      "loss": 24.6947,
      "step": 16150
    },
    {
      "epoch": 128.25523429710867,
      "grad_norm": 464.1123046875,
      "learning_rate": 1.4349866754803936e-07,
      "loss": 24.7641,
      "step": 16160
    },
    {
      "epoch": 128.33499501495513,
      "grad_norm": 204.35543823242188,
      "learning_rate": 1.432162195231143e-07,
      "loss": 24.2712,
      "step": 16170
    },
    {
      "epoch": 128.4147557328016,
      "grad_norm": 322.74456787109375,
      "learning_rate": 1.4293393811890737e-07,
      "loss": 24.4455,
      "step": 16180
    },
    {
      "epoch": 128.49451645064806,
      "grad_norm": 171.8980255126953,
      "learning_rate": 1.4265182377587833e-07,
      "loss": 23.6119,
      "step": 16190
    },
    {
      "epoch": 128.57427716849452,
      "grad_norm": 227.2103271484375,
      "learning_rate": 1.4236987693422577e-07,
      "loss": 22.7084,
      "step": 16200
    },
    {
      "epoch": 128.57427716849452,
      "eval_loss": 2.9964678287506104,
      "eval_mae": 1.3037374019622803,
      "eval_mse": 2.9964678287506104,
      "eval_r2": 0.09717893600463867,
      "eval_rmse": 1.731030857249694,
      "eval_runtime": 9.0864,
      "eval_samples_per_second": 441.428,
      "eval_steps_per_second": 13.867,
      "step": 16200
    },
    {
      "epoch": 128.65403788634097,
      "grad_norm": 286.4161376953125,
      "learning_rate": 1.4208809803388739e-07,
      "loss": 23.3087,
      "step": 16210
    },
    {
      "epoch": 128.73379860418743,
      "grad_norm": 116.77186584472656,
      "learning_rate": 1.4180648751453843e-07,
      "loss": 23.4167,
      "step": 16220
    },
    {
      "epoch": 128.8135593220339,
      "grad_norm": 98.98394775390625,
      "learning_rate": 1.4152504581559156e-07,
      "loss": 24.9745,
      "step": 16230
    },
    {
      "epoch": 128.89332003988036,
      "grad_norm": 324.8134460449219,
      "learning_rate": 1.4124377337619617e-07,
      "loss": 23.0645,
      "step": 16240
    },
    {
      "epoch": 128.97308075772682,
      "grad_norm": 120.70247650146484,
      "learning_rate": 1.4096267063523735e-07,
      "loss": 23.2501,
      "step": 16250
    },
    {
      "epoch": 129.04785643070787,
      "grad_norm": 342.9710998535156,
      "learning_rate": 1.4068173803133531e-07,
      "loss": 21.5063,
      "step": 16260
    },
    {
      "epoch": 129.12761714855435,
      "grad_norm": 173.40664672851562,
      "learning_rate": 1.4040097600284522e-07,
      "loss": 23.2956,
      "step": 16270
    },
    {
      "epoch": 129.2073778664008,
      "grad_norm": 1194.4302978515625,
      "learning_rate": 1.4012038498785557e-07,
      "loss": 24.5195,
      "step": 16280
    },
    {
      "epoch": 129.28713858424726,
      "grad_norm": 308.144775390625,
      "learning_rate": 1.398399654241884e-07,
      "loss": 22.852,
      "step": 16290
    },
    {
      "epoch": 129.3668993020937,
      "grad_norm": 166.0808868408203,
      "learning_rate": 1.3955971774939807e-07,
      "loss": 24.0121,
      "step": 16300
    },
    {
      "epoch": 129.3668993020937,
      "eval_loss": 2.9947915077209473,
      "eval_mae": 1.2989612817764282,
      "eval_mse": 2.9947915077209473,
      "eval_r2": 0.09768396615982056,
      "eval_rmse": 1.7305465921843732,
      "eval_runtime": 9.0693,
      "eval_samples_per_second": 442.262,
      "eval_steps_per_second": 13.893,
      "step": 16300
    },
    {
      "epoch": 129.44666001994017,
      "grad_norm": 304.95184326171875,
      "learning_rate": 1.3927964240077055e-07,
      "loss": 26.7386,
      "step": 16310
    },
    {
      "epoch": 129.52642073778665,
      "grad_norm": 172.49710083007812,
      "learning_rate": 1.3899973981532326e-07,
      "loss": 22.5228,
      "step": 16320
    },
    {
      "epoch": 129.6061814556331,
      "grad_norm": 427.22314453125,
      "learning_rate": 1.3872001042980408e-07,
      "loss": 22.4321,
      "step": 16330
    },
    {
      "epoch": 129.68594217347956,
      "grad_norm": 335.5365295410156,
      "learning_rate": 1.3844045468069004e-07,
      "loss": 23.5267,
      "step": 16340
    },
    {
      "epoch": 129.76570289132601,
      "grad_norm": 206.60768127441406,
      "learning_rate": 1.3816107300418783e-07,
      "loss": 25.8498,
      "step": 16350
    },
    {
      "epoch": 129.84546360917247,
      "grad_norm": 352.3175354003906,
      "learning_rate": 1.378818658362325e-07,
      "loss": 26.3323,
      "step": 16360
    },
    {
      "epoch": 129.92522432701895,
      "grad_norm": 115.40145111083984,
      "learning_rate": 1.3760283361248647e-07,
      "loss": 24.2572,
      "step": 16370
    },
    {
      "epoch": 130.0,
      "grad_norm": 190.1355438232422,
      "learning_rate": 1.3732397676833934e-07,
      "loss": 20.9339,
      "step": 16380
    },
    {
      "epoch": 130.07976071784645,
      "grad_norm": 381.51068115234375,
      "learning_rate": 1.370452957389072e-07,
      "loss": 24.8343,
      "step": 16390
    },
    {
      "epoch": 130.1595214356929,
      "grad_norm": 565.8461303710938,
      "learning_rate": 1.367667909590315e-07,
      "loss": 27.1709,
      "step": 16400
    },
    {
      "epoch": 130.1595214356929,
      "eval_loss": 2.9923336505889893,
      "eval_mae": 1.3002452850341797,
      "eval_mse": 2.9923336505889893,
      "eval_r2": 0.09842449426651001,
      "eval_rmse": 1.7298363074548382,
      "eval_runtime": 9.0968,
      "eval_samples_per_second": 440.924,
      "eval_steps_per_second": 13.851,
      "step": 16400
    },
    {
      "epoch": 130.2392821535394,
      "grad_norm": 690.071533203125,
      "learning_rate": 1.3648846286327912e-07,
      "loss": 25.4686,
      "step": 16410
    },
    {
      "epoch": 130.31904287138585,
      "grad_norm": 202.82559204101562,
      "learning_rate": 1.362103118859408e-07,
      "loss": 22.9148,
      "step": 16420
    },
    {
      "epoch": 130.3988035892323,
      "grad_norm": 350.946533203125,
      "learning_rate": 1.3593233846103102e-07,
      "loss": 22.784,
      "step": 16430
    },
    {
      "epoch": 130.47856430707876,
      "grad_norm": 132.73452758789062,
      "learning_rate": 1.3565454302228757e-07,
      "loss": 26.8174,
      "step": 16440
    },
    {
      "epoch": 130.5583250249252,
      "grad_norm": 538.4484252929688,
      "learning_rate": 1.3537692600316997e-07,
      "loss": 22.1968,
      "step": 16450
    },
    {
      "epoch": 130.6380857427717,
      "grad_norm": 918.4005737304688,
      "learning_rate": 1.3509948783685985e-07,
      "loss": 22.7618,
      "step": 16460
    },
    {
      "epoch": 130.71784646061815,
      "grad_norm": 326.4291687011719,
      "learning_rate": 1.348222289562593e-07,
      "loss": 22.8103,
      "step": 16470
    },
    {
      "epoch": 130.7976071784646,
      "grad_norm": 255.4975128173828,
      "learning_rate": 1.345451497939911e-07,
      "loss": 25.1671,
      "step": 16480
    },
    {
      "epoch": 130.87736789631106,
      "grad_norm": 483.3714294433594,
      "learning_rate": 1.3426825078239727e-07,
      "loss": 22.1233,
      "step": 16490
    },
    {
      "epoch": 130.95712861415754,
      "grad_norm": 643.0153198242188,
      "learning_rate": 1.3399153235353895e-07,
      "loss": 23.1952,
      "step": 16500
    },
    {
      "epoch": 130.95712861415754,
      "eval_loss": 3.0047690868377686,
      "eval_mae": 1.2939373254776,
      "eval_mse": 3.0047690868377686,
      "eval_r2": 0.09467774629592896,
      "eval_rmse": 1.7334269776479678,
      "eval_runtime": 9.0875,
      "eval_samples_per_second": 441.374,
      "eval_steps_per_second": 13.865,
      "step": 16500
    },
    {
      "epoch": 131.0319042871386,
      "grad_norm": 323.6212158203125,
      "learning_rate": 1.3371499493919535e-07,
      "loss": 22.6509,
      "step": 16510
    },
    {
      "epoch": 131.11166500498504,
      "grad_norm": 479.4410705566406,
      "learning_rate": 1.3343863897086328e-07,
      "loss": 23.9574,
      "step": 16520
    },
    {
      "epoch": 131.1914257228315,
      "grad_norm": 190.98963928222656,
      "learning_rate": 1.3316246487975653e-07,
      "loss": 23.5103,
      "step": 16530
    },
    {
      "epoch": 131.27118644067798,
      "grad_norm": 318.1726989746094,
      "learning_rate": 1.3288647309680497e-07,
      "loss": 23.319,
      "step": 16540
    },
    {
      "epoch": 131.35094715852443,
      "grad_norm": 867.248046875,
      "learning_rate": 1.3261066405265397e-07,
      "loss": 24.4538,
      "step": 16550
    },
    {
      "epoch": 131.4307078763709,
      "grad_norm": 776.1854858398438,
      "learning_rate": 1.32335038177664e-07,
      "loss": 22.9098,
      "step": 16560
    },
    {
      "epoch": 131.51046859421734,
      "grad_norm": 262.22979736328125,
      "learning_rate": 1.3205959590190937e-07,
      "loss": 22.832,
      "step": 16570
    },
    {
      "epoch": 131.5902293120638,
      "grad_norm": 1199.579833984375,
      "learning_rate": 1.3178433765517833e-07,
      "loss": 25.2951,
      "step": 16580
    },
    {
      "epoch": 131.66999002991028,
      "grad_norm": 213.65872192382812,
      "learning_rate": 1.3150926386697164e-07,
      "loss": 22.2523,
      "step": 16590
    },
    {
      "epoch": 131.74975074775674,
      "grad_norm": 587.2889404296875,
      "learning_rate": 1.3123437496650224e-07,
      "loss": 24.5088,
      "step": 16600
    },
    {
      "epoch": 131.74975074775674,
      "eval_loss": 2.9919657707214355,
      "eval_mae": 1.3000578880310059,
      "eval_mse": 2.9919657707214355,
      "eval_r2": 0.09853535890579224,
      "eval_rmse": 1.729729970464013,
      "eval_runtime": 9.0844,
      "eval_samples_per_second": 441.528,
      "eval_steps_per_second": 13.87,
      "step": 16600
    },
    {
      "epoch": 131.8295114656032,
      "grad_norm": 673.372314453125,
      "learning_rate": 1.3095967138269478e-07,
      "loss": 24.6808,
      "step": 16610
    },
    {
      "epoch": 131.90927218344964,
      "grad_norm": 602.1070556640625,
      "learning_rate": 1.306851535441849e-07,
      "loss": 26.5808,
      "step": 16620
    },
    {
      "epoch": 131.9890329012961,
      "grad_norm": 168.7585906982422,
      "learning_rate": 1.3041082187931774e-07,
      "loss": 22.9096,
      "step": 16630
    },
    {
      "epoch": 132.06380857427718,
      "grad_norm": 326.1978759765625,
      "learning_rate": 1.3013667681614855e-07,
      "loss": 22.6725,
      "step": 16640
    },
    {
      "epoch": 132.14356929212363,
      "grad_norm": 503.9088134765625,
      "learning_rate": 1.298627187824414e-07,
      "loss": 23.5713,
      "step": 16650
    },
    {
      "epoch": 132.22333000997008,
      "grad_norm": 710.6509399414062,
      "learning_rate": 1.2958894820566824e-07,
      "loss": 22.3871,
      "step": 16660
    },
    {
      "epoch": 132.30309072781654,
      "grad_norm": 299.3223571777344,
      "learning_rate": 1.293153655130085e-07,
      "loss": 27.3263,
      "step": 16670
    },
    {
      "epoch": 132.38285144566302,
      "grad_norm": 118.80657958984375,
      "learning_rate": 1.2904197113134884e-07,
      "loss": 24.3728,
      "step": 16680
    },
    {
      "epoch": 132.46261216350948,
      "grad_norm": 922.7802124023438,
      "learning_rate": 1.2876876548728167e-07,
      "loss": 23.758,
      "step": 16690
    },
    {
      "epoch": 132.54237288135593,
      "grad_norm": 142.9518585205078,
      "learning_rate": 1.2849574900710518e-07,
      "loss": 23.1453,
      "step": 16700
    },
    {
      "epoch": 132.54237288135593,
      "eval_loss": 2.992398738861084,
      "eval_mae": 1.295898199081421,
      "eval_mse": 2.992398738861084,
      "eval_r2": 0.0984048843383789,
      "eval_rmse": 1.7298551207719923,
      "eval_runtime": 9.1062,
      "eval_samples_per_second": 440.471,
      "eval_steps_per_second": 13.837,
      "step": 16700
    },
    {
      "epoch": 132.62213359920239,
      "grad_norm": 365.12811279296875,
      "learning_rate": 1.2822292211682229e-07,
      "loss": 21.4491,
      "step": 16710
    },
    {
      "epoch": 132.70189431704884,
      "grad_norm": 153.51211547851562,
      "learning_rate": 1.279502852421399e-07,
      "loss": 23.5518,
      "step": 16720
    },
    {
      "epoch": 132.78165503489532,
      "grad_norm": 169.6097412109375,
      "learning_rate": 1.276778388084689e-07,
      "loss": 23.0115,
      "step": 16730
    },
    {
      "epoch": 132.86141575274178,
      "grad_norm": 417.13189697265625,
      "learning_rate": 1.2740558324092253e-07,
      "loss": 25.8207,
      "step": 16740
    },
    {
      "epoch": 132.94117647058823,
      "grad_norm": 302.108154296875,
      "learning_rate": 1.2713351896431634e-07,
      "loss": 23.1809,
      "step": 16750
    },
    {
      "epoch": 133.01595214356928,
      "grad_norm": 101.93446350097656,
      "learning_rate": 1.2686164640316773e-07,
      "loss": 23.1577,
      "step": 16760
    },
    {
      "epoch": 133.09571286141576,
      "grad_norm": 449.4652099609375,
      "learning_rate": 1.2658996598169446e-07,
      "loss": 23.7753,
      "step": 16770
    },
    {
      "epoch": 133.17547357926222,
      "grad_norm": 599.4085693359375,
      "learning_rate": 1.263184781238149e-07,
      "loss": 23.5495,
      "step": 16780
    },
    {
      "epoch": 133.25523429710867,
      "grad_norm": 615.1130981445312,
      "learning_rate": 1.260471832531467e-07,
      "loss": 27.3507,
      "step": 16790
    },
    {
      "epoch": 133.33499501495513,
      "grad_norm": 333.2358093261719,
      "learning_rate": 1.2577608179300636e-07,
      "loss": 24.9712,
      "step": 16800
    },
    {
      "epoch": 133.33499501495513,
      "eval_loss": 2.9936790466308594,
      "eval_mae": 1.3027596473693848,
      "eval_mse": 2.9936790466308594,
      "eval_r2": 0.09801912307739258,
      "eval_rmse": 1.7302251433356468,
      "eval_runtime": 9.0992,
      "eval_samples_per_second": 440.807,
      "eval_steps_per_second": 13.847,
      "step": 16800
    },
    {
      "epoch": 133.4147557328016,
      "grad_norm": 647.0711059570312,
      "learning_rate": 1.2550517416640874e-07,
      "loss": 22.4761,
      "step": 16810
    },
    {
      "epoch": 133.49451645064806,
      "grad_norm": 369.3785400390625,
      "learning_rate": 1.2523446079606641e-07,
      "loss": 22.5223,
      "step": 16820
    },
    {
      "epoch": 133.57427716849452,
      "grad_norm": 680.6244506835938,
      "learning_rate": 1.2496394210438827e-07,
      "loss": 22.5881,
      "step": 16830
    },
    {
      "epoch": 133.65403788634097,
      "grad_norm": 258.2887878417969,
      "learning_rate": 1.2469361851347996e-07,
      "loss": 23.0046,
      "step": 16840
    },
    {
      "epoch": 133.73379860418743,
      "grad_norm": Infinity,
      "learning_rate": 1.244234904451426e-07,
      "loss": 24.1551,
      "step": 16850
    },
    {
      "epoch": 133.8135593220339,
      "grad_norm": 177.69448852539062,
      "learning_rate": 1.241805427038098e-07,
      "loss": 24.7674,
      "step": 16860
    },
    {
      "epoch": 133.89332003988036,
      "grad_norm": 532.2387084960938,
      "learning_rate": 1.2391078728932575e-07,
      "loss": 25.262,
      "step": 16870
    },
    {
      "epoch": 133.97308075772682,
      "grad_norm": 595.5781860351562,
      "learning_rate": 1.236412286189081e-07,
      "loss": 23.8183,
      "step": 16880
    },
    {
      "epoch": 134.04785643070787,
      "grad_norm": 557.8573608398438,
      "learning_rate": 1.2337186711316429e-07,
      "loss": 24.132,
      "step": 16890
    },
    {
      "epoch": 134.12761714855435,
      "grad_norm": 487.1327209472656,
      "learning_rate": 1.2310270319239403e-07,
      "loss": 23.2251,
      "step": 16900
    },
    {
      "epoch": 134.12761714855435,
      "eval_loss": 2.9906692504882812,
      "eval_mae": 1.2998462915420532,
      "eval_mse": 2.9906692504882812,
      "eval_r2": 0.09892600774765015,
      "eval_rmse": 1.729355154526762,
      "eval_runtime": 9.0997,
      "eval_samples_per_second": 440.782,
      "eval_steps_per_second": 13.847,
      "step": 16900
    },
    {
      "epoch": 134.2073778664008,
      "grad_norm": 404.20843505859375,
      "learning_rate": 1.228337372765891e-07,
      "loss": 23.15,
      "step": 16910
    },
    {
      "epoch": 134.28713858424726,
      "grad_norm": 351.0567321777344,
      "learning_rate": 1.225649697854319e-07,
      "loss": 24.2283,
      "step": 16920
    },
    {
      "epoch": 134.3668993020937,
      "grad_norm": 334.9957580566406,
      "learning_rate": 1.2229640113829562e-07,
      "loss": 23.772,
      "step": 16930
    },
    {
      "epoch": 134.44666001994017,
      "grad_norm": 325.6705627441406,
      "learning_rate": 1.2202803175424286e-07,
      "loss": 22.0053,
      "step": 16940
    },
    {
      "epoch": 134.52642073778665,
      "grad_norm": 649.3629150390625,
      "learning_rate": 1.2175986205202532e-07,
      "loss": 25.0228,
      "step": 16950
    },
    {
      "epoch": 134.6061814556331,
      "grad_norm": 406.55242919921875,
      "learning_rate": 1.214918924500833e-07,
      "loss": 22.5482,
      "step": 16960
    },
    {
      "epoch": 134.68594217347956,
      "grad_norm": 550.158935546875,
      "learning_rate": 1.2122412336654503e-07,
      "loss": 22.7849,
      "step": 16970
    },
    {
      "epoch": 134.76570289132601,
      "grad_norm": 379.20513916015625,
      "learning_rate": 1.209565552192252e-07,
      "loss": 25.6224,
      "step": 16980
    },
    {
      "epoch": 134.84546360917247,
      "grad_norm": 259.1018981933594,
      "learning_rate": 1.2068918842562553e-07,
      "loss": 24.6256,
      "step": 16990
    },
    {
      "epoch": 134.92522432701895,
      "grad_norm": 107.85888671875,
      "learning_rate": 1.204220234029336e-07,
      "loss": 25.328,
      "step": 17000
    },
    {
      "epoch": 134.92522432701895,
      "eval_loss": 2.992455244064331,
      "eval_mae": 1.2952169179916382,
      "eval_mse": 2.992455244064331,
      "eval_r2": 0.09838783740997314,
      "eval_rmse": 1.7298714530462462,
      "eval_runtime": 9.09,
      "eval_samples_per_second": 441.255,
      "eval_steps_per_second": 13.861,
      "step": 17000
    },
    {
      "epoch": 135.0,
      "grad_norm": 210.70713806152344,
      "learning_rate": 1.2015506056802182e-07,
      "loss": 21.6844,
      "step": 17010
    },
    {
      "epoch": 135.07976071784645,
      "grad_norm": 236.12600708007812,
      "learning_rate": 1.198883003374472e-07,
      "loss": 22.9484,
      "step": 17020
    },
    {
      "epoch": 135.1595214356929,
      "grad_norm": 418.2464599609375,
      "learning_rate": 1.1962174312745088e-07,
      "loss": 26.0478,
      "step": 17030
    },
    {
      "epoch": 135.2392821535394,
      "grad_norm": 370.0785827636719,
      "learning_rate": 1.1935538935395679e-07,
      "loss": 22.035,
      "step": 17040
    },
    {
      "epoch": 135.31904287138585,
      "grad_norm": 756.2055053710938,
      "learning_rate": 1.1908923943257185e-07,
      "loss": 24.213,
      "step": 17050
    },
    {
      "epoch": 135.3988035892323,
      "grad_norm": 1857.18408203125,
      "learning_rate": 1.1882329377858461e-07,
      "loss": 23.3173,
      "step": 17060
    },
    {
      "epoch": 135.47856430707876,
      "grad_norm": 541.4359741210938,
      "learning_rate": 1.1855755280696489e-07,
      "loss": 24.9646,
      "step": 17070
    },
    {
      "epoch": 135.5583250249252,
      "grad_norm": 381.83001708984375,
      "learning_rate": 1.1829201693236335e-07,
      "loss": 23.9757,
      "step": 17080
    },
    {
      "epoch": 135.6380857427717,
      "grad_norm": 181.71661376953125,
      "learning_rate": 1.1802668656911064e-07,
      "loss": 24.3972,
      "step": 17090
    },
    {
      "epoch": 135.71784646061815,
      "grad_norm": 664.7344970703125,
      "learning_rate": 1.1776156213121621e-07,
      "loss": 23.7074,
      "step": 17100
    },
    {
      "epoch": 135.71784646061815,
      "eval_loss": 2.9938080310821533,
      "eval_mae": 1.2958862781524658,
      "eval_mse": 2.9938080310821533,
      "eval_r2": 0.09798026084899902,
      "eval_rmse": 1.730262416826463,
      "eval_runtime": 9.0841,
      "eval_samples_per_second": 441.541,
      "eval_steps_per_second": 13.87,
      "step": 17100
    },
    {
      "epoch": 135.7976071784646,
      "grad_norm": 146.8472442626953,
      "learning_rate": 1.1749664403236884e-07,
      "loss": 23.579,
      "step": 17110
    },
    {
      "epoch": 135.87736789631106,
      "grad_norm": 507.60577392578125,
      "learning_rate": 1.1723193268593512e-07,
      "loss": 24.4998,
      "step": 17120
    },
    {
      "epoch": 135.95712861415754,
      "grad_norm": 139.34336853027344,
      "learning_rate": 1.1696742850495891e-07,
      "loss": 23.7718,
      "step": 17130
    },
    {
      "epoch": 136.0319042871386,
      "grad_norm": 365.88885498046875,
      "learning_rate": 1.1670313190216089e-07,
      "loss": 21.9757,
      "step": 17140
    },
    {
      "epoch": 136.11166500498504,
      "grad_norm": 432.8541259765625,
      "learning_rate": 1.1643904328993795e-07,
      "loss": 24.0741,
      "step": 17150
    },
    {
      "epoch": 136.1914257228315,
      "grad_norm": 517.509765625,
      "learning_rate": 1.1617516308036224e-07,
      "loss": 25.0548,
      "step": 17160
    },
    {
      "epoch": 136.27118644067798,
      "grad_norm": 965.6638793945312,
      "learning_rate": 1.1591149168518097e-07,
      "loss": 21.6349,
      "step": 17170
    },
    {
      "epoch": 136.35094715852443,
      "grad_norm": 460.10772705078125,
      "learning_rate": 1.1564802951581537e-07,
      "loss": 25.4607,
      "step": 17180
    },
    {
      "epoch": 136.4307078763709,
      "grad_norm": 679.1116943359375,
      "learning_rate": 1.153847769833601e-07,
      "loss": 23.2777,
      "step": 17190
    },
    {
      "epoch": 136.51046859421734,
      "grad_norm": 374.9620666503906,
      "learning_rate": 1.1512173449858304e-07,
      "loss": 24.2546,
      "step": 17200
    },
    {
      "epoch": 136.51046859421734,
      "eval_loss": 2.9912867546081543,
      "eval_mae": 1.3019976615905762,
      "eval_mse": 2.9912867546081543,
      "eval_r2": 0.09873998165130615,
      "eval_rmse": 1.7295336812586664,
      "eval_runtime": 9.0801,
      "eval_samples_per_second": 441.735,
      "eval_steps_per_second": 13.877,
      "step": 17200
    },
    {
      "epoch": 136.5902293120638,
      "grad_norm": 767.04736328125,
      "learning_rate": 1.1485890247192401e-07,
      "loss": 22.6815,
      "step": 17210
    },
    {
      "epoch": 136.66999002991028,
      "grad_norm": 258.2825012207031,
      "learning_rate": 1.1459628131349447e-07,
      "loss": 23.3092,
      "step": 17220
    },
    {
      "epoch": 136.74975074775674,
      "grad_norm": 148.56033325195312,
      "learning_rate": 1.1433387143307712e-07,
      "loss": 25.3104,
      "step": 17230
    },
    {
      "epoch": 136.8295114656032,
      "grad_norm": 154.46519470214844,
      "learning_rate": 1.1407167324012465e-07,
      "loss": 25.4671,
      "step": 17240
    },
    {
      "epoch": 136.90927218344964,
      "grad_norm": 138.0871124267578,
      "learning_rate": 1.1380968714375974e-07,
      "loss": 23.5792,
      "step": 17250
    },
    {
      "epoch": 136.9890329012961,
      "grad_norm": 355.7171630859375,
      "learning_rate": 1.1354791355277393e-07,
      "loss": 23.2389,
      "step": 17260
    },
    {
      "epoch": 137.06380857427718,
      "grad_norm": 228.95948791503906,
      "learning_rate": 1.132863528756271e-07,
      "loss": 22.5726,
      "step": 17270
    },
    {
      "epoch": 137.14356929212363,
      "grad_norm": 168.3987274169922,
      "learning_rate": 1.1302500552044714e-07,
      "loss": 22.259,
      "step": 17280
    },
    {
      "epoch": 137.22333000997008,
      "grad_norm": 229.8258819580078,
      "learning_rate": 1.1276387189502917e-07,
      "loss": 22.3476,
      "step": 17290
    },
    {
      "epoch": 137.30309072781654,
      "grad_norm": 993.53466796875,
      "learning_rate": 1.1250295240683422e-07,
      "loss": 24.0292,
      "step": 17300
    },
    {
      "epoch": 137.30309072781654,
      "eval_loss": 2.989678382873535,
      "eval_mae": 1.2974820137023926,
      "eval_mse": 2.989678382873535,
      "eval_r2": 0.09922456741333008,
      "eval_rmse": 1.7290686460848035,
      "eval_runtime": 9.0973,
      "eval_samples_per_second": 440.901,
      "eval_steps_per_second": 13.85,
      "step": 17300
    },
    {
      "epoch": 137.38285144566302,
      "grad_norm": 200.87583923339844,
      "learning_rate": 1.1224224746298983e-07,
      "loss": 25.8856,
      "step": 17310
    },
    {
      "epoch": 137.46261216350948,
      "grad_norm": 846.8623657226562,
      "learning_rate": 1.119817574702886e-07,
      "loss": 24.2075,
      "step": 17320
    },
    {
      "epoch": 137.54237288135593,
      "grad_norm": 763.580810546875,
      "learning_rate": 1.1172148283518748e-07,
      "loss": 22.0138,
      "step": 17330
    },
    {
      "epoch": 137.62213359920239,
      "grad_norm": 218.8740234375,
      "learning_rate": 1.1146142396380775e-07,
      "loss": 23.3127,
      "step": 17340
    },
    {
      "epoch": 137.70189431704884,
      "grad_norm": 393.57061767578125,
      "learning_rate": 1.112015812619338e-07,
      "loss": 24.1285,
      "step": 17350
    },
    {
      "epoch": 137.78165503489532,
      "grad_norm": 405.6858825683594,
      "learning_rate": 1.1094195513501262e-07,
      "loss": 24.1266,
      "step": 17360
    },
    {
      "epoch": 137.86141575274178,
      "grad_norm": 251.8614044189453,
      "learning_rate": 1.106825459881536e-07,
      "loss": 25.0081,
      "step": 17370
    },
    {
      "epoch": 137.94117647058823,
      "grad_norm": 253.51295471191406,
      "learning_rate": 1.1042335422612729e-07,
      "loss": 24.7537,
      "step": 17380
    },
    {
      "epoch": 138.01595214356928,
      "grad_norm": 524.7293701171875,
      "learning_rate": 1.1016438025336502e-07,
      "loss": 23.3051,
      "step": 17390
    },
    {
      "epoch": 138.09571286141576,
      "grad_norm": 1051.2930908203125,
      "learning_rate": 1.0990562447395863e-07,
      "loss": 23.7153,
      "step": 17400
    },
    {
      "epoch": 138.09571286141576,
      "eval_loss": 2.991021156311035,
      "eval_mae": 1.2980806827545166,
      "eval_mse": 2.991020917892456,
      "eval_r2": 0.09881997108459473,
      "eval_rmse": 1.7294568274150286,
      "eval_runtime": 9.1055,
      "eval_samples_per_second": 440.505,
      "eval_steps_per_second": 13.838,
      "step": 17400
    },
    {
      "epoch": 138.17547357926222,
      "grad_norm": 1116.9071044921875,
      "learning_rate": 1.09647087291659e-07,
      "loss": 22.9059,
      "step": 17410
    },
    {
      "epoch": 138.25523429710867,
      "grad_norm": 268.7237548828125,
      "learning_rate": 1.0938876910987646e-07,
      "loss": 23.7649,
      "step": 17420
    },
    {
      "epoch": 138.33499501495513,
      "grad_norm": 501.5276184082031,
      "learning_rate": 1.091306703316792e-07,
      "loss": 25.158,
      "step": 17430
    },
    {
      "epoch": 138.4147557328016,
      "grad_norm": 416.10491943359375,
      "learning_rate": 1.0887279135979311e-07,
      "loss": 25.7373,
      "step": 17440
    },
    {
      "epoch": 138.49451645064806,
      "grad_norm": 473.6330871582031,
      "learning_rate": 1.0861513259660132e-07,
      "loss": 24.9958,
      "step": 17450
    },
    {
      "epoch": 138.57427716849452,
      "grad_norm": 683.8408203125,
      "learning_rate": 1.0835769444414344e-07,
      "loss": 23.4249,
      "step": 17460
    },
    {
      "epoch": 138.65403788634097,
      "grad_norm": 564.5418090820312,
      "learning_rate": 1.0810047730411425e-07,
      "loss": 22.257,
      "step": 17470
    },
    {
      "epoch": 138.73379860418743,
      "grad_norm": 1422.2911376953125,
      "learning_rate": 1.0784348157786429e-07,
      "loss": 23.0322,
      "step": 17480
    },
    {
      "epoch": 138.8135593220339,
      "grad_norm": 518.5892333984375,
      "learning_rate": 1.0758670766639846e-07,
      "loss": 24.717,
      "step": 17490
    },
    {
      "epoch": 138.89332003988036,
      "grad_norm": 437.5633544921875,
      "learning_rate": 1.073301559703754e-07,
      "loss": 23.9585,
      "step": 17500
    },
    {
      "epoch": 138.89332003988036,
      "eval_loss": 2.9898457527160645,
      "eval_mae": 1.298498511314392,
      "eval_mse": 2.9898459911346436,
      "eval_r2": 0.09917402267456055,
      "eval_rmse": 1.7291171131923493,
      "eval_runtime": 9.1,
      "eval_samples_per_second": 440.769,
      "eval_steps_per_second": 13.846,
      "step": 17500
    },
    {
      "epoch": 138.97308075772682,
      "grad_norm": 623.111572265625,
      "learning_rate": 1.0707382689010702e-07,
      "loss": 22.954,
      "step": 17510
    },
    {
      "epoch": 139.04785643070787,
      "grad_norm": 375.7094421386719,
      "learning_rate": 1.0681772082555812e-07,
      "loss": 22.7863,
      "step": 17520
    },
    {
      "epoch": 139.12761714855435,
      "grad_norm": 550.0701293945312,
      "learning_rate": 1.065618381763452e-07,
      "loss": 24.1999,
      "step": 17530
    },
    {
      "epoch": 139.2073778664008,
      "grad_norm": 768.4359741210938,
      "learning_rate": 1.0630617934173644e-07,
      "loss": 22.5755,
      "step": 17540
    },
    {
      "epoch": 139.28713858424726,
      "grad_norm": 1316.3155517578125,
      "learning_rate": 1.0605074472065056e-07,
      "loss": 27.1047,
      "step": 17550
    },
    {
      "epoch": 139.3668993020937,
      "grad_norm": 213.6504669189453,
      "learning_rate": 1.0579553471165647e-07,
      "loss": 23.0379,
      "step": 17560
    },
    {
      "epoch": 139.44666001994017,
      "grad_norm": 363.3310852050781,
      "learning_rate": 1.0554054971297271e-07,
      "loss": 22.4877,
      "step": 17570
    },
    {
      "epoch": 139.52642073778665,
      "grad_norm": 393.981689453125,
      "learning_rate": 1.0528579012246686e-07,
      "loss": 25.587,
      "step": 17580
    },
    {
      "epoch": 139.6061814556331,
      "grad_norm": 402.7592468261719,
      "learning_rate": 1.0503125633765422e-07,
      "loss": 21.617,
      "step": 17590
    },
    {
      "epoch": 139.68594217347956,
      "grad_norm": 1331.46728515625,
      "learning_rate": 1.0477694875569831e-07,
      "loss": 24.8125,
      "step": 17600
    },
    {
      "epoch": 139.68594217347956,
      "eval_loss": 2.9967098236083984,
      "eval_mae": 1.3076661825180054,
      "eval_mse": 2.9967100620269775,
      "eval_r2": 0.09710592031478882,
      "eval_rmse": 1.7311008237612786,
      "eval_runtime": 9.0864,
      "eval_samples_per_second": 441.43,
      "eval_steps_per_second": 13.867,
      "step": 17600
    },
    {
      "epoch": 139.76570289132601,
      "grad_norm": 1280.6114501953125,
      "learning_rate": 1.0452286777340957e-07,
      "loss": 22.8116,
      "step": 17610
    },
    {
      "epoch": 139.84546360917247,
      "grad_norm": 479.7171630859375,
      "learning_rate": 1.0426901378724476e-07,
      "loss": 23.9819,
      "step": 17620
    },
    {
      "epoch": 139.92522432701895,
      "grad_norm": 1034.206298828125,
      "learning_rate": 1.0401538719330632e-07,
      "loss": 24.7589,
      "step": 17630
    },
    {
      "epoch": 140.0,
      "grad_norm": 569.5013427734375,
      "learning_rate": 1.0376198838734229e-07,
      "loss": 22.1108,
      "step": 17640
    },
    {
      "epoch": 140.07976071784645,
      "grad_norm": 302.1639709472656,
      "learning_rate": 1.0350881776474482e-07,
      "loss": 23.5557,
      "step": 17650
    },
    {
      "epoch": 140.1595214356929,
      "grad_norm": 673.09326171875,
      "learning_rate": 1.0325587572055042e-07,
      "loss": 22.7825,
      "step": 17660
    },
    {
      "epoch": 140.2392821535394,
      "grad_norm": 493.1293640136719,
      "learning_rate": 1.0300316264943861e-07,
      "loss": 24.1157,
      "step": 17670
    },
    {
      "epoch": 140.31904287138585,
      "grad_norm": 282.7809753417969,
      "learning_rate": 1.0275067894573173e-07,
      "loss": 24.3361,
      "step": 17680
    },
    {
      "epoch": 140.3988035892323,
      "grad_norm": 1053.279052734375,
      "learning_rate": 1.024984250033944e-07,
      "loss": 24.004,
      "step": 17690
    },
    {
      "epoch": 140.47856430707876,
      "grad_norm": 756.5474243164062,
      "learning_rate": 1.0224640121603248e-07,
      "loss": 21.715,
      "step": 17700
    },
    {
      "epoch": 140.47856430707876,
      "eval_loss": 2.9895496368408203,
      "eval_mae": 1.296020746231079,
      "eval_mse": 2.9895496368408203,
      "eval_r2": 0.0992632508277893,
      "eval_rmse": 1.7290314158050513,
      "eval_runtime": 9.0911,
      "eval_samples_per_second": 441.199,
      "eval_steps_per_second": 13.86,
      "step": 17700
    },
    {
      "epoch": 140.5583250249252,
      "grad_norm": 758.3074340820312,
      "learning_rate": 1.0199460797689274e-07,
      "loss": 23.4764,
      "step": 17710
    },
    {
      "epoch": 140.6380857427717,
      "grad_norm": 194.74085998535156,
      "learning_rate": 1.0174304567886246e-07,
      "loss": 23.0024,
      "step": 17720
    },
    {
      "epoch": 140.71784646061815,
      "grad_norm": 564.7682495117188,
      "learning_rate": 1.0149171471446824e-07,
      "loss": 26.9969,
      "step": 17730
    },
    {
      "epoch": 140.7976071784646,
      "grad_norm": 430.6932678222656,
      "learning_rate": 1.0124061547587603e-07,
      "loss": 23.3746,
      "step": 17740
    },
    {
      "epoch": 140.87736789631106,
      "grad_norm": 475.7787170410156,
      "learning_rate": 1.0098974835488996e-07,
      "loss": 24.8886,
      "step": 17750
    },
    {
      "epoch": 140.95712861415754,
      "grad_norm": 1146.912841796875,
      "learning_rate": 1.0073911374295196e-07,
      "loss": 25.6257,
      "step": 17760
    },
    {
      "epoch": 141.0319042871386,
      "grad_norm": 535.0670776367188,
      "learning_rate": 1.0048871203114137e-07,
      "loss": 23.0122,
      "step": 17770
    },
    {
      "epoch": 141.11166500498504,
      "grad_norm": 176.4267120361328,
      "learning_rate": 1.002385436101742e-07,
      "loss": 22.0339,
      "step": 17780
    },
    {
      "epoch": 141.1914257228315,
      "grad_norm": 1003.4795532226562,
      "learning_rate": 9.998860887040189e-08,
      "loss": 25.6698,
      "step": 17790
    },
    {
      "epoch": 141.27118644067798,
      "grad_norm": 579.8351440429688,
      "learning_rate": 9.97389082018118e-08,
      "loss": 22.7872,
      "step": 17800
    },
    {
      "epoch": 141.27118644067798,
      "eval_loss": 2.9897937774658203,
      "eval_mae": 1.297013282775879,
      "eval_mse": 2.9897942543029785,
      "eval_r2": 0.0991896390914917,
      "eval_rmse": 1.7291021526511898,
      "eval_runtime": 9.0748,
      "eval_samples_per_second": 441.995,
      "eval_steps_per_second": 13.885,
      "step": 17800
    },
    {
      "epoch": 141.35094715852443,
      "grad_norm": 669.0322265625,
      "learning_rate": 9.948944199402596e-08,
      "loss": 25.5954,
      "step": 17810
    },
    {
      "epoch": 141.4307078763709,
      "grad_norm": 266.249267578125,
      "learning_rate": 9.924021063630042e-08,
      "loss": 24.4365,
      "step": 17820
    },
    {
      "epoch": 141.51046859421734,
      "grad_norm": 787.0618896484375,
      "learning_rate": 9.899121451752474e-08,
      "loss": 23.2357,
      "step": 17830
    },
    {
      "epoch": 141.5902293120638,
      "grad_norm": 1211.522705078125,
      "learning_rate": 9.874245402622167e-08,
      "loss": 22.2488,
      "step": 17840
    },
    {
      "epoch": 141.66999002991028,
      "grad_norm": 712.261474609375,
      "learning_rate": 9.849392955054601e-08,
      "loss": 23.9956,
      "step": 17850
    },
    {
      "epoch": 141.74975074775674,
      "grad_norm": 92.70515441894531,
      "learning_rate": 9.824564147828457e-08,
      "loss": 22.3979,
      "step": 17860
    },
    {
      "epoch": 141.8295114656032,
      "grad_norm": 221.4393768310547,
      "learning_rate": 9.799759019685507e-08,
      "loss": 22.6697,
      "step": 17870
    },
    {
      "epoch": 141.90927218344964,
      "grad_norm": 320.49127197265625,
      "learning_rate": 9.774977609330575e-08,
      "loss": 24.4215,
      "step": 17880
    },
    {
      "epoch": 141.9890329012961,
      "grad_norm": 216.5183868408203,
      "learning_rate": 9.750219955431504e-08,
      "loss": 25.499,
      "step": 17890
    },
    {
      "epoch": 142.06380857427718,
      "grad_norm": 1004.3078002929688,
      "learning_rate": 9.725486096619037e-08,
      "loss": 22.1796,
      "step": 17900
    },
    {
      "epoch": 142.06380857427718,
      "eval_loss": 3.0014090538024902,
      "eval_mae": 1.3100292682647705,
      "eval_mse": 3.0014090538024902,
      "eval_r2": 0.09569013118743896,
      "eval_rmse": 1.73245751861409,
      "eval_runtime": 9.0857,
      "eval_samples_per_second": 441.461,
      "eval_steps_per_second": 13.868,
      "step": 17900
    },
    {
      "epoch": 142.14356929212363,
      "grad_norm": 897.8434448242188,
      "learning_rate": 9.700776071486794e-08,
      "loss": 23.5536,
      "step": 17910
    },
    {
      "epoch": 142.22333000997008,
      "grad_norm": 592.3159790039062,
      "learning_rate": 9.676089918591226e-08,
      "loss": 25.0882,
      "step": 17920
    },
    {
      "epoch": 142.30309072781654,
      "grad_norm": 381.72515869140625,
      "learning_rate": 9.65142767645151e-08,
      "loss": 23.2826,
      "step": 17930
    },
    {
      "epoch": 142.38285144566302,
      "grad_norm": 295.14013671875,
      "learning_rate": 9.626789383549527e-08,
      "loss": 25.3821,
      "step": 17940
    },
    {
      "epoch": 142.46261216350948,
      "grad_norm": 551.1314697265625,
      "learning_rate": 9.602175078329808e-08,
      "loss": 21.8017,
      "step": 17950
    },
    {
      "epoch": 142.54237288135593,
      "grad_norm": 599.72509765625,
      "learning_rate": 9.577584799199395e-08,
      "loss": 23.8833,
      "step": 17960
    },
    {
      "epoch": 142.62213359920239,
      "grad_norm": 599.3013916015625,
      "learning_rate": 9.5530185845279e-08,
      "loss": 25.899,
      "step": 17970
    },
    {
      "epoch": 142.70189431704884,
      "grad_norm": 288.3550109863281,
      "learning_rate": 9.52847647264737e-08,
      "loss": 22.9422,
      "step": 17980
    },
    {
      "epoch": 142.78165503489532,
      "grad_norm": 1174.3599853515625,
      "learning_rate": 9.503958501852233e-08,
      "loss": 21.962,
      "step": 17990
    },
    {
      "epoch": 142.86141575274178,
      "grad_norm": 667.4810791015625,
      "learning_rate": 9.479464710399243e-08,
      "loss": 24.851,
      "step": 18000
    },
    {
      "epoch": 142.86141575274178,
      "eval_loss": 2.9901320934295654,
      "eval_mae": 1.2980480194091797,
      "eval_mse": 2.9901320934295654,
      "eval_r2": 0.09908783435821533,
      "eval_rmse": 1.7291998419585763,
      "eval_runtime": 9.0739,
      "eval_samples_per_second": 442.036,
      "eval_steps_per_second": 13.886,
      "step": 18000
    },
    {
      "epoch": 142.94117647058823,
      "grad_norm": 338.58465576171875,
      "learning_rate": 9.454995136507451e-08,
      "loss": 23.9936,
      "step": 18010
    },
    {
      "epoch": 143.01595214356928,
      "grad_norm": 1124.7645263671875,
      "learning_rate": 9.430549818358088e-08,
      "loss": 23.218,
      "step": 18020
    },
    {
      "epoch": 143.09571286141576,
      "grad_norm": 153.89315795898438,
      "learning_rate": 9.406128794094576e-08,
      "loss": 25.5854,
      "step": 18030
    },
    {
      "epoch": 143.17547357926222,
      "grad_norm": 217.41473388671875,
      "learning_rate": 9.381732101822393e-08,
      "loss": 22.5631,
      "step": 18040
    },
    {
      "epoch": 143.25523429710867,
      "grad_norm": 642.3425903320312,
      "learning_rate": 9.357359779609058e-08,
      "loss": 23.2905,
      "step": 18050
    },
    {
      "epoch": 143.33499501495513,
      "grad_norm": 984.7265014648438,
      "learning_rate": 9.333011865484086e-08,
      "loss": 24.2562,
      "step": 18060
    },
    {
      "epoch": 143.4147557328016,
      "grad_norm": 294.946533203125,
      "learning_rate": 9.308688397438901e-08,
      "loss": 24.3051,
      "step": 18070
    },
    {
      "epoch": 143.49451645064806,
      "grad_norm": 652.6814575195312,
      "learning_rate": 9.284389413426746e-08,
      "loss": 23.6761,
      "step": 18080
    },
    {
      "epoch": 143.57427716849452,
      "grad_norm": 382.2814636230469,
      "learning_rate": 9.260114951362702e-08,
      "loss": 22.0659,
      "step": 18090
    },
    {
      "epoch": 143.65403788634097,
      "grad_norm": 193.34925842285156,
      "learning_rate": 9.23586504912358e-08,
      "loss": 24.6004,
      "step": 18100
    },
    {
      "epoch": 143.65403788634097,
      "eval_loss": 2.9914941787719727,
      "eval_mae": 1.2961755990982056,
      "eval_mse": 2.9914941787719727,
      "eval_r2": 0.09867745637893677,
      "eval_rmse": 1.7295936455630185,
      "eval_runtime": 9.0808,
      "eval_samples_per_second": 441.702,
      "eval_steps_per_second": 13.875,
      "step": 18100
    },
    {
      "epoch": 143.73379860418743,
      "grad_norm": 255.50914001464844,
      "learning_rate": 9.211639744547858e-08,
      "loss": 21.8854,
      "step": 18110
    },
    {
      "epoch": 143.8135593220339,
      "grad_norm": 798.5938110351562,
      "learning_rate": 9.187439075435624e-08,
      "loss": 25.0725,
      "step": 18120
    },
    {
      "epoch": 143.89332003988036,
      "grad_norm": 554.2741088867188,
      "learning_rate": 9.163263079548556e-08,
      "loss": 25.6367,
      "step": 18130
    },
    {
      "epoch": 143.97308075772682,
      "grad_norm": 278.55767822265625,
      "learning_rate": 9.139111794609799e-08,
      "loss": 24.5959,
      "step": 18140
    },
    {
      "epoch": 144.04785643070787,
      "grad_norm": 290.1928405761719,
      "learning_rate": 9.114985258303972e-08,
      "loss": 20.7683,
      "step": 18150
    },
    {
      "epoch": 144.12761714855435,
      "grad_norm": 957.6152954101562,
      "learning_rate": 9.090883508277058e-08,
      "loss": 24.8539,
      "step": 18160
    },
    {
      "epoch": 144.2073778664008,
      "grad_norm": 201.96681213378906,
      "learning_rate": 9.066806582136357e-08,
      "loss": 23.961,
      "step": 18170
    },
    {
      "epoch": 144.28713858424726,
      "grad_norm": 442.1460876464844,
      "learning_rate": 9.042754517450463e-08,
      "loss": 22.6299,
      "step": 18180
    },
    {
      "epoch": 144.3668993020937,
      "grad_norm": 326.3381042480469,
      "learning_rate": 9.018727351749153e-08,
      "loss": 21.6338,
      "step": 18190
    },
    {
      "epoch": 144.44666001994017,
      "grad_norm": 411.69830322265625,
      "learning_rate": 8.994725122523353e-08,
      "loss": 22.0807,
      "step": 18200
    },
    {
      "epoch": 144.44666001994017,
      "eval_loss": 2.989143133163452,
      "eval_mae": 1.2954165935516357,
      "eval_mse": 2.989143133163452,
      "eval_r2": 0.09938579797744751,
      "eval_rmse": 1.7289138593820839,
      "eval_runtime": 9.07,
      "eval_samples_per_second": 442.228,
      "eval_steps_per_second": 13.892,
      "step": 18200
    },
    {
      "epoch": 144.52642073778665,
      "grad_norm": 568.3926391601562,
      "learning_rate": 8.9707478672251e-08,
      "loss": 25.0817,
      "step": 18210
    },
    {
      "epoch": 144.6061814556331,
      "grad_norm": 781.808349609375,
      "learning_rate": 8.94679562326744e-08,
      "loss": 24.5619,
      "step": 18220
    },
    {
      "epoch": 144.68594217347956,
      "grad_norm": 268.1374816894531,
      "learning_rate": 8.922868428024408e-08,
      "loss": 24.0362,
      "step": 18230
    },
    {
      "epoch": 144.76570289132601,
      "grad_norm": 390.1956787109375,
      "learning_rate": 8.89896631883095e-08,
      "loss": 25.5777,
      "step": 18240
    },
    {
      "epoch": 144.84546360917247,
      "grad_norm": 286.0571594238281,
      "learning_rate": 8.87508933298285e-08,
      "loss": 25.1571,
      "step": 18250
    },
    {
      "epoch": 144.92522432701895,
      "grad_norm": 972.77294921875,
      "learning_rate": 8.851237507736722e-08,
      "loss": 22.4625,
      "step": 18260
    },
    {
      "epoch": 145.0,
      "grad_norm": 560.763427734375,
      "learning_rate": 8.827410880309918e-08,
      "loss": 23.7497,
      "step": 18270
    },
    {
      "epoch": 145.07976071784645,
      "grad_norm": 493.7109680175781,
      "learning_rate": 8.803609487880431e-08,
      "loss": 22.5282,
      "step": 18280
    },
    {
      "epoch": 145.1595214356929,
      "grad_norm": 1222.901611328125,
      "learning_rate": 8.779833367586922e-08,
      "loss": 23.7649,
      "step": 18290
    },
    {
      "epoch": 145.2392821535394,
      "grad_norm": 182.56158447265625,
      "learning_rate": 8.756082556528612e-08,
      "loss": 25.1346,
      "step": 18300
    },
    {
      "epoch": 145.2392821535394,
      "eval_loss": 2.9885616302490234,
      "eval_mae": 1.2971998453140259,
      "eval_mse": 2.9885613918304443,
      "eval_r2": 0.09956103563308716,
      "eval_rmse": 1.7287456122375102,
      "eval_runtime": 9.0854,
      "eval_samples_per_second": 441.479,
      "eval_steps_per_second": 13.868,
      "step": 18300
    },
    {
      "epoch": 145.31904287138585,
      "grad_norm": 313.9729309082031,
      "learning_rate": 8.732357091765219e-08,
      "loss": 24.3856,
      "step": 18310
    },
    {
      "epoch": 145.3988035892323,
      "grad_norm": 387.6947937011719,
      "learning_rate": 8.7086570103169e-08,
      "loss": 22.9606,
      "step": 18320
    },
    {
      "epoch": 145.47856430707876,
      "grad_norm": 251.2086639404297,
      "learning_rate": 8.684982349164244e-08,
      "loss": 22.8897,
      "step": 18330
    },
    {
      "epoch": 145.5583250249252,
      "grad_norm": 218.4263916015625,
      "learning_rate": 8.661333145248129e-08,
      "loss": 24.4742,
      "step": 18340
    },
    {
      "epoch": 145.6380857427717,
      "grad_norm": 355.86907958984375,
      "learning_rate": 8.637709435469756e-08,
      "loss": 23.6665,
      "step": 18350
    },
    {
      "epoch": 145.71784646061815,
      "grad_norm": 143.9767303466797,
      "learning_rate": 8.61411125669051e-08,
      "loss": 23.7774,
      "step": 18360
    },
    {
      "epoch": 145.7976071784646,
      "grad_norm": 142.5809783935547,
      "learning_rate": 8.590538645731948e-08,
      "loss": 24.6402,
      "step": 18370
    },
    {
      "epoch": 145.87736789631106,
      "grad_norm": 287.8326110839844,
      "learning_rate": 8.56699163937575e-08,
      "loss": 24.4677,
      "step": 18380
    },
    {
      "epoch": 145.95712861415754,
      "grad_norm": 124.76634216308594,
      "learning_rate": 8.543470274363623e-08,
      "loss": 24.3025,
      "step": 18390
    },
    {
      "epoch": 146.0319042871386,
      "grad_norm": 717.8211669921875,
      "learning_rate": 8.519974587397263e-08,
      "loss": 21.0815,
      "step": 18400
    },
    {
      "epoch": 146.0319042871386,
      "eval_loss": 2.9937267303466797,
      "eval_mae": 1.29371178150177,
      "eval_mse": 2.9937262535095215,
      "eval_r2": 0.09800493717193604,
      "eval_rmse": 1.730238785113061,
      "eval_runtime": 9.0846,
      "eval_samples_per_second": 441.518,
      "eval_steps_per_second": 13.87,
      "step": 18400
    },
    {
      "epoch": 146.11166500498504,
      "grad_norm": 151.96337890625,
      "learning_rate": 8.496504615138325e-08,
      "loss": 24.258,
      "step": 18410
    },
    {
      "epoch": 146.1914257228315,
      "grad_norm": 306.97119140625,
      "learning_rate": 8.473060394208304e-08,
      "loss": 25.4368,
      "step": 18420
    },
    {
      "epoch": 146.27118644067798,
      "grad_norm": 157.916259765625,
      "learning_rate": 8.44964196118855e-08,
      "loss": 22.126,
      "step": 18430
    },
    {
      "epoch": 146.35094715852443,
      "grad_norm": 317.0219421386719,
      "learning_rate": 8.426249352620144e-08,
      "loss": 23.0198,
      "step": 18440
    },
    {
      "epoch": 146.4307078763709,
      "grad_norm": 213.1689910888672,
      "learning_rate": 8.402882605003884e-08,
      "loss": 26.4119,
      "step": 18450
    },
    {
      "epoch": 146.51046859421734,
      "grad_norm": 183.77806091308594,
      "learning_rate": 8.379541754800215e-08,
      "loss": 23.2543,
      "step": 18460
    },
    {
      "epoch": 146.5902293120638,
      "grad_norm": 148.0422821044922,
      "learning_rate": 8.356226838429198e-08,
      "loss": 23.2553,
      "step": 18470
    },
    {
      "epoch": 146.66999002991028,
      "grad_norm": 533.5089111328125,
      "learning_rate": 8.33293789227037e-08,
      "loss": 24.2542,
      "step": 18480
    },
    {
      "epoch": 146.74975074775674,
      "grad_norm": 433.2427673339844,
      "learning_rate": 8.309674952662791e-08,
      "loss": 24.8082,
      "step": 18490
    },
    {
      "epoch": 146.8295114656032,
      "grad_norm": 509.19036865234375,
      "learning_rate": 8.286438055904943e-08,
      "loss": 24.1001,
      "step": 18500
    },
    {
      "epoch": 146.8295114656032,
      "eval_loss": 2.9880919456481934,
      "eval_mae": 1.2967747449874878,
      "eval_mse": 2.9880919456481934,
      "eval_r2": 0.09970253705978394,
      "eval_rmse": 1.7286098303689568,
      "eval_runtime": 9.0561,
      "eval_samples_per_second": 442.906,
      "eval_steps_per_second": 13.913,
      "step": 18500
    },
    {
      "epoch": 146.90927218344964,
      "grad_norm": 518.4598388671875,
      "learning_rate": 8.263227238254639e-08,
      "loss": 23.1411,
      "step": 18510
    },
    {
      "epoch": 146.9890329012961,
      "grad_norm": 241.46841430664062,
      "learning_rate": 8.240042535929035e-08,
      "loss": 22.9866,
      "step": 18520
    },
    {
      "epoch": 147.06380857427718,
      "grad_norm": 152.85427856445312,
      "learning_rate": 8.216883985104514e-08,
      "loss": 22.618,
      "step": 18530
    },
    {
      "epoch": 147.14356929212363,
      "grad_norm": 417.3365783691406,
      "learning_rate": 8.193751621916655e-08,
      "loss": 22.4225,
      "step": 18540
    },
    {
      "epoch": 147.22333000997008,
      "grad_norm": 257.4353332519531,
      "learning_rate": 8.170645482460187e-08,
      "loss": 23.5731,
      "step": 18550
    },
    {
      "epoch": 147.30309072781654,
      "grad_norm": 996.5963745117188,
      "learning_rate": 8.14756560278893e-08,
      "loss": 23.9687,
      "step": 18560
    },
    {
      "epoch": 147.38285144566302,
      "grad_norm": 633.5903930664062,
      "learning_rate": 8.124512018915685e-08,
      "loss": 24.7502,
      "step": 18570
    },
    {
      "epoch": 147.46261216350948,
      "grad_norm": 803.2030029296875,
      "learning_rate": 8.101484766812264e-08,
      "loss": 24.6082,
      "step": 18580
    },
    {
      "epoch": 147.54237288135593,
      "grad_norm": 143.506591796875,
      "learning_rate": 8.078483882409387e-08,
      "loss": 25.6971,
      "step": 18590
    },
    {
      "epoch": 147.62213359920239,
      "grad_norm": 147.65036010742188,
      "learning_rate": 8.055509401596619e-08,
      "loss": 21.8963,
      "step": 18600
    },
    {
      "epoch": 147.62213359920239,
      "eval_loss": 2.990255117416382,
      "eval_mae": 1.295224905014038,
      "eval_mse": 2.9902548789978027,
      "eval_r2": 0.09905081987380981,
      "eval_rmse": 1.7292353451736413,
      "eval_runtime": 9.0673,
      "eval_samples_per_second": 442.36,
      "eval_steps_per_second": 13.896,
      "step": 18600
    },
    {
      "epoch": 147.70189431704884,
      "grad_norm": 811.623046875,
      "learning_rate": 8.032561360222318e-08,
      "loss": 24.3758,
      "step": 18610
    },
    {
      "epoch": 147.78165503489532,
      "grad_norm": 271.70947265625,
      "learning_rate": 8.009639794093617e-08,
      "loss": 24.3177,
      "step": 18620
    },
    {
      "epoch": 147.86141575274178,
      "grad_norm": 147.8336181640625,
      "learning_rate": 7.986744738976303e-08,
      "loss": 23.4661,
      "step": 18630
    },
    {
      "epoch": 147.94117647058823,
      "grad_norm": 1055.819580078125,
      "learning_rate": 7.963876230594835e-08,
      "loss": 22.1426,
      "step": 18640
    },
    {
      "epoch": 148.01595214356928,
      "grad_norm": 908.6998291015625,
      "learning_rate": 7.941034304632214e-08,
      "loss": 23.6974,
      "step": 18650
    },
    {
      "epoch": 148.09571286141576,
      "grad_norm": 292.4888610839844,
      "learning_rate": 7.918218996729973e-08,
      "loss": 22.3105,
      "step": 18660
    },
    {
      "epoch": 148.17547357926222,
      "grad_norm": 280.0393981933594,
      "learning_rate": 7.89543034248813e-08,
      "loss": 22.5675,
      "step": 18670
    },
    {
      "epoch": 148.25523429710867,
      "grad_norm": 578.9780883789062,
      "learning_rate": 7.872668377465094e-08,
      "loss": 22.3394,
      "step": 18680
    },
    {
      "epoch": 148.33499501495513,
      "grad_norm": 352.46331787109375,
      "learning_rate": 7.849933137177625e-08,
      "loss": 22.8286,
      "step": 18690
    },
    {
      "epoch": 148.4147557328016,
      "grad_norm": 263.3887939453125,
      "learning_rate": 7.827224657100809e-08,
      "loss": 23.9573,
      "step": 18700
    },
    {
      "epoch": 148.4147557328016,
      "eval_loss": 2.989132881164551,
      "eval_mae": 1.2960878610610962,
      "eval_mse": 2.989132881164551,
      "eval_r2": 0.09938883781433105,
      "eval_rmse": 1.7289108945126554,
      "eval_runtime": 9.0662,
      "eval_samples_per_second": 442.414,
      "eval_steps_per_second": 13.898,
      "step": 18700
    },
    {
      "epoch": 148.49451645064806,
      "grad_norm": 498.36920166015625,
      "learning_rate": 7.804542972667943e-08,
      "loss": 23.0484,
      "step": 18710
    },
    {
      "epoch": 148.57427716849452,
      "grad_norm": 172.67092895507812,
      "learning_rate": 7.781888119270552e-08,
      "loss": 22.4251,
      "step": 18720
    },
    {
      "epoch": 148.65403788634097,
      "grad_norm": 711.1735229492188,
      "learning_rate": 7.759260132258258e-08,
      "loss": 24.8158,
      "step": 18730
    },
    {
      "epoch": 148.73379860418743,
      "grad_norm": 180.4683380126953,
      "learning_rate": 7.736659046938776e-08,
      "loss": 26.0731,
      "step": 18740
    },
    {
      "epoch": 148.8135593220339,
      "grad_norm": 219.04393005371094,
      "learning_rate": 7.714084898577853e-08,
      "loss": 24.9301,
      "step": 18750
    },
    {
      "epoch": 148.89332003988036,
      "grad_norm": 310.49652099609375,
      "learning_rate": 7.691537722399208e-08,
      "loss": 26.3574,
      "step": 18760
    },
    {
      "epoch": 148.97308075772682,
      "grad_norm": 840.8336181640625,
      "learning_rate": 7.669017553584439e-08,
      "loss": 25.9603,
      "step": 18770
    },
    {
      "epoch": 149.04785643070787,
      "grad_norm": 538.75634765625,
      "learning_rate": 7.646524427273044e-08,
      "loss": 22.1064,
      "step": 18780
    },
    {
      "epoch": 149.12761714855435,
      "grad_norm": 635.2152709960938,
      "learning_rate": 7.624058378562312e-08,
      "loss": 23.8754,
      "step": 18790
    },
    {
      "epoch": 149.2073778664008,
      "grad_norm": 474.3734130859375,
      "learning_rate": 7.601619442507271e-08,
      "loss": 23.7222,
      "step": 18800
    },
    {
      "epoch": 149.2073778664008,
      "eval_loss": 2.988734245300293,
      "eval_mae": 1.2976834774017334,
      "eval_mse": 2.988734483718872,
      "eval_r2": 0.09950888156890869,
      "eval_rmse": 1.7287956743695514,
      "eval_runtime": 9.084,
      "eval_samples_per_second": 441.548,
      "eval_steps_per_second": 13.871,
      "step": 18800
    },
    {
      "epoch": 149.28713858424726,
      "grad_norm": 629.4293823242188,
      "learning_rate": 7.579207654120645e-08,
      "loss": 24.2276,
      "step": 18810
    },
    {
      "epoch": 149.3668993020937,
      "grad_norm": 448.8154602050781,
      "learning_rate": 7.556823048372817e-08,
      "loss": 24.7479,
      "step": 18820
    },
    {
      "epoch": 149.44666001994017,
      "grad_norm": 151.45706176757812,
      "learning_rate": 7.53446566019173e-08,
      "loss": 24.5128,
      "step": 18830
    },
    {
      "epoch": 149.52642073778665,
      "grad_norm": 187.52345275878906,
      "learning_rate": 7.512135524462881e-08,
      "loss": 22.5111,
      "step": 18840
    },
    {
      "epoch": 149.6061814556331,
      "grad_norm": 450.91326904296875,
      "learning_rate": 7.489832676029232e-08,
      "loss": 23.3607,
      "step": 18850
    },
    {
      "epoch": 149.68594217347956,
      "grad_norm": 212.0082244873047,
      "learning_rate": 7.46755714969115e-08,
      "loss": 23.701,
      "step": 18860
    },
    {
      "epoch": 149.76570289132601,
      "grad_norm": 790.0916137695312,
      "learning_rate": 7.447532565106768e-08,
      "loss": 24.3561,
      "step": 18870
    },
    {
      "epoch": 149.84546360917247,
      "grad_norm": 492.77972412109375,
      "learning_rate": 7.425309046472627e-08,
      "loss": 23.1056,
      "step": 18880
    },
    {
      "epoch": 149.92522432701895,
      "grad_norm": 1054.5626220703125,
      "learning_rate": 7.40311295061389e-08,
      "loss": 22.2082,
      "step": 18890
    },
    {
      "epoch": 150.0,
      "grad_norm": 734.5057983398438,
      "learning_rate": 7.380944312164386e-08,
      "loss": 23.3368,
      "step": 18900
    },
    {
      "epoch": 150.0,
      "eval_loss": 2.988919496536255,
      "eval_mae": 1.2994049787521362,
      "eval_mse": 2.988919734954834,
      "eval_r2": 0.0994531512260437,
      "eval_rmse": 1.728849251656961,
      "eval_runtime": 9.0753,
      "eval_samples_per_second": 441.97,
      "eval_steps_per_second": 13.884,
      "step": 18900
    },
    {
      "epoch": 150.07976071784645,
      "grad_norm": 494.13604736328125,
      "learning_rate": 7.358803165715091e-08,
      "loss": 23.7358,
      "step": 18910
    },
    {
      "epoch": 150.1595214356929,
      "grad_norm": 604.9675903320312,
      "learning_rate": 7.336689545814051e-08,
      "loss": 23.2456,
      "step": 18920
    },
    {
      "epoch": 150.2392821535394,
      "grad_norm": 1062.545654296875,
      "learning_rate": 7.3146034869664e-08,
      "loss": 23.7062,
      "step": 18930
    },
    {
      "epoch": 150.31904287138585,
      "grad_norm": 198.54518127441406,
      "learning_rate": 7.292545023634264e-08,
      "loss": 24.4768,
      "step": 18940
    },
    {
      "epoch": 150.3988035892323,
      "grad_norm": 414.9964904785156,
      "learning_rate": 7.270514190236691e-08,
      "loss": 24.0219,
      "step": 18950
    },
    {
      "epoch": 150.47856430707876,
      "grad_norm": 433.3045349121094,
      "learning_rate": 7.248511021149614e-08,
      "loss": 22.1332,
      "step": 18960
    },
    {
      "epoch": 150.5583250249252,
      "grad_norm": 282.57342529296875,
      "learning_rate": 7.226535550705831e-08,
      "loss": 22.157,
      "step": 18970
    },
    {
      "epoch": 150.6380857427717,
      "grad_norm": 497.9869384765625,
      "learning_rate": 7.204587813194885e-08,
      "loss": 23.2071,
      "step": 18980
    },
    {
      "epoch": 150.71784646061815,
      "grad_norm": 345.4354553222656,
      "learning_rate": 7.182667842863072e-08,
      "loss": 23.0731,
      "step": 18990
    },
    {
      "epoch": 150.7976071784646,
      "grad_norm": 1432.7169189453125,
      "learning_rate": 7.160775673913347e-08,
      "loss": 24.0156,
      "step": 19000
    },
    {
      "epoch": 150.7976071784646,
      "eval_loss": 2.988027572631836,
      "eval_mae": 1.294617772102356,
      "eval_mse": 2.9880270957946777,
      "eval_r2": 0.09972202777862549,
      "eval_rmse": 1.728591072461812,
      "eval_runtime": 9.0673,
      "eval_samples_per_second": 442.36,
      "eval_steps_per_second": 13.896,
      "step": 19000
    },
    {
      "epoch": 150.87736789631106,
      "grad_norm": 461.5654296875,
      "learning_rate": 7.138911340505277e-08,
      "loss": 26.2207,
      "step": 19010
    },
    {
      "epoch": 150.95712861415754,
      "grad_norm": 546.268798828125,
      "learning_rate": 7.117074876755028e-08,
      "loss": 25.6184,
      "step": 19020
    },
    {
      "epoch": 151.0319042871386,
      "grad_norm": 317.89990234375,
      "learning_rate": 7.095266316735246e-08,
      "loss": 21.8385,
      "step": 19030
    },
    {
      "epoch": 151.11166500498504,
      "grad_norm": 225.2183380126953,
      "learning_rate": 7.073485694475042e-08,
      "loss": 22.523,
      "step": 19040
    },
    {
      "epoch": 151.1914257228315,
      "grad_norm": 1056.931884765625,
      "learning_rate": 7.051733043959959e-08,
      "loss": 25.8547,
      "step": 19050
    },
    {
      "epoch": 151.27118644067798,
      "grad_norm": 271.0970458984375,
      "learning_rate": 7.030008399131859e-08,
      "loss": 24.099,
      "step": 19060
    },
    {
      "epoch": 151.35094715852443,
      "grad_norm": 183.71864318847656,
      "learning_rate": 7.008311793888943e-08,
      "loss": 25.2921,
      "step": 19070
    },
    {
      "epoch": 151.4307078763709,
      "grad_norm": 432.2311096191406,
      "learning_rate": 6.98664326208562e-08,
      "loss": 22.6419,
      "step": 19080
    },
    {
      "epoch": 151.51046859421734,
      "grad_norm": 131.0139923095703,
      "learning_rate": 6.965002837532536e-08,
      "loss": 26.2508,
      "step": 19090
    },
    {
      "epoch": 151.5902293120638,
      "grad_norm": 782.22900390625,
      "learning_rate": 6.943390553996436e-08,
      "loss": 23.513,
      "step": 19100
    },
    {
      "epoch": 151.5902293120638,
      "eval_loss": 2.9875853061676025,
      "eval_mae": 1.2965117692947388,
      "eval_mse": 2.9875853061676025,
      "eval_r2": 0.09985512495040894,
      "eval_rmse": 1.7284632788021859,
      "eval_runtime": 9.0747,
      "eval_samples_per_second": 441.998,
      "eval_steps_per_second": 13.885,
      "step": 19100
    },
    {
      "epoch": 151.66999002991028,
      "grad_norm": 759.2440185546875,
      "learning_rate": 6.921806445200198e-08,
      "loss": 22.4186,
      "step": 19110
    },
    {
      "epoch": 151.74975074775674,
      "grad_norm": 289.4839172363281,
      "learning_rate": 6.900250544822705e-08,
      "loss": 25.331,
      "step": 19120
    },
    {
      "epoch": 151.8295114656032,
      "grad_norm": 499.3775329589844,
      "learning_rate": 6.878722886498836e-08,
      "loss": 24.3565,
      "step": 19130
    },
    {
      "epoch": 151.90927218344964,
      "grad_norm": 393.87469482421875,
      "learning_rate": 6.85722350381941e-08,
      "loss": 22.3572,
      "step": 19140
    },
    {
      "epoch": 151.9890329012961,
      "grad_norm": 187.20021057128906,
      "learning_rate": 6.835752430331116e-08,
      "loss": 22.3619,
      "step": 19150
    },
    {
      "epoch": 152.06380857427718,
      "grad_norm": 673.76953125,
      "learning_rate": 6.814309699536466e-08,
      "loss": 22.2599,
      "step": 19160
    },
    {
      "epoch": 152.14356929212363,
      "grad_norm": 531.2612915039062,
      "learning_rate": 6.792895344893768e-08,
      "loss": 24.8074,
      "step": 19170
    },
    {
      "epoch": 152.22333000997008,
      "grad_norm": 632.0092163085938,
      "learning_rate": 6.771509399817024e-08,
      "loss": 25.183,
      "step": 19180
    },
    {
      "epoch": 152.30309072781654,
      "grad_norm": 1241.568115234375,
      "learning_rate": 6.750151897675941e-08,
      "loss": 23.1038,
      "step": 19190
    },
    {
      "epoch": 152.38285144566302,
      "grad_norm": 1045.9813232421875,
      "learning_rate": 6.728822871795817e-08,
      "loss": 22.1253,
      "step": 19200
    },
    {
      "epoch": 152.38285144566302,
      "eval_loss": 2.9882588386535645,
      "eval_mae": 1.2969865798950195,
      "eval_mse": 2.9882588386535645,
      "eval_r2": 0.0996522307395935,
      "eval_rmse": 1.728658103458739,
      "eval_runtime": 9.0569,
      "eval_samples_per_second": 442.869,
      "eval_steps_per_second": 13.912,
      "step": 19200
    },
    {
      "epoch": 152.46261216350948,
      "grad_norm": 290.79876708984375,
      "learning_rate": 6.70752235545752e-08,
      "loss": 23.7293,
      "step": 19210
    },
    {
      "epoch": 152.54237288135593,
      "grad_norm": 307.24053955078125,
      "learning_rate": 6.686250381897448e-08,
      "loss": 23.989,
      "step": 19220
    },
    {
      "epoch": 152.62213359920239,
      "grad_norm": 719.582763671875,
      "learning_rate": 6.665006984307467e-08,
      "loss": 22.8119,
      "step": 19230
    },
    {
      "epoch": 152.70189431704884,
      "grad_norm": 954.9166259765625,
      "learning_rate": 6.643792195834813e-08,
      "loss": 23.2559,
      "step": 19240
    },
    {
      "epoch": 152.78165503489532,
      "grad_norm": 157.11846923828125,
      "learning_rate": 6.622606049582122e-08,
      "loss": 25.1447,
      "step": 19250
    },
    {
      "epoch": 152.86141575274178,
      "grad_norm": 376.54119873046875,
      "learning_rate": 6.601448578607336e-08,
      "loss": 24.9452,
      "step": 19260
    },
    {
      "epoch": 152.94117647058823,
      "grad_norm": 445.1767578125,
      "learning_rate": 6.580319815923629e-08,
      "loss": 24.1425,
      "step": 19270
    },
    {
      "epoch": 153.01595214356928,
      "grad_norm": 590.1676025390625,
      "learning_rate": 6.559219794499396e-08,
      "loss": 22.0261,
      "step": 19280
    },
    {
      "epoch": 153.09571286141576,
      "grad_norm": 406.55609130859375,
      "learning_rate": 6.538148547258191e-08,
      "loss": 24.1728,
      "step": 19290
    },
    {
      "epoch": 153.17547357926222,
      "grad_norm": 123.7415771484375,
      "learning_rate": 6.517106107078652e-08,
      "loss": 24.9433,
      "step": 19300
    },
    {
      "epoch": 153.17547357926222,
      "eval_loss": 2.9871866703033447,
      "eval_mae": 1.2974798679351807,
      "eval_mse": 2.9871866703033447,
      "eval_r2": 0.09997528791427612,
      "eval_rmse": 1.7283479598458595,
      "eval_runtime": 9.0817,
      "eval_samples_per_second": 441.655,
      "eval_steps_per_second": 13.874,
      "step": 19300
    },
    {
      "epoch": 153.25523429710867,
      "grad_norm": 321.2386779785156,
      "learning_rate": 6.496092506794487e-08,
      "loss": 24.3306,
      "step": 19310
    },
    {
      "epoch": 153.33499501495513,
      "grad_norm": 681.6568603515625,
      "learning_rate": 6.475107779194392e-08,
      "loss": 26.5892,
      "step": 19320
    },
    {
      "epoch": 153.4147557328016,
      "grad_norm": 405.7754821777344,
      "learning_rate": 6.454151957022005e-08,
      "loss": 22.8697,
      "step": 19330
    },
    {
      "epoch": 153.49451645064806,
      "grad_norm": 145.44203186035156,
      "learning_rate": 6.433225072975884e-08,
      "loss": 23.3981,
      "step": 19340
    },
    {
      "epoch": 153.57427716849452,
      "grad_norm": 438.10137939453125,
      "learning_rate": 6.41232715970941e-08,
      "loss": 23.5633,
      "step": 19350
    },
    {
      "epoch": 153.65403788634097,
      "grad_norm": 933.510009765625,
      "learning_rate": 6.391458249830766e-08,
      "loss": 23.3836,
      "step": 19360
    },
    {
      "epoch": 153.73379860418743,
      "grad_norm": 486.6509094238281,
      "learning_rate": 6.370618375902891e-08,
      "loss": 22.858,
      "step": 19370
    },
    {
      "epoch": 153.8135593220339,
      "grad_norm": 1071.4417724609375,
      "learning_rate": 6.3498075704434e-08,
      "loss": 22.2621,
      "step": 19380
    },
    {
      "epoch": 153.89332003988036,
      "grad_norm": 136.1456298828125,
      "learning_rate": 6.329025865924561e-08,
      "loss": 23.795,
      "step": 19390
    },
    {
      "epoch": 153.97308075772682,
      "grad_norm": 863.8829345703125,
      "learning_rate": 6.30827329477325e-08,
      "loss": 23.1745,
      "step": 19400
    },
    {
      "epoch": 153.97308075772682,
      "eval_loss": 2.988656520843506,
      "eval_mae": 1.3007216453552246,
      "eval_mse": 2.9886562824249268,
      "eval_r2": 0.09953248500823975,
      "eval_rmse": 1.7287730569467257,
      "eval_runtime": 9.0795,
      "eval_samples_per_second": 441.766,
      "eval_steps_per_second": 13.877,
      "step": 19400
    },
    {
      "epoch": 154.04785643070787,
      "grad_norm": 736.192626953125,
      "learning_rate": 6.287549889370836e-08,
      "loss": 22.2077,
      "step": 19410
    },
    {
      "epoch": 154.12761714855435,
      "grad_norm": 219.8618927001953,
      "learning_rate": 6.266855682053226e-08,
      "loss": 24.9694,
      "step": 19420
    },
    {
      "epoch": 154.2073778664008,
      "grad_norm": 583.2711181640625,
      "learning_rate": 6.24619070511076e-08,
      "loss": 27.841,
      "step": 19430
    },
    {
      "epoch": 154.28713858424726,
      "grad_norm": 660.341552734375,
      "learning_rate": 6.225554990788151e-08,
      "loss": 24.4646,
      "step": 19440
    },
    {
      "epoch": 154.3668993020937,
      "grad_norm": 145.15283203125,
      "learning_rate": 6.204948571284455e-08,
      "loss": 23.7078,
      "step": 19450
    },
    {
      "epoch": 154.44666001994017,
      "grad_norm": 456.0956115722656,
      "learning_rate": 6.184371478753034e-08,
      "loss": 22.9063,
      "step": 19460
    },
    {
      "epoch": 154.52642073778665,
      "grad_norm": 570.6836547851562,
      "learning_rate": 6.163823745301466e-08,
      "loss": 23.8765,
      "step": 19470
    },
    {
      "epoch": 154.6061814556331,
      "grad_norm": 139.70950317382812,
      "learning_rate": 6.14330540299155e-08,
      "loss": 23.5889,
      "step": 19480
    },
    {
      "epoch": 154.68594217347956,
      "grad_norm": 708.5938720703125,
      "learning_rate": 6.122816483839194e-08,
      "loss": 23.7718,
      "step": 19490
    },
    {
      "epoch": 154.76570289132601,
      "grad_norm": 1011.361328125,
      "learning_rate": 6.1023570198144e-08,
      "loss": 23.5985,
      "step": 19500
    },
    {
      "epoch": 154.76570289132601,
      "eval_loss": 2.988107442855835,
      "eval_mae": 1.2986818552017212,
      "eval_mse": 2.988107442855835,
      "eval_r2": 0.09969782829284668,
      "eval_rmse": 1.7286143129269278,
      "eval_runtime": 9.0787,
      "eval_samples_per_second": 441.801,
      "eval_steps_per_second": 13.879,
      "step": 19500
    },
    {
      "epoch": 154.84546360917247,
      "grad_norm": 203.33657836914062,
      "learning_rate": 6.081927042841233e-08,
      "loss": 22.9083,
      "step": 19510
    },
    {
      "epoch": 154.92522432701895,
      "grad_norm": 678.0839233398438,
      "learning_rate": 6.061526584797724e-08,
      "loss": 22.9988,
      "step": 19520
    },
    {
      "epoch": 155.0,
      "grad_norm": 339.16741943359375,
      "learning_rate": 6.04115567751584e-08,
      "loss": 20.8858,
      "step": 19530
    },
    {
      "epoch": 155.07976071784645,
      "grad_norm": 198.96624755859375,
      "learning_rate": 6.020814352781469e-08,
      "loss": 23.7149,
      "step": 19540
    },
    {
      "epoch": 155.1595214356929,
      "grad_norm": 102.24024963378906,
      "learning_rate": 6.000502642334305e-08,
      "loss": 23.6419,
      "step": 19550
    },
    {
      "epoch": 155.2392821535394,
      "grad_norm": 699.8232421875,
      "learning_rate": 5.980220577867859e-08,
      "loss": 22.9911,
      "step": 19560
    },
    {
      "epoch": 155.31904287138585,
      "grad_norm": 709.4566650390625,
      "learning_rate": 5.959968191029363e-08,
      "loss": 23.0959,
      "step": 19570
    },
    {
      "epoch": 155.3988035892323,
      "grad_norm": 254.96136474609375,
      "learning_rate": 5.939745513419761e-08,
      "loss": 25.32,
      "step": 19580
    },
    {
      "epoch": 155.47856430707876,
      "grad_norm": 195.00021362304688,
      "learning_rate": 5.9195525765936226e-08,
      "loss": 25.8602,
      "step": 19590
    },
    {
      "epoch": 155.5583250249252,
      "grad_norm": 591.7045288085938,
      "learning_rate": 5.899389412059128e-08,
      "loss": 22.6448,
      "step": 19600
    },
    {
      "epoch": 155.5583250249252,
      "eval_loss": 2.986642360687256,
      "eval_mae": 1.2976558208465576,
      "eval_mse": 2.986642360687256,
      "eval_r2": 0.10013926029205322,
      "eval_rmse": 1.7281904873847835,
      "eval_runtime": 9.0698,
      "eval_samples_per_second": 442.235,
      "eval_steps_per_second": 13.892,
      "step": 19600
    },
    {
      "epoch": 155.6380857427717,
      "grad_norm": 704.7317504882812,
      "learning_rate": 5.8792560512779864e-08,
      "loss": 23.3964,
      "step": 19610
    },
    {
      "epoch": 155.71784646061815,
      "grad_norm": 186.69126892089844,
      "learning_rate": 5.8591525256654064e-08,
      "loss": 23.1593,
      "step": 19620
    },
    {
      "epoch": 155.7976071784646,
      "grad_norm": 120.61994171142578,
      "learning_rate": 5.8390788665900525e-08,
      "loss": 21.7643,
      "step": 19630
    },
    {
      "epoch": 155.87736789631106,
      "grad_norm": 1568.0780029296875,
      "learning_rate": 5.8190351053739816e-08,
      "loss": 25.4865,
      "step": 19640
    },
    {
      "epoch": 155.95712861415754,
      "grad_norm": 371.3355407714844,
      "learning_rate": 5.7990212732925843e-08,
      "loss": 24.1773,
      "step": 19650
    },
    {
      "epoch": 156.0319042871386,
      "grad_norm": 231.3843231201172,
      "learning_rate": 5.779037401574582e-08,
      "loss": 23.05,
      "step": 19660
    },
    {
      "epoch": 156.11166500498504,
      "grad_norm": 308.94384765625,
      "learning_rate": 5.759083521401914e-08,
      "loss": 25.9338,
      "step": 19670
    },
    {
      "epoch": 156.1914257228315,
      "grad_norm": 1007.2675170898438,
      "learning_rate": 5.739159663909754e-08,
      "loss": 22.6109,
      "step": 19680
    },
    {
      "epoch": 156.27118644067798,
      "grad_norm": 337.06707763671875,
      "learning_rate": 5.719265860186406e-08,
      "loss": 24.2056,
      "step": 19690
    },
    {
      "epoch": 156.35094715852443,
      "grad_norm": 229.7677001953125,
      "learning_rate": 5.699402141273277e-08,
      "loss": 24.7657,
      "step": 19700
    },
    {
      "epoch": 156.35094715852443,
      "eval_loss": 2.9869258403778076,
      "eval_mae": 1.298068642616272,
      "eval_mse": 2.9869258403778076,
      "eval_r2": 0.10005384683609009,
      "eval_rmse": 1.7282725017710048,
      "eval_runtime": 9.0728,
      "eval_samples_per_second": 442.092,
      "eval_steps_per_second": 13.888,
      "step": 19700
    },
    {
      "epoch": 156.4307078763709,
      "grad_norm": 316.57904052734375,
      "learning_rate": 5.6795685381648525e-08,
      "loss": 23.1404,
      "step": 19710
    },
    {
      "epoch": 156.51046859421734,
      "grad_norm": 271.0904235839844,
      "learning_rate": 5.659765081808629e-08,
      "loss": 24.78,
      "step": 19720
    },
    {
      "epoch": 156.5902293120638,
      "grad_norm": 284.07196044921875,
      "learning_rate": 5.639991803105018e-08,
      "loss": 22.9677,
      "step": 19730
    },
    {
      "epoch": 156.66999002991028,
      "grad_norm": 276.0367736816406,
      "learning_rate": 5.62024873290739e-08,
      "loss": 22.588,
      "step": 19740
    },
    {
      "epoch": 156.74975074775674,
      "grad_norm": 96.85620880126953,
      "learning_rate": 5.6005359020219745e-08,
      "loss": 23.1715,
      "step": 19750
    },
    {
      "epoch": 156.8295114656032,
      "grad_norm": 719.615478515625,
      "learning_rate": 5.580853341207795e-08,
      "loss": 23.5608,
      "step": 19760
    },
    {
      "epoch": 156.90927218344964,
      "grad_norm": 189.48875427246094,
      "learning_rate": 5.561201081176648e-08,
      "loss": 23.8051,
      "step": 19770
    },
    {
      "epoch": 156.9890329012961,
      "grad_norm": 208.35182189941406,
      "learning_rate": 5.541579152593073e-08,
      "loss": 24.8919,
      "step": 19780
    },
    {
      "epoch": 157.06380857427718,
      "grad_norm": 410.5036926269531,
      "learning_rate": 5.521987586074248e-08,
      "loss": 20.6443,
      "step": 19790
    },
    {
      "epoch": 157.14356929212363,
      "grad_norm": 713.73095703125,
      "learning_rate": 5.5024264121900087e-08,
      "loss": 24.4717,
      "step": 19800
    },
    {
      "epoch": 157.14356929212363,
      "eval_loss": 2.9873814582824707,
      "eval_mae": 1.2965357303619385,
      "eval_mse": 2.9873812198638916,
      "eval_r2": 0.09991669654846191,
      "eval_rmse": 1.7284042408718776,
      "eval_runtime": 9.072,
      "eval_samples_per_second": 442.13,
      "eval_steps_per_second": 13.889,
      "step": 19800
    },
    {
      "epoch": 157.22333000997008,
      "grad_norm": 355.75177001953125,
      "learning_rate": 5.482895661462744e-08,
      "loss": 25.0636,
      "step": 19810
    },
    {
      "epoch": 157.30309072781654,
      "grad_norm": 200.91207885742188,
      "learning_rate": 5.463395364367371e-08,
      "loss": 23.233,
      "step": 19820
    },
    {
      "epoch": 157.38285144566302,
      "grad_norm": 839.2678833007812,
      "learning_rate": 5.4439255513313104e-08,
      "loss": 25.1534,
      "step": 19830
    },
    {
      "epoch": 157.46261216350948,
      "grad_norm": 794.5970458984375,
      "learning_rate": 5.424486252734395e-08,
      "loss": 23.7456,
      "step": 19840
    },
    {
      "epoch": 157.54237288135593,
      "grad_norm": 797.7697143554688,
      "learning_rate": 5.405077498908847e-08,
      "loss": 22.2091,
      "step": 19850
    },
    {
      "epoch": 157.62213359920239,
      "grad_norm": 429.3815002441406,
      "learning_rate": 5.385699320139248e-08,
      "loss": 24.0605,
      "step": 19860
    },
    {
      "epoch": 157.70189431704884,
      "grad_norm": 488.4406433105469,
      "learning_rate": 5.36635174666244e-08,
      "loss": 22.0634,
      "step": 19870
    },
    {
      "epoch": 157.78165503489532,
      "grad_norm": 588.324951171875,
      "learning_rate": 5.3470348086675386e-08,
      "loss": 26.5165,
      "step": 19880
    },
    {
      "epoch": 157.86141575274178,
      "grad_norm": 530.62646484375,
      "learning_rate": 5.327748536295842e-08,
      "loss": 22.664,
      "step": 19890
    },
    {
      "epoch": 157.94117647058823,
      "grad_norm": 289.956787109375,
      "learning_rate": 5.308492959640795e-08,
      "loss": 23.8528,
      "step": 19900
    },
    {
      "epoch": 157.94117647058823,
      "eval_loss": 2.9881298542022705,
      "eval_mae": 1.2951724529266357,
      "eval_mse": 2.9881298542022705,
      "eval_r2": 0.09969109296798706,
      "eval_rmse": 1.7286207953748187,
      "eval_runtime": 9.0883,
      "eval_samples_per_second": 441.338,
      "eval_steps_per_second": 13.864,
      "step": 19900
    },
    {
      "epoch": 158.01595214356928,
      "grad_norm": 237.19174194335938,
      "learning_rate": 5.2892681087479574e-08,
      "loss": 22.773,
      "step": 19910
    },
    {
      "epoch": 158.09571286141576,
      "grad_norm": 274.02972412109375,
      "learning_rate": 5.2700740136149554e-08,
      "loss": 23.108,
      "step": 19920
    },
    {
      "epoch": 158.17547357926222,
      "grad_norm": 458.33648681640625,
      "learning_rate": 5.250910704191386e-08,
      "loss": 26.5027,
      "step": 19930
    },
    {
      "epoch": 158.25523429710867,
      "grad_norm": 227.19955444335938,
      "learning_rate": 5.2317782103788485e-08,
      "loss": 24.2449,
      "step": 19940
    },
    {
      "epoch": 158.33499501495513,
      "grad_norm": 455.753173828125,
      "learning_rate": 5.2126765620308514e-08,
      "loss": 23.0352,
      "step": 19950
    },
    {
      "epoch": 158.4147557328016,
      "grad_norm": 636.4472045898438,
      "learning_rate": 5.193605788952754e-08,
      "loss": 23.5401,
      "step": 19960
    },
    {
      "epoch": 158.49451645064806,
      "grad_norm": 778.9373779296875,
      "learning_rate": 5.174565920901766e-08,
      "loss": 24.3629,
      "step": 19970
    },
    {
      "epoch": 158.57427716849452,
      "grad_norm": 329.8791809082031,
      "learning_rate": 5.155556987586856e-08,
      "loss": 24.5927,
      "step": 19980
    },
    {
      "epoch": 158.65403788634097,
      "grad_norm": 900.1206665039062,
      "learning_rate": 5.1365790186687184e-08,
      "loss": 24.1182,
      "step": 19990
    },
    {
      "epoch": 158.73379860418743,
      "grad_norm": 1131.921875,
      "learning_rate": 5.1176320437597566e-08,
      "loss": 23.8033,
      "step": 20000
    },
    {
      "epoch": 158.73379860418743,
      "eval_loss": 2.988154172897339,
      "eval_mae": 1.2970765829086304,
      "eval_mse": 2.9881539344787598,
      "eval_r2": 0.09968382120132446,
      "eval_rmse": 1.7286277605310982,
      "eval_runtime": 9.147,
      "eval_samples_per_second": 438.505,
      "eval_steps_per_second": 13.775,
      "step": 20000
    },
    {
      "epoch": 158.8135593220339,
      "grad_norm": 357.07879638671875,
      "learning_rate": 5.098716092423991e-08,
      "loss": 24.5281,
      "step": 20010
    },
    {
      "epoch": 158.89332003988036,
      "grad_norm": 219.1493377685547,
      "learning_rate": 5.079831194177034e-08,
      "loss": 22.6291,
      "step": 20020
    },
    {
      "epoch": 158.97308075772682,
      "grad_norm": 915.48046875,
      "learning_rate": 5.060977378486064e-08,
      "loss": 22.1652,
      "step": 20030
    },
    {
      "epoch": 159.04785643070787,
      "grad_norm": 368.95794677734375,
      "learning_rate": 5.042154674769736e-08,
      "loss": 21.4069,
      "step": 20040
    },
    {
      "epoch": 159.12761714855435,
      "grad_norm": 542.30810546875,
      "learning_rate": 5.023363112398177e-08,
      "loss": 24.379,
      "step": 20050
    },
    {
      "epoch": 159.2073778664008,
      "grad_norm": 768.3283081054688,
      "learning_rate": 5.0046027206929046e-08,
      "loss": 25.799,
      "step": 20060
    },
    {
      "epoch": 159.28713858424726,
      "grad_norm": 226.7152862548828,
      "learning_rate": 4.985873528926826e-08,
      "loss": 24.935,
      "step": 20070
    },
    {
      "epoch": 159.3668993020937,
      "grad_norm": 565.6937866210938,
      "learning_rate": 4.9671755663241304e-08,
      "loss": 22.7557,
      "step": 20080
    },
    {
      "epoch": 159.44666001994017,
      "grad_norm": 238.96612548828125,
      "learning_rate": 4.948508862060316e-08,
      "loss": 23.0391,
      "step": 20090
    },
    {
      "epoch": 159.52642073778665,
      "grad_norm": 343.6816711425781,
      "learning_rate": 4.9298734452620755e-08,
      "loss": 24.5896,
      "step": 20100
    },
    {
      "epoch": 159.52642073778665,
      "eval_loss": 2.989109516143799,
      "eval_mae": 1.294765830039978,
      "eval_mse": 2.989109516143799,
      "eval_r2": 0.09939593076705933,
      "eval_rmse": 1.7289041373493785,
      "eval_runtime": 9.0579,
      "eval_samples_per_second": 442.817,
      "eval_steps_per_second": 13.91,
      "step": 20100
    },
    {
      "epoch": 159.6061814556331,
      "grad_norm": 803.0233764648438,
      "learning_rate": 4.9112693450072905e-08,
      "loss": 22.7036,
      "step": 20110
    },
    {
      "epoch": 159.68594217347956,
      "grad_norm": 220.58651733398438,
      "learning_rate": 4.892696590324996e-08,
      "loss": 25.0648,
      "step": 20120
    },
    {
      "epoch": 159.76570289132601,
      "grad_norm": 197.690673828125,
      "learning_rate": 4.874155210195291e-08,
      "loss": 24.4888,
      "step": 20130
    },
    {
      "epoch": 159.84546360917247,
      "grad_norm": 403.8138732910156,
      "learning_rate": 4.85564523354933e-08,
      "loss": 21.8955,
      "step": 20140
    },
    {
      "epoch": 159.92522432701895,
      "grad_norm": 137.9730224609375,
      "learning_rate": 4.837166689269276e-08,
      "loss": 22.8665,
      "step": 20150
    },
    {
      "epoch": 160.0,
      "grad_norm": 173.60696411132812,
      "learning_rate": 4.818719606188223e-08,
      "loss": 22.3084,
      "step": 20160
    },
    {
      "epoch": 160.07976071784645,
      "grad_norm": 669.76025390625,
      "learning_rate": 4.800304013090206e-08,
      "loss": 24.1283,
      "step": 20170
    },
    {
      "epoch": 160.1595214356929,
      "grad_norm": 423.6705017089844,
      "learning_rate": 4.7819199387100966e-08,
      "loss": 25.3707,
      "step": 20180
    },
    {
      "epoch": 160.2392821535394,
      "grad_norm": 1109.6336669921875,
      "learning_rate": 4.763567411733593e-08,
      "loss": 23.5949,
      "step": 20190
    },
    {
      "epoch": 160.31904287138585,
      "grad_norm": 775.6715087890625,
      "learning_rate": 4.7452464607971784e-08,
      "loss": 23.3331,
      "step": 20200
    },
    {
      "epoch": 160.31904287138585,
      "eval_loss": 2.9872071743011475,
      "eval_mae": 1.2983434200286865,
      "eval_mse": 2.9872071743011475,
      "eval_r2": 0.09996908903121948,
      "eval_rmse": 1.7283538915109797,
      "eval_runtime": 9.0827,
      "eval_samples_per_second": 441.609,
      "eval_steps_per_second": 13.873,
      "step": 20200
    },
    {
      "epoch": 160.3988035892323,
      "grad_norm": 564.7343139648438,
      "learning_rate": 4.726957114488073e-08,
      "loss": 22.8999,
      "step": 20210
    },
    {
      "epoch": 160.47856430707876,
      "grad_norm": 414.7461853027344,
      "learning_rate": 4.7086994013441375e-08,
      "loss": 23.5632,
      "step": 20220
    },
    {
      "epoch": 160.5583250249252,
      "grad_norm": 993.0753173828125,
      "learning_rate": 4.690473349853924e-08,
      "loss": 25.4307,
      "step": 20230
    },
    {
      "epoch": 160.6380857427717,
      "grad_norm": 496.5462646484375,
      "learning_rate": 4.672278988456568e-08,
      "loss": 23.8259,
      "step": 20240
    },
    {
      "epoch": 160.71784646061815,
      "grad_norm": 124.31321716308594,
      "learning_rate": 4.654116345541742e-08,
      "loss": 25.5149,
      "step": 20250
    },
    {
      "epoch": 160.7976071784646,
      "grad_norm": 247.69906616210938,
      "learning_rate": 4.635985449449631e-08,
      "loss": 21.4839,
      "step": 20260
    },
    {
      "epoch": 160.87736789631106,
      "grad_norm": 826.633056640625,
      "learning_rate": 4.617886328470902e-08,
      "loss": 23.509,
      "step": 20270
    },
    {
      "epoch": 160.95712861415754,
      "grad_norm": 447.5196228027344,
      "learning_rate": 4.599819010846614e-08,
      "loss": 22.9887,
      "step": 20280
    },
    {
      "epoch": 161.0319042871386,
      "grad_norm": 264.0032958984375,
      "learning_rate": 4.581783524768232e-08,
      "loss": 23.0958,
      "step": 20290
    },
    {
      "epoch": 161.11166500498504,
      "grad_norm": 990.3718872070312,
      "learning_rate": 4.5637798983775236e-08,
      "loss": 23.5094,
      "step": 20300
    },
    {
      "epoch": 161.11166500498504,
      "eval_loss": 2.988409996032715,
      "eval_mae": 1.3004189729690552,
      "eval_mse": 2.9884097576141357,
      "eval_r2": 0.09960675239562988,
      "eval_rmse": 1.7287017549635726,
      "eval_runtime": 9.0987,
      "eval_samples_per_second": 440.83,
      "eval_steps_per_second": 13.848,
      "step": 20300
    },
    {
      "epoch": 161.1914257228315,
      "grad_norm": 395.7349853515625,
      "learning_rate": 4.545808159766554e-08,
      "loss": 22.8364,
      "step": 20310
    },
    {
      "epoch": 161.27118644067798,
      "grad_norm": 499.4708251953125,
      "learning_rate": 4.527868336977644e-08,
      "loss": 23.2073,
      "step": 20320
    },
    {
      "epoch": 161.35094715852443,
      "grad_norm": 238.495849609375,
      "learning_rate": 4.509960458003301e-08,
      "loss": 23.3997,
      "step": 20330
    },
    {
      "epoch": 161.4307078763709,
      "grad_norm": 423.6451110839844,
      "learning_rate": 4.4920845507861847e-08,
      "loss": 23.6306,
      "step": 20340
    },
    {
      "epoch": 161.51046859421734,
      "grad_norm": 320.92340087890625,
      "learning_rate": 4.4742406432190873e-08,
      "loss": 26.0693,
      "step": 20350
    },
    {
      "epoch": 161.5902293120638,
      "grad_norm": 530.1223754882812,
      "learning_rate": 4.456428763144848e-08,
      "loss": 22.0599,
      "step": 20360
    },
    {
      "epoch": 161.66999002991028,
      "grad_norm": 875.4921264648438,
      "learning_rate": 4.4386489383563516e-08,
      "loss": 23.7559,
      "step": 20370
    },
    {
      "epoch": 161.74975074775674,
      "grad_norm": 733.9068603515625,
      "learning_rate": 4.420901196596452e-08,
      "loss": 23.7832,
      "step": 20380
    },
    {
      "epoch": 161.8295114656032,
      "grad_norm": 239.6742401123047,
      "learning_rate": 4.4031855655579344e-08,
      "loss": 24.1239,
      "step": 20390
    },
    {
      "epoch": 161.90927218344964,
      "grad_norm": 482.89874267578125,
      "learning_rate": 4.385502072883501e-08,
      "loss": 23.7691,
      "step": 20400
    },
    {
      "epoch": 161.90927218344964,
      "eval_loss": 2.986546754837036,
      "eval_mae": 1.2973977327346802,
      "eval_mse": 2.986546754837036,
      "eval_r2": 0.10016804933547974,
      "eval_rmse": 1.7281628264828046,
      "eval_runtime": 9.1006,
      "eval_samples_per_second": 440.741,
      "eval_steps_per_second": 13.845,
      "step": 20400
    },
    {
      "epoch": 161.9890329012961,
      "grad_norm": 102.24373626708984,
      "learning_rate": 4.367850746165708e-08,
      "loss": 24.6804,
      "step": 20410
    },
    {
      "epoch": 162.06380857427718,
      "grad_norm": 172.08877563476562,
      "learning_rate": 4.3502316129468837e-08,
      "loss": 20.5014,
      "step": 20420
    },
    {
      "epoch": 162.14356929212363,
      "grad_norm": 229.16693115234375,
      "learning_rate": 4.3326447007191654e-08,
      "loss": 22.8511,
      "step": 20430
    },
    {
      "epoch": 162.22333000997008,
      "grad_norm": 334.28741455078125,
      "learning_rate": 4.315090036924402e-08,
      "loss": 23.8031,
      "step": 20440
    },
    {
      "epoch": 162.30309072781654,
      "grad_norm": 113.47332000732422,
      "learning_rate": 4.2975676489541094e-08,
      "loss": 23.2761,
      "step": 20450
    },
    {
      "epoch": 162.38285144566302,
      "grad_norm": 1696.001708984375,
      "learning_rate": 4.280077564149454e-08,
      "loss": 23.0712,
      "step": 20460
    },
    {
      "epoch": 162.46261216350948,
      "grad_norm": 429.3016357421875,
      "learning_rate": 4.2626198098011986e-08,
      "loss": 26.6888,
      "step": 20470
    },
    {
      "epoch": 162.54237288135593,
      "grad_norm": 127.84202575683594,
      "learning_rate": 4.245194413149653e-08,
      "loss": 23.5264,
      "step": 20480
    },
    {
      "epoch": 162.62213359920239,
      "grad_norm": 718.2103881835938,
      "learning_rate": 4.227801401384642e-08,
      "loss": 24.2782,
      "step": 20490
    },
    {
      "epoch": 162.70189431704884,
      "grad_norm": 98.80939483642578,
      "learning_rate": 4.210440801645462e-08,
      "loss": 22.7801,
      "step": 20500
    },
    {
      "epoch": 162.70189431704884,
      "eval_loss": 2.986672878265381,
      "eval_mae": 1.296818733215332,
      "eval_mse": 2.98667311668396,
      "eval_r2": 0.10012996196746826,
      "eval_rmse": 1.7281993856855637,
      "eval_runtime": 9.0883,
      "eval_samples_per_second": 441.338,
      "eval_steps_per_second": 13.864,
      "step": 20500
    },
    {
      "epoch": 162.78165503489532,
      "grad_norm": 710.266845703125,
      "learning_rate": 4.193112641020816e-08,
      "loss": 26.5156,
      "step": 20510
    },
    {
      "epoch": 162.86141575274178,
      "grad_norm": 599.1068115234375,
      "learning_rate": 4.175816946548819e-08,
      "loss": 24.2544,
      "step": 20520
    },
    {
      "epoch": 162.94117647058823,
      "grad_norm": 640.97021484375,
      "learning_rate": 4.158553745216903e-08,
      "loss": 21.5817,
      "step": 20530
    },
    {
      "epoch": 163.01595214356928,
      "grad_norm": 779.9424438476562,
      "learning_rate": 4.14132306396181e-08,
      "loss": 24.3248,
      "step": 20540
    },
    {
      "epoch": 163.09571286141576,
      "grad_norm": 733.3753051757812,
      "learning_rate": 4.124124929669537e-08,
      "loss": 25.5774,
      "step": 20550
    },
    {
      "epoch": 163.17547357926222,
      "grad_norm": 497.6435852050781,
      "learning_rate": 4.1069593691753057e-08,
      "loss": 22.9471,
      "step": 20560
    },
    {
      "epoch": 163.25523429710867,
      "grad_norm": 440.9189453125,
      "learning_rate": 4.0898264092634916e-08,
      "loss": 24.5098,
      "step": 20570
    },
    {
      "epoch": 163.33499501495513,
      "grad_norm": 234.5493621826172,
      "learning_rate": 4.0727260766676237e-08,
      "loss": 24.8129,
      "step": 20580
    },
    {
      "epoch": 163.4147557328016,
      "grad_norm": 147.0826873779297,
      "learning_rate": 4.0556583980703025e-08,
      "loss": 23.6257,
      "step": 20590
    },
    {
      "epoch": 163.49451645064806,
      "grad_norm": 217.13864135742188,
      "learning_rate": 4.0386234001031776e-08,
      "loss": 23.653,
      "step": 20600
    },
    {
      "epoch": 163.49451645064806,
      "eval_loss": 2.986043691635132,
      "eval_mae": 1.299048662185669,
      "eval_mse": 2.986043930053711,
      "eval_r2": 0.10031956434249878,
      "eval_rmse": 1.728017340785014,
      "eval_runtime": 9.0988,
      "eval_samples_per_second": 440.828,
      "eval_steps_per_second": 13.848,
      "step": 20600
    },
    {
      "epoch": 163.57427716849452,
      "grad_norm": 666.421630859375,
      "learning_rate": 4.021621109346923e-08,
      "loss": 21.0761,
      "step": 20610
    },
    {
      "epoch": 163.65403788634097,
      "grad_norm": 378.9775390625,
      "learning_rate": 4.0046515523311595e-08,
      "loss": 24.4574,
      "step": 20620
    },
    {
      "epoch": 163.73379860418743,
      "grad_norm": 370.6648864746094,
      "learning_rate": 3.987714755534435e-08,
      "loss": 22.2913,
      "step": 20630
    },
    {
      "epoch": 163.8135593220339,
      "grad_norm": 836.6725463867188,
      "learning_rate": 3.9708107453841926e-08,
      "loss": 26.003,
      "step": 20640
    },
    {
      "epoch": 163.89332003988036,
      "grad_norm": 203.53436279296875,
      "learning_rate": 3.953939548256696e-08,
      "loss": 24.5101,
      "step": 20650
    },
    {
      "epoch": 163.97308075772682,
      "grad_norm": 131.53392028808594,
      "learning_rate": 3.9371011904770295e-08,
      "loss": 22.3992,
      "step": 20660
    },
    {
      "epoch": 164.04785643070787,
      "grad_norm": 511.9137268066406,
      "learning_rate": 3.9202956983190234e-08,
      "loss": 21.8256,
      "step": 20670
    },
    {
      "epoch": 164.12761714855435,
      "grad_norm": 560.97900390625,
      "learning_rate": 3.903523098005221e-08,
      "loss": 24.6533,
      "step": 20680
    },
    {
      "epoch": 164.2073778664008,
      "grad_norm": 486.2814636230469,
      "learning_rate": 3.8867834157068596e-08,
      "loss": 24.5964,
      "step": 20690
    },
    {
      "epoch": 164.28713858424726,
      "grad_norm": 784.7884521484375,
      "learning_rate": 3.8700766775438124e-08,
      "loss": 23.9616,
      "step": 20700
    },
    {
      "epoch": 164.28713858424726,
      "eval_loss": 2.9880242347717285,
      "eval_mae": 1.2942732572555542,
      "eval_mse": 2.9880242347717285,
      "eval_r2": 0.09972292184829712,
      "eval_rmse": 1.7285902449023969,
      "eval_runtime": 9.0853,
      "eval_samples_per_second": 441.481,
      "eval_steps_per_second": 13.869,
      "step": 20700
    },
    {
      "epoch": 164.3668993020937,
      "grad_norm": 169.08421325683594,
      "learning_rate": 3.853402909584516e-08,
      "loss": 23.0227,
      "step": 20710
    },
    {
      "epoch": 164.44666001994017,
      "grad_norm": 1243.542236328125,
      "learning_rate": 3.8367621378460003e-08,
      "loss": 21.9406,
      "step": 20720
    },
    {
      "epoch": 164.52642073778665,
      "grad_norm": 575.0645751953125,
      "learning_rate": 3.820154388293795e-08,
      "loss": 23.3995,
      "step": 20730
    },
    {
      "epoch": 164.6061814556331,
      "grad_norm": 333.740966796875,
      "learning_rate": 3.803579686841901e-08,
      "loss": 23.2316,
      "step": 20740
    },
    {
      "epoch": 164.68594217347956,
      "grad_norm": 812.60986328125,
      "learning_rate": 3.7870380593527484e-08,
      "loss": 24.5726,
      "step": 20750
    },
    {
      "epoch": 164.76570289132601,
      "grad_norm": 127.72270202636719,
      "learning_rate": 3.770529531637173e-08,
      "loss": 25.9085,
      "step": 20760
    },
    {
      "epoch": 164.84546360917247,
      "grad_norm": 478.8529052734375,
      "learning_rate": 3.754054129454348e-08,
      "loss": 24.0288,
      "step": 20770
    },
    {
      "epoch": 164.92522432701895,
      "grad_norm": 464.51904296875,
      "learning_rate": 3.737611878511779e-08,
      "loss": 23.2809,
      "step": 20780
    },
    {
      "epoch": 165.0,
      "grad_norm": 463.0782775878906,
      "learning_rate": 3.7212028044652233e-08,
      "loss": 21.8776,
      "step": 20790
    },
    {
      "epoch": 165.07976071784645,
      "grad_norm": 1210.877685546875,
      "learning_rate": 3.7048269329186754e-08,
      "loss": 25.0118,
      "step": 20800
    },
    {
      "epoch": 165.07976071784645,
      "eval_loss": 2.9878416061401367,
      "eval_mae": 1.2945494651794434,
      "eval_mse": 2.9878413677215576,
      "eval_r2": 0.09977799654006958,
      "eval_rmse": 1.7285373492411316,
      "eval_runtime": 9.1111,
      "eval_samples_per_second": 440.233,
      "eval_steps_per_second": 13.829,
      "step": 20800
    },
    {
      "epoch": 165.1595214356929,
      "grad_norm": 495.2569274902344,
      "learning_rate": 3.688484289424337e-08,
      "loss": 22.6857,
      "step": 20810
    },
    {
      "epoch": 165.2392821535394,
      "grad_norm": 192.6989288330078,
      "learning_rate": 3.672174899482544e-08,
      "loss": 23.7292,
      "step": 20820
    },
    {
      "epoch": 165.31904287138585,
      "grad_norm": 655.8668212890625,
      "learning_rate": 3.6558987885417445e-08,
      "loss": 22.3309,
      "step": 20830
    },
    {
      "epoch": 165.3988035892323,
      "grad_norm": 940.3027954101562,
      "learning_rate": 3.639655981998482e-08,
      "loss": 23.7985,
      "step": 20840
    },
    {
      "epoch": 165.47856430707876,
      "grad_norm": 500.3050231933594,
      "learning_rate": 3.623446505197306e-08,
      "loss": 23.809,
      "step": 20850
    },
    {
      "epoch": 165.5583250249252,
      "grad_norm": 570.357666015625,
      "learning_rate": 3.607270383430777e-08,
      "loss": 24.2061,
      "step": 20860
    },
    {
      "epoch": 165.6380857427717,
      "grad_norm": 756.9074096679688,
      "learning_rate": 3.592740413257877e-08,
      "loss": 23.6694,
      "step": 20870
    },
    {
      "epoch": 165.71784646061815,
      "grad_norm": 497.1473388671875,
      "learning_rate": 3.5766277355517347e-08,
      "loss": 23.7223,
      "step": 20880
    },
    {
      "epoch": 165.7976071784646,
      "grad_norm": 224.22097778320312,
      "learning_rate": 3.5605484859341893e-08,
      "loss": 24.6421,
      "step": 20890
    },
    {
      "epoch": 165.87736789631106,
      "grad_norm": 277.3652038574219,
      "learning_rate": 3.544502689494588e-08,
      "loss": 22.7341,
      "step": 20900
    },
    {
      "epoch": 165.87736789631106,
      "eval_loss": 2.987583875656128,
      "eval_mae": 1.2943426370620728,
      "eval_mse": 2.987583875656128,
      "eval_r2": 0.09985554218292236,
      "eval_rmse": 1.728462864991935,
      "eval_runtime": 9.0908,
      "eval_samples_per_second": 441.213,
      "eval_steps_per_second": 13.86,
      "step": 20900
    },
    {
      "epoch": 165.95712861415754,
      "grad_norm": 834.4371337890625,
      "learning_rate": 3.528490371270101e-08,
      "loss": 25.1784,
      "step": 20910
    },
    {
      "epoch": 166.0319042871386,
      "grad_norm": 747.2515258789062,
      "learning_rate": 3.512511556245631e-08,
      "loss": 23.1242,
      "step": 20920
    },
    {
      "epoch": 166.11166500498504,
      "grad_norm": 206.32666015625,
      "learning_rate": 3.496566269353832e-08,
      "loss": 23.3442,
      "step": 20930
    },
    {
      "epoch": 166.1914257228315,
      "grad_norm": 1007.1183471679688,
      "learning_rate": 3.480654535475025e-08,
      "loss": 21.7909,
      "step": 20940
    },
    {
      "epoch": 166.27118644067798,
      "grad_norm": 145.24815368652344,
      "learning_rate": 3.4647763794371705e-08,
      "loss": 25.2308,
      "step": 20950
    },
    {
      "epoch": 166.35094715852443,
      "grad_norm": 725.6841430664062,
      "learning_rate": 3.448931826015858e-08,
      "loss": 26.5595,
      "step": 20960
    },
    {
      "epoch": 166.4307078763709,
      "grad_norm": 207.36798095703125,
      "learning_rate": 3.43312089993423e-08,
      "loss": 22.0913,
      "step": 20970
    },
    {
      "epoch": 166.51046859421734,
      "grad_norm": 713.8314819335938,
      "learning_rate": 3.417343625862954e-08,
      "loss": 23.4224,
      "step": 20980
    },
    {
      "epoch": 166.5902293120638,
      "grad_norm": 121.8656234741211,
      "learning_rate": 3.401600028420201e-08,
      "loss": 24.7084,
      "step": 20990
    },
    {
      "epoch": 166.66999002991028,
      "grad_norm": 920.5518798828125,
      "learning_rate": 3.385890132171584e-08,
      "loss": 23.9545,
      "step": 21000
    },
    {
      "epoch": 166.66999002991028,
      "eval_loss": 2.9885149002075195,
      "eval_mae": 1.293936848640442,
      "eval_mse": 2.9885149002075195,
      "eval_r2": 0.09957504272460938,
      "eval_rmse": 1.7287321655500945,
      "eval_runtime": 9.0843,
      "eval_samples_per_second": 441.53,
      "eval_steps_per_second": 13.87,
      "step": 21000
    },
    {
      "epoch": 166.74975074775674,
      "grad_norm": 615.0982666015625,
      "learning_rate": 3.370213961630142e-08,
      "loss": 25.1141,
      "step": 21010
    },
    {
      "epoch": 166.8295114656032,
      "grad_norm": 381.2695617675781,
      "learning_rate": 3.354571541256279e-08,
      "loss": 21.3079,
      "step": 21020
    },
    {
      "epoch": 166.90927218344964,
      "grad_norm": 261.74169921875,
      "learning_rate": 3.3389628954577336e-08,
      "loss": 22.5619,
      "step": 21030
    },
    {
      "epoch": 166.9890329012961,
      "grad_norm": 1052.0252685546875,
      "learning_rate": 3.323388048589559e-08,
      "loss": 25.1966,
      "step": 21040
    },
    {
      "epoch": 167.06380857427718,
      "grad_norm": 293.083984375,
      "learning_rate": 3.307847024954069e-08,
      "loss": 23.9578,
      "step": 21050
    },
    {
      "epoch": 167.14356929212363,
      "grad_norm": 624.7679443359375,
      "learning_rate": 3.2923398488007733e-08,
      "loss": 24.2935,
      "step": 21060
    },
    {
      "epoch": 167.22333000997008,
      "grad_norm": 598.4464111328125,
      "learning_rate": 3.2768665443263984e-08,
      "loss": 23.0892,
      "step": 21070
    },
    {
      "epoch": 167.30309072781654,
      "grad_norm": 801.3358154296875,
      "learning_rate": 3.2614271356748156e-08,
      "loss": 23.4058,
      "step": 21080
    },
    {
      "epoch": 167.38285144566302,
      "grad_norm": 103.62716674804688,
      "learning_rate": 3.2460216469369944e-08,
      "loss": 23.3563,
      "step": 21090
    },
    {
      "epoch": 167.46261216350948,
      "grad_norm": 403.87445068359375,
      "learning_rate": 3.230650102150975e-08,
      "loss": 22.5184,
      "step": 21100
    },
    {
      "epoch": 167.46261216350948,
      "eval_loss": 2.9855480194091797,
      "eval_mae": 1.2961645126342773,
      "eval_mse": 2.9855480194091797,
      "eval_r2": 0.10046899318695068,
      "eval_rmse": 1.7278738436035137,
      "eval_runtime": 9.0721,
      "eval_samples_per_second": 442.125,
      "eval_steps_per_second": 13.889,
      "step": 21100
    },
    {
      "epoch": 167.54237288135593,
      "grad_norm": 494.8824157714844,
      "learning_rate": 3.215312525301853e-08,
      "loss": 22.9951,
      "step": 21110
    },
    {
      "epoch": 167.62213359920239,
      "grad_norm": 809.4344482421875,
      "learning_rate": 3.2000089403216966e-08,
      "loss": 23.5586,
      "step": 21120
    },
    {
      "epoch": 167.70189431704884,
      "grad_norm": 136.36012268066406,
      "learning_rate": 3.184739371089562e-08,
      "loss": 24.2447,
      "step": 21130
    },
    {
      "epoch": 167.78165503489532,
      "grad_norm": 115.35761260986328,
      "learning_rate": 3.1695038414314036e-08,
      "loss": 23.0265,
      "step": 21140
    },
    {
      "epoch": 167.86141575274178,
      "grad_norm": 160.2898712158203,
      "learning_rate": 3.154302375120069e-08,
      "loss": 25.8412,
      "step": 21150
    },
    {
      "epoch": 167.94117647058823,
      "grad_norm": 358.9959716796875,
      "learning_rate": 3.1391349958752644e-08,
      "loss": 23.6602,
      "step": 21160
    },
    {
      "epoch": 168.01595214356928,
      "grad_norm": 1159.0592041015625,
      "learning_rate": 3.124001727363512e-08,
      "loss": 21.6542,
      "step": 21170
    },
    {
      "epoch": 168.09571286141576,
      "grad_norm": 204.9313201904297,
      "learning_rate": 3.108902593198076e-08,
      "loss": 21.4206,
      "step": 21180
    },
    {
      "epoch": 168.17547357926222,
      "grad_norm": 379.1077880859375,
      "learning_rate": 3.093837616938996e-08,
      "loss": 22.0864,
      "step": 21190
    },
    {
      "epoch": 168.25523429710867,
      "grad_norm": 534.8294067382812,
      "learning_rate": 3.0788068220929995e-08,
      "loss": 24.5088,
      "step": 21200
    },
    {
      "epoch": 168.25523429710867,
      "eval_loss": 2.9861366748809814,
      "eval_mae": 1.297932505607605,
      "eval_mse": 2.9861366748809814,
      "eval_r2": 0.10029160976409912,
      "eval_rmse": 1.7280441761948626,
      "eval_runtime": 9.0903,
      "eval_samples_per_second": 441.239,
      "eval_steps_per_second": 13.861,
      "step": 21200
    },
    {
      "epoch": 168.33499501495513,
      "grad_norm": 349.81402587890625,
      "learning_rate": 3.0638102321134786e-08,
      "loss": 23.7894,
      "step": 21210
    },
    {
      "epoch": 168.4147557328016,
      "grad_norm": 262.42547607421875,
      "learning_rate": 3.048847870400442e-08,
      "loss": 26.1303,
      "step": 21220
    },
    {
      "epoch": 168.49451645064806,
      "grad_norm": 584.2164916992188,
      "learning_rate": 3.033919760300518e-08,
      "loss": 20.7866,
      "step": 21230
    },
    {
      "epoch": 168.57427716849452,
      "grad_norm": 638.7256469726562,
      "learning_rate": 3.019025925106858e-08,
      "loss": 23.7111,
      "step": 21240
    },
    {
      "epoch": 168.65403788634097,
      "grad_norm": 249.6031951904297,
      "learning_rate": 3.004166388059159e-08,
      "loss": 22.8574,
      "step": 21250
    },
    {
      "epoch": 168.73379860418743,
      "grad_norm": 939.9068603515625,
      "learning_rate": 2.9893411723435875e-08,
      "loss": 25.1982,
      "step": 21260
    },
    {
      "epoch": 168.8135593220339,
      "grad_norm": 1453.6534423828125,
      "learning_rate": 2.9745503010927487e-08,
      "loss": 25.1476,
      "step": 21270
    },
    {
      "epoch": 168.89332003988036,
      "grad_norm": 820.752197265625,
      "learning_rate": 2.9597937973856846e-08,
      "loss": 24.9524,
      "step": 21280
    },
    {
      "epoch": 168.97308075772682,
      "grad_norm": 318.9416809082031,
      "learning_rate": 2.945071684247785e-08,
      "loss": 25.4665,
      "step": 21290
    },
    {
      "epoch": 169.04785643070787,
      "grad_norm": 698.4987182617188,
      "learning_rate": 2.9303839846507834e-08,
      "loss": 22.4213,
      "step": 21300
    },
    {
      "epoch": 169.04785643070787,
      "eval_loss": 2.985820770263672,
      "eval_mae": 1.2957457304000854,
      "eval_mse": 2.985820770263672,
      "eval_r2": 0.10038679838180542,
      "eval_rmse": 1.7279527685280267,
      "eval_runtime": 9.1152,
      "eval_samples_per_second": 440.032,
      "eval_steps_per_second": 13.823,
      "step": 21300
    },
    {
      "epoch": 169.12761714855435,
      "grad_norm": 513.4396362304688,
      "learning_rate": 2.9157307215127353e-08,
      "loss": 22.4686,
      "step": 21310
    },
    {
      "epoch": 169.2073778664008,
      "grad_norm": 747.5562133789062,
      "learning_rate": 2.901111917697932e-08,
      "loss": 24.3735,
      "step": 21320
    },
    {
      "epoch": 169.28713858424726,
      "grad_norm": 326.5459289550781,
      "learning_rate": 2.886527596016927e-08,
      "loss": 24.3784,
      "step": 21330
    },
    {
      "epoch": 169.3668993020937,
      "grad_norm": 464.299072265625,
      "learning_rate": 2.8719777792264505e-08,
      "loss": 23.1418,
      "step": 21340
    },
    {
      "epoch": 169.44666001994017,
      "grad_norm": 176.2613067626953,
      "learning_rate": 2.8574624900293888e-08,
      "loss": 23.1151,
      "step": 21350
    },
    {
      "epoch": 169.52642073778665,
      "grad_norm": 325.4080810546875,
      "learning_rate": 2.842981751074769e-08,
      "loss": 24.0602,
      "step": 21360
    },
    {
      "epoch": 169.6061814556331,
      "grad_norm": 252.9591522216797,
      "learning_rate": 2.8285355849577086e-08,
      "loss": 24.0935,
      "step": 21370
    },
    {
      "epoch": 169.68594217347956,
      "grad_norm": 140.0712127685547,
      "learning_rate": 2.814124014219349e-08,
      "loss": 24.217,
      "step": 21380
    },
    {
      "epoch": 169.76570289132601,
      "grad_norm": 171.5577850341797,
      "learning_rate": 2.7997470613468853e-08,
      "loss": 25.4641,
      "step": 21390
    },
    {
      "epoch": 169.84546360917247,
      "grad_norm": 470.9291076660156,
      "learning_rate": 2.7854047487734843e-08,
      "loss": 23.8713,
      "step": 21400
    },
    {
      "epoch": 169.84546360917247,
      "eval_loss": 2.9879159927368164,
      "eval_mae": 1.294660210609436,
      "eval_mse": 2.9879157543182373,
      "eval_r2": 0.09975558519363403,
      "eval_rmse": 1.72855886631559,
      "eval_runtime": 9.0644,
      "eval_samples_per_second": 442.5,
      "eval_steps_per_second": 13.901,
      "step": 21400
    },
    {
      "epoch": 169.92522432701895,
      "grad_norm": 498.794921875,
      "learning_rate": 2.7710970988782584e-08,
      "loss": 23.0455,
      "step": 21410
    },
    {
      "epoch": 170.0,
      "grad_norm": 135.36593627929688,
      "learning_rate": 2.75682413398623e-08,
      "loss": 22.2191,
      "step": 21420
    },
    {
      "epoch": 170.07976071784645,
      "grad_norm": 1148.9171142578125,
      "learning_rate": 2.742585876368314e-08,
      "loss": 24.7924,
      "step": 21430
    },
    {
      "epoch": 170.1595214356929,
      "grad_norm": 969.6644287109375,
      "learning_rate": 2.728382348241254e-08,
      "loss": 23.3944,
      "step": 21440
    },
    {
      "epoch": 170.2392821535394,
      "grad_norm": 677.8080444335938,
      "learning_rate": 2.7142135717676206e-08,
      "loss": 23.1857,
      "step": 21450
    },
    {
      "epoch": 170.31904287138585,
      "grad_norm": 340.6452331542969,
      "learning_rate": 2.7000795690557436e-08,
      "loss": 25.0963,
      "step": 21460
    },
    {
      "epoch": 170.3988035892323,
      "grad_norm": 1116.0831298828125,
      "learning_rate": 2.685980362159698e-08,
      "loss": 21.595,
      "step": 21470
    },
    {
      "epoch": 170.47856430707876,
      "grad_norm": 704.5206298828125,
      "learning_rate": 2.6719159730792724e-08,
      "loss": 22.0435,
      "step": 21480
    },
    {
      "epoch": 170.5583250249252,
      "grad_norm": 437.9672546386719,
      "learning_rate": 2.657886423759914e-08,
      "loss": 25.7437,
      "step": 21490
    },
    {
      "epoch": 170.6380857427717,
      "grad_norm": 393.89739990234375,
      "learning_rate": 2.6438917360927266e-08,
      "loss": 23.6258,
      "step": 21500
    },
    {
      "epoch": 170.6380857427717,
      "eval_loss": 2.985738515853882,
      "eval_mae": 1.294340968132019,
      "eval_mse": 2.985738515853882,
      "eval_r2": 0.10041159391403198,
      "eval_rmse": 1.7279289672477518,
      "eval_runtime": 9.0977,
      "eval_samples_per_second": 440.882,
      "eval_steps_per_second": 13.85,
      "step": 21500
    },
    {
      "epoch": 170.71784646061815,
      "grad_norm": 555.5964965820312,
      "learning_rate": 2.6299319319143974e-08,
      "loss": 23.184,
      "step": 21510
    },
    {
      "epoch": 170.7976071784646,
      "grad_norm": 287.30377197265625,
      "learning_rate": 2.616007033007189e-08,
      "loss": 23.8837,
      "step": 21520
    },
    {
      "epoch": 170.87736789631106,
      "grad_norm": 648.5049438476562,
      "learning_rate": 2.6021170610989045e-08,
      "loss": 23.3464,
      "step": 21530
    },
    {
      "epoch": 170.95712861415754,
      "grad_norm": 1021.4182739257812,
      "learning_rate": 2.5882620378628567e-08,
      "loss": 25.7258,
      "step": 21540
    },
    {
      "epoch": 171.0319042871386,
      "grad_norm": 339.848388671875,
      "learning_rate": 2.574441984917794e-08,
      "loss": 21.4869,
      "step": 21550
    },
    {
      "epoch": 171.11166500498504,
      "grad_norm": 1136.0574951171875,
      "learning_rate": 2.560656923827931e-08,
      "loss": 23.1689,
      "step": 21560
    },
    {
      "epoch": 171.1914257228315,
      "grad_norm": 198.03421020507812,
      "learning_rate": 2.546906876102878e-08,
      "loss": 23.7328,
      "step": 21570
    },
    {
      "epoch": 171.27118644067798,
      "grad_norm": 463.3050231933594,
      "learning_rate": 2.5331918631975952e-08,
      "loss": 23.6093,
      "step": 21580
    },
    {
      "epoch": 171.35094715852443,
      "grad_norm": 298.0157165527344,
      "learning_rate": 2.5195119065123837e-08,
      "loss": 22.656,
      "step": 21590
    },
    {
      "epoch": 171.4307078763709,
      "grad_norm": 527.3220825195312,
      "learning_rate": 2.505867027392858e-08,
      "loss": 24.8544,
      "step": 21600
    },
    {
      "epoch": 171.4307078763709,
      "eval_loss": 2.985347032546997,
      "eval_mae": 1.2959703207015991,
      "eval_mse": 2.985347032546997,
      "eval_r2": 0.10052955150604248,
      "eval_rmse": 1.7278156824577664,
      "eval_runtime": 9.1181,
      "eval_samples_per_second": 439.893,
      "eval_steps_per_second": 13.819,
      "step": 21600
    },
    {
      "epoch": 171.51046859421734,
      "grad_norm": 379.0373229980469,
      "learning_rate": 2.492257247129878e-08,
      "loss": 24.2283,
      "step": 21610
    },
    {
      "epoch": 171.5902293120638,
      "grad_norm": 256.77093505859375,
      "learning_rate": 2.4786825869595545e-08,
      "loss": 24.2607,
      "step": 21620
    },
    {
      "epoch": 171.66999002991028,
      "grad_norm": 853.0988159179688,
      "learning_rate": 2.4651430680631857e-08,
      "loss": 24.1805,
      "step": 21630
    },
    {
      "epoch": 171.74975074775674,
      "grad_norm": 120.61614990234375,
      "learning_rate": 2.451638711567236e-08,
      "loss": 24.5177,
      "step": 21640
    },
    {
      "epoch": 171.8295114656032,
      "grad_norm": 637.2351684570312,
      "learning_rate": 2.4381695385433192e-08,
      "loss": 23.1552,
      "step": 21650
    },
    {
      "epoch": 171.90927218344964,
      "grad_norm": 93.33638763427734,
      "learning_rate": 2.424735570008149e-08,
      "loss": 24.8734,
      "step": 21660
    },
    {
      "epoch": 171.9890329012961,
      "grad_norm": 102.57537078857422,
      "learning_rate": 2.411336826923477e-08,
      "loss": 23.239,
      "step": 21670
    },
    {
      "epoch": 172.06380857427718,
      "grad_norm": 117.32454681396484,
      "learning_rate": 2.3979733301961265e-08,
      "loss": 22.2166,
      "step": 21680
    },
    {
      "epoch": 172.14356929212363,
      "grad_norm": 666.1997680664062,
      "learning_rate": 2.384645100677912e-08,
      "loss": 24.1691,
      "step": 21690
    },
    {
      "epoch": 172.22333000997008,
      "grad_norm": 317.80279541015625,
      "learning_rate": 2.3713521591656156e-08,
      "loss": 23.974,
      "step": 21700
    },
    {
      "epoch": 172.22333000997008,
      "eval_loss": 2.9877893924713135,
      "eval_mae": 1.2950363159179688,
      "eval_mse": 2.9877893924713135,
      "eval_r2": 0.09979367256164551,
      "eval_rmse": 1.728522314716045,
      "eval_runtime": 9.1078,
      "eval_samples_per_second": 440.394,
      "eval_steps_per_second": 13.834,
      "step": 21700
    },
    {
      "epoch": 172.30309072781654,
      "grad_norm": 220.41844177246094,
      "learning_rate": 2.35809452640095e-08,
      "loss": 24.3645,
      "step": 21710
    },
    {
      "epoch": 172.38285144566302,
      "grad_norm": 176.1417999267578,
      "learning_rate": 2.344872223070557e-08,
      "loss": 24.1271,
      "step": 21720
    },
    {
      "epoch": 172.46261216350948,
      "grad_norm": 750.0230712890625,
      "learning_rate": 2.3316852698059276e-08,
      "loss": 22.9614,
      "step": 21730
    },
    {
      "epoch": 172.54237288135593,
      "grad_norm": 635.2285766601562,
      "learning_rate": 2.3185336871834105e-08,
      "loss": 24.1727,
      "step": 21740
    },
    {
      "epoch": 172.62213359920239,
      "grad_norm": 276.4936218261719,
      "learning_rate": 2.3054174957241547e-08,
      "loss": 22.6836,
      "step": 21750
    },
    {
      "epoch": 172.70189431704884,
      "grad_norm": 410.6717529296875,
      "learning_rate": 2.2923367158940833e-08,
      "loss": 22.6491,
      "step": 21760
    },
    {
      "epoch": 172.78165503489532,
      "grad_norm": 966.279052734375,
      "learning_rate": 2.279291368103878e-08,
      "loss": 24.87,
      "step": 21770
    },
    {
      "epoch": 172.86141575274178,
      "grad_norm": 311.2745056152344,
      "learning_rate": 2.2662814727089253e-08,
      "loss": 24.8305,
      "step": 21780
    },
    {
      "epoch": 172.94117647058823,
      "grad_norm": 182.11019897460938,
      "learning_rate": 2.2533070500092897e-08,
      "loss": 23.1164,
      "step": 21790
    },
    {
      "epoch": 173.01595214356928,
      "grad_norm": 469.53656005859375,
      "learning_rate": 2.2403681202496945e-08,
      "loss": 21.9007,
      "step": 21800
    },
    {
      "epoch": 173.01595214356928,
      "eval_loss": 2.9855799674987793,
      "eval_mae": 1.2968862056732178,
      "eval_mse": 2.9855797290802,
      "eval_r2": 0.10045945644378662,
      "eval_rmse": 1.7278830195010888,
      "eval_runtime": 9.0932,
      "eval_samples_per_second": 441.099,
      "eval_steps_per_second": 13.857,
      "step": 21800
    },
    {
      "epoch": 173.09571286141576,
      "grad_norm": 457.03216552734375,
      "learning_rate": 2.2274647036194723e-08,
      "loss": 24.6794,
      "step": 21810
    },
    {
      "epoch": 173.17547357926222,
      "grad_norm": 439.5225830078125,
      "learning_rate": 2.2145968202525566e-08,
      "loss": 22.7831,
      "step": 21820
    },
    {
      "epoch": 173.25523429710867,
      "grad_norm": 752.224609375,
      "learning_rate": 2.20176449022742e-08,
      "loss": 23.3946,
      "step": 21830
    },
    {
      "epoch": 173.33499501495513,
      "grad_norm": 185.27256774902344,
      "learning_rate": 2.1889677335670626e-08,
      "loss": 25.1106,
      "step": 21840
    },
    {
      "epoch": 173.4147557328016,
      "grad_norm": 573.1307373046875,
      "learning_rate": 2.1762065702389863e-08,
      "loss": 21.3581,
      "step": 21850
    },
    {
      "epoch": 173.49451645064806,
      "grad_norm": 388.6234436035156,
      "learning_rate": 2.1634810201551583e-08,
      "loss": 24.5047,
      "step": 21860
    },
    {
      "epoch": 173.57427716849452,
      "grad_norm": 453.5081787109375,
      "learning_rate": 2.1507911031719506e-08,
      "loss": 23.7577,
      "step": 21870
    },
    {
      "epoch": 173.65403788634097,
      "grad_norm": 386.9514465332031,
      "learning_rate": 2.1381368390901572e-08,
      "loss": 22.9572,
      "step": 21880
    },
    {
      "epoch": 173.73379860418743,
      "grad_norm": 404.28570556640625,
      "learning_rate": 2.125518247654945e-08,
      "loss": 23.3758,
      "step": 21890
    },
    {
      "epoch": 173.8135593220339,
      "grad_norm": 399.77294921875,
      "learning_rate": 2.1129353485558054e-08,
      "loss": 24.8796,
      "step": 21900
    },
    {
      "epoch": 173.8135593220339,
      "eval_loss": 2.9860446453094482,
      "eval_mae": 1.298270344734192,
      "eval_mse": 2.9860446453094482,
      "eval_r2": 0.10031932592391968,
      "eval_rmse": 1.7280175477434967,
      "eval_runtime": 9.1532,
      "eval_samples_per_second": 438.207,
      "eval_steps_per_second": 13.766,
      "step": 21900
    },
    {
      "epoch": 173.89332003988036,
      "grad_norm": 164.7106170654297,
      "learning_rate": 2.1003881614265305e-08,
      "loss": 25.2506,
      "step": 21910
    },
    {
      "epoch": 173.97308075772682,
      "grad_norm": 167.10516357421875,
      "learning_rate": 2.0878767058452152e-08,
      "loss": 24.2321,
      "step": 21920
    },
    {
      "epoch": 174.04785643070787,
      "grad_norm": 169.80325317382812,
      "learning_rate": 2.0754010013341704e-08,
      "loss": 21.6802,
      "step": 21930
    },
    {
      "epoch": 174.12761714855435,
      "grad_norm": 402.775634765625,
      "learning_rate": 2.0629610673599502e-08,
      "loss": 24.4619,
      "step": 21940
    },
    {
      "epoch": 174.2073778664008,
      "grad_norm": 328.2489013671875,
      "learning_rate": 2.050556923333277e-08,
      "loss": 23.9299,
      "step": 21950
    },
    {
      "epoch": 174.28713858424726,
      "grad_norm": 745.198974609375,
      "learning_rate": 2.0381885886090245e-08,
      "loss": 22.8688,
      "step": 21960
    },
    {
      "epoch": 174.3668993020937,
      "grad_norm": 718.9580078125,
      "learning_rate": 2.0258560824862077e-08,
      "loss": 24.202,
      "step": 21970
    },
    {
      "epoch": 174.44666001994017,
      "grad_norm": 568.1629638671875,
      "learning_rate": 2.0135594242079252e-08,
      "loss": 24.3933,
      "step": 21980
    },
    {
      "epoch": 174.52642073778665,
      "grad_norm": 854.043701171875,
      "learning_rate": 2.0012986329613346e-08,
      "loss": 23.1882,
      "step": 21990
    },
    {
      "epoch": 174.6061814556331,
      "grad_norm": 551.8663940429688,
      "learning_rate": 1.9890737278776494e-08,
      "loss": 24.3438,
      "step": 22000
    },
    {
      "epoch": 174.6061814556331,
      "eval_loss": 2.9860429763793945,
      "eval_mae": 1.2983522415161133,
      "eval_mse": 2.9860429763793945,
      "eval_r2": 0.10031986236572266,
      "eval_rmse": 1.7280170648403315,
      "eval_runtime": 9.1231,
      "eval_samples_per_second": 439.654,
      "eval_steps_per_second": 13.811,
      "step": 22000
    },
    {
      "epoch": 174.68594217347956,
      "grad_norm": 310.53900146484375,
      "learning_rate": 1.9768847280320605e-08,
      "loss": 24.7496,
      "step": 22010
    },
    {
      "epoch": 174.76570289132601,
      "grad_norm": 690.4244995117188,
      "learning_rate": 1.964731652443752e-08,
      "loss": 24.1169,
      "step": 22020
    },
    {
      "epoch": 174.84546360917247,
      "grad_norm": 717.24267578125,
      "learning_rate": 1.9526145200758626e-08,
      "loss": 22.478,
      "step": 22030
    },
    {
      "epoch": 174.92522432701895,
      "grad_norm": 82.09710693359375,
      "learning_rate": 1.9405333498354105e-08,
      "loss": 22.5815,
      "step": 22040
    },
    {
      "epoch": 175.0,
      "grad_norm": 272.75677490234375,
      "learning_rate": 1.9284881605733357e-08,
      "loss": 22.7834,
      "step": 22050
    },
    {
      "epoch": 175.07976071784645,
      "grad_norm": 125.09671783447266,
      "learning_rate": 1.9164789710844233e-08,
      "loss": 26.051,
      "step": 22060
    },
    {
      "epoch": 175.1595214356929,
      "grad_norm": 937.7044067382812,
      "learning_rate": 1.9045058001072838e-08,
      "loss": 22.7696,
      "step": 22070
    },
    {
      "epoch": 175.2392821535394,
      "grad_norm": 635.612060546875,
      "learning_rate": 1.892568666324318e-08,
      "loss": 23.5138,
      "step": 22080
    },
    {
      "epoch": 175.31904287138585,
      "grad_norm": 331.49896240234375,
      "learning_rate": 1.8806675883617174e-08,
      "loss": 24.1467,
      "step": 22090
    },
    {
      "epoch": 175.3988035892323,
      "grad_norm": 672.1553344726562,
      "learning_rate": 1.868802584789392e-08,
      "loss": 21.7088,
      "step": 22100
    },
    {
      "epoch": 175.3988035892323,
      "eval_loss": 2.9872848987579346,
      "eval_mae": 1.2949774265289307,
      "eval_mse": 2.9872846603393555,
      "eval_r2": 0.09994572401046753,
      "eval_rmse": 1.7283763075034775,
      "eval_runtime": 9.3776,
      "eval_samples_per_second": 427.72,
      "eval_steps_per_second": 13.436,
      "step": 22100
    },
    {
      "epoch": 175.47856430707876,
      "grad_norm": 190.68898010253906,
      "learning_rate": 1.856973674120979e-08,
      "loss": 23.3435,
      "step": 22110
    },
    {
      "epoch": 175.5583250249252,
      "grad_norm": 517.9446411132812,
      "learning_rate": 1.8451808748137844e-08,
      "loss": 24.4168,
      "step": 22120
    },
    {
      "epoch": 175.6380857427717,
      "grad_norm": 399.7643737792969,
      "learning_rate": 1.833424205268777e-08,
      "loss": 24.571,
      "step": 22130
    },
    {
      "epoch": 175.71784646061815,
      "grad_norm": 825.5567626953125,
      "learning_rate": 1.8217036838305443e-08,
      "loss": 23.1831,
      "step": 22140
    },
    {
      "epoch": 175.7976071784646,
      "grad_norm": 284.5862121582031,
      "learning_rate": 1.810019328787285e-08,
      "loss": 23.4052,
      "step": 22150
    },
    {
      "epoch": 175.87736789631106,
      "grad_norm": 1046.2374267578125,
      "learning_rate": 1.7983711583707346e-08,
      "loss": 23.4903,
      "step": 22160
    },
    {
      "epoch": 175.95712861415754,
      "grad_norm": 478.9454345703125,
      "learning_rate": 1.7867591907561958e-08,
      "loss": 25.1356,
      "step": 22170
    },
    {
      "epoch": 176.0319042871386,
      "grad_norm": 249.65626525878906,
      "learning_rate": 1.775183444062475e-08,
      "loss": 23.2627,
      "step": 22180
    },
    {
      "epoch": 176.11166500498504,
      "grad_norm": 537.0014038085938,
      "learning_rate": 1.763643936351858e-08,
      "loss": 22.7277,
      "step": 22190
    },
    {
      "epoch": 176.1914257228315,
      "grad_norm": 539.47802734375,
      "learning_rate": 1.7521406856300797e-08,
      "loss": 24.1051,
      "step": 22200
    },
    {
      "epoch": 176.1914257228315,
      "eval_loss": 2.9861366748809814,
      "eval_mae": 1.297548770904541,
      "eval_mse": 2.9861366748809814,
      "eval_r2": 0.10029160976409912,
      "eval_rmse": 1.7280441761948626,
      "eval_runtime": 9.1459,
      "eval_samples_per_second": 438.559,
      "eval_steps_per_second": 13.777,
      "step": 22200
    },
    {
      "epoch": 176.27118644067798,
      "grad_norm": 312.5366516113281,
      "learning_rate": 1.740673709846313e-08,
      "loss": 23.4949,
      "step": 22210
    },
    {
      "epoch": 176.35094715852443,
      "grad_norm": 391.32476806640625,
      "learning_rate": 1.729243026893118e-08,
      "loss": 22.7607,
      "step": 22220
    },
    {
      "epoch": 176.4307078763709,
      "grad_norm": 257.8359375,
      "learning_rate": 1.7178486546064353e-08,
      "loss": 25.6291,
      "step": 22230
    },
    {
      "epoch": 176.51046859421734,
      "grad_norm": 715.9336547851562,
      "learning_rate": 1.706490610765543e-08,
      "loss": 24.058,
      "step": 22240
    },
    {
      "epoch": 176.5902293120638,
      "grad_norm": 565.8201904296875,
      "learning_rate": 1.695168913093023e-08,
      "loss": 24.0624,
      "step": 22250
    },
    {
      "epoch": 176.66999002991028,
      "grad_norm": 206.21766662597656,
      "learning_rate": 1.683883579254769e-08,
      "loss": 23.9974,
      "step": 22260
    },
    {
      "epoch": 176.74975074775674,
      "grad_norm": 788.8040161132812,
      "learning_rate": 1.6726346268599145e-08,
      "loss": 21.2712,
      "step": 22270
    },
    {
      "epoch": 176.8295114656032,
      "grad_norm": 308.278564453125,
      "learning_rate": 1.661422073460822e-08,
      "loss": 25.0758,
      "step": 22280
    },
    {
      "epoch": 176.90927218344964,
      "grad_norm": 585.3943481445312,
      "learning_rate": 1.6502459365530797e-08,
      "loss": 23.6577,
      "step": 22290
    },
    {
      "epoch": 176.9890329012961,
      "grad_norm": 492.2779846191406,
      "learning_rate": 1.6391062335754325e-08,
      "loss": 23.3792,
      "step": 22300
    },
    {
      "epoch": 176.9890329012961,
      "eval_loss": 2.9852004051208496,
      "eval_mae": 1.2953109741210938,
      "eval_mse": 2.9852004051208496,
      "eval_r2": 0.10057371854782104,
      "eval_rmse": 1.7277732504934928,
      "eval_runtime": 9.1232,
      "eval_samples_per_second": 439.65,
      "eval_steps_per_second": 13.811,
      "step": 22300
    },
    {
      "epoch": 177.06380857427718,
      "grad_norm": 381.8243713378906,
      "learning_rate": 1.62800298190979e-08,
      "loss": 21.2628,
      "step": 22310
    },
    {
      "epoch": 177.14356929212363,
      "grad_norm": 526.283935546875,
      "learning_rate": 1.6169361988811747e-08,
      "loss": 23.4491,
      "step": 22320
    },
    {
      "epoch": 177.22333000997008,
      "grad_norm": 304.78961181640625,
      "learning_rate": 1.605905901757701e-08,
      "loss": 22.4426,
      "step": 22330
    },
    {
      "epoch": 177.30309072781654,
      "grad_norm": 120.56478881835938,
      "learning_rate": 1.596009844021709e-08,
      "loss": 25.0317,
      "step": 22340
    },
    {
      "epoch": 177.38285144566302,
      "grad_norm": 744.4158935546875,
      "learning_rate": 1.5850489174877747e-08,
      "loss": 24.6723,
      "step": 22350
    },
    {
      "epoch": 177.46261216350948,
      "grad_norm": 1183.1009521484375,
      "learning_rate": 1.5741245266145065e-08,
      "loss": 22.3539,
      "step": 22360
    },
    {
      "epoch": 177.54237288135593,
      "grad_norm": 349.775634765625,
      "learning_rate": 1.563236688447836e-08,
      "loss": 23.4585,
      "step": 22370
    },
    {
      "epoch": 177.62213359920239,
      "grad_norm": 242.05673217773438,
      "learning_rate": 1.5523854199766732e-08,
      "loss": 23.8761,
      "step": 22380
    },
    {
      "epoch": 177.70189431704884,
      "grad_norm": 368.234130859375,
      "learning_rate": 1.541570738132858e-08,
      "loss": 23.9772,
      "step": 22390
    },
    {
      "epoch": 177.78165503489532,
      "grad_norm": 529.9364624023438,
      "learning_rate": 1.5307926597911386e-08,
      "loss": 22.4049,
      "step": 22400
    },
    {
      "epoch": 177.78165503489532,
      "eval_loss": 2.9866483211517334,
      "eval_mae": 1.2959117889404297,
      "eval_mse": 2.9866480827331543,
      "eval_r2": 0.10013753175735474,
      "eval_rmse": 1.7281921428860723,
      "eval_runtime": 9.081,
      "eval_samples_per_second": 441.691,
      "eval_steps_per_second": 13.875,
      "step": 22400
    },
    {
      "epoch": 177.86141575274178,
      "grad_norm": 845.2642211914062,
      "learning_rate": 1.520051201769168e-08,
      "loss": 24.6607,
      "step": 22410
    },
    {
      "epoch": 177.94117647058823,
      "grad_norm": 914.9999389648438,
      "learning_rate": 1.5093463808274338e-08,
      "loss": 25.4712,
      "step": 22420
    },
    {
      "epoch": 178.01595214356928,
      "grad_norm": 224.6628875732422,
      "learning_rate": 1.4986782136692715e-08,
      "loss": 23.3044,
      "step": 22430
    },
    {
      "epoch": 178.09571286141576,
      "grad_norm": 1200.2086181640625,
      "learning_rate": 1.4880467169408245e-08,
      "loss": 23.4508,
      "step": 22440
    },
    {
      "epoch": 178.17547357926222,
      "grad_norm": 532.684814453125,
      "learning_rate": 1.4774519072310032e-08,
      "loss": 23.1079,
      "step": 22450
    },
    {
      "epoch": 178.25523429710867,
      "grad_norm": 854.6232299804688,
      "learning_rate": 1.466893801071495e-08,
      "loss": 23.4958,
      "step": 22460
    },
    {
      "epoch": 178.33499501495513,
      "grad_norm": 631.4081420898438,
      "learning_rate": 1.4563724149366991e-08,
      "loss": 22.0791,
      "step": 22470
    },
    {
      "epoch": 178.4147557328016,
      "grad_norm": 964.5308227539062,
      "learning_rate": 1.4458877652437224e-08,
      "loss": 25.2987,
      "step": 22480
    },
    {
      "epoch": 178.49451645064806,
      "grad_norm": 1529.9703369140625,
      "learning_rate": 1.4354398683523506e-08,
      "loss": 24.4458,
      "step": 22490
    },
    {
      "epoch": 178.57427716849452,
      "grad_norm": 1350.5501708984375,
      "learning_rate": 1.425028740565032e-08,
      "loss": 25.5982,
      "step": 22500
    },
    {
      "epoch": 178.57427716849452,
      "eval_loss": 2.986062526702881,
      "eval_mae": 1.2957606315612793,
      "eval_mse": 2.98606276512146,
      "eval_r2": 0.10031390190124512,
      "eval_rmse": 1.728022790683462,
      "eval_runtime": 9.0926,
      "eval_samples_per_second": 441.13,
      "eval_steps_per_second": 13.857,
      "step": 22500
    },
    {
      "epoch": 178.65403788634097,
      "grad_norm": 275.2545471191406,
      "learning_rate": 1.4146543981268217e-08,
      "loss": 24.822,
      "step": 22510
    },
    {
      "epoch": 178.73379860418743,
      "grad_norm": 538.2731323242188,
      "learning_rate": 1.4043168572253905e-08,
      "loss": 24.7729,
      "step": 22520
    },
    {
      "epoch": 178.8135593220339,
      "grad_norm": 765.3468627929688,
      "learning_rate": 1.3940161339909884e-08,
      "loss": 23.033,
      "step": 22530
    },
    {
      "epoch": 178.89332003988036,
      "grad_norm": 199.8118133544922,
      "learning_rate": 1.3837522444964083e-08,
      "loss": 23.8803,
      "step": 22540
    },
    {
      "epoch": 178.97308075772682,
      "grad_norm": 362.73321533203125,
      "learning_rate": 1.3735252047569673e-08,
      "loss": 23.395,
      "step": 22550
    },
    {
      "epoch": 179.04785643070787,
      "grad_norm": 600.6903686523438,
      "learning_rate": 1.3633350307304975e-08,
      "loss": 20.4186,
      "step": 22560
    },
    {
      "epoch": 179.12761714855435,
      "grad_norm": 92.33502197265625,
      "learning_rate": 1.3531817383172911e-08,
      "loss": 22.7443,
      "step": 22570
    },
    {
      "epoch": 179.2073778664008,
      "grad_norm": 774.8335571289062,
      "learning_rate": 1.3430653433601058e-08,
      "loss": 26.5549,
      "step": 22580
    },
    {
      "epoch": 179.28713858424726,
      "grad_norm": 1109.836181640625,
      "learning_rate": 1.3329858616441175e-08,
      "loss": 24.2557,
      "step": 22590
    },
    {
      "epoch": 179.3668993020937,
      "grad_norm": 440.6700439453125,
      "learning_rate": 1.3229433088968984e-08,
      "loss": 23.0492,
      "step": 22600
    },
    {
      "epoch": 179.3668993020937,
      "eval_loss": 2.987112522125244,
      "eval_mae": 1.295152187347412,
      "eval_mse": 2.9871127605438232,
      "eval_r2": 0.09999752044677734,
      "eval_rmse": 1.7283265780933368,
      "eval_runtime": 9.1234,
      "eval_samples_per_second": 439.64,
      "eval_steps_per_second": 13.811,
      "step": 22600
    },
    {
      "epoch": 179.44666001994017,
      "grad_norm": 427.29559326171875,
      "learning_rate": 1.312937700788419e-08,
      "loss": 23.5974,
      "step": 22610
    },
    {
      "epoch": 179.52642073778665,
      "grad_norm": 238.57940673828125,
      "learning_rate": 1.3029690529309855e-08,
      "loss": 22.2489,
      "step": 22620
    },
    {
      "epoch": 179.6061814556331,
      "grad_norm": 310.37518310546875,
      "learning_rate": 1.2930373808792333e-08,
      "loss": 24.069,
      "step": 22630
    },
    {
      "epoch": 179.68594217347956,
      "grad_norm": 1182.7216796875,
      "learning_rate": 1.283142700130116e-08,
      "loss": 23.8514,
      "step": 22640
    },
    {
      "epoch": 179.76570289132601,
      "grad_norm": 594.5250854492188,
      "learning_rate": 1.27328502612285e-08,
      "loss": 23.4992,
      "step": 22650
    },
    {
      "epoch": 179.84546360917247,
      "grad_norm": 412.5122985839844,
      "learning_rate": 1.2634643742389234e-08,
      "loss": 24.1487,
      "step": 22660
    },
    {
      "epoch": 179.92522432701895,
      "grad_norm": 497.1600646972656,
      "learning_rate": 1.2536807598020421e-08,
      "loss": 23.2468,
      "step": 22670
    },
    {
      "epoch": 180.0,
      "grad_norm": 138.8757781982422,
      "learning_rate": 1.2439341980781365e-08,
      "loss": 22.8057,
      "step": 22680
    },
    {
      "epoch": 180.07976071784645,
      "grad_norm": 786.8070068359375,
      "learning_rate": 1.234224704275308e-08,
      "loss": 25.2827,
      "step": 22690
    },
    {
      "epoch": 180.1595214356929,
      "grad_norm": 284.813720703125,
      "learning_rate": 1.2245522935438263e-08,
      "loss": 23.404,
      "step": 22700
    },
    {
      "epoch": 180.1595214356929,
      "eval_loss": 2.9867138862609863,
      "eval_mae": 1.2956660985946655,
      "eval_mse": 2.9867141246795654,
      "eval_r2": 0.10011768341064453,
      "eval_rmse": 1.7282112500153346,
      "eval_runtime": 9.1925,
      "eval_samples_per_second": 436.332,
      "eval_steps_per_second": 13.707,
      "step": 22700
    },
    {
      "epoch": 180.2392821535394,
      "grad_norm": 392.55401611328125,
      "learning_rate": 1.2149169809760967e-08,
      "loss": 25.6318,
      "step": 22710
    },
    {
      "epoch": 180.31904287138585,
      "grad_norm": 463.6085205078125,
      "learning_rate": 1.2053187816066318e-08,
      "loss": 22.9739,
      "step": 22720
    },
    {
      "epoch": 180.3988035892323,
      "grad_norm": 143.3795166015625,
      "learning_rate": 1.1957577104120487e-08,
      "loss": 23.4349,
      "step": 22730
    },
    {
      "epoch": 180.47856430707876,
      "grad_norm": 236.1634063720703,
      "learning_rate": 1.1862337823110163e-08,
      "loss": 25.8816,
      "step": 22740
    },
    {
      "epoch": 180.5583250249252,
      "grad_norm": 581.2395629882812,
      "learning_rate": 1.176747012164253e-08,
      "loss": 23.6662,
      "step": 22750
    },
    {
      "epoch": 180.6380857427717,
      "grad_norm": 341.58148193359375,
      "learning_rate": 1.1672974147745068e-08,
      "loss": 22.0037,
      "step": 22760
    },
    {
      "epoch": 180.71784646061815,
      "grad_norm": 359.1589050292969,
      "learning_rate": 1.1578850048865024e-08,
      "loss": 22.7009,
      "step": 22770
    },
    {
      "epoch": 180.7976071784646,
      "grad_norm": 1259.181396484375,
      "learning_rate": 1.1485097971869584e-08,
      "loss": 23.9171,
      "step": 22780
    },
    {
      "epoch": 180.87736789631106,
      "grad_norm": 284.3455505371094,
      "learning_rate": 1.1391718063045342e-08,
      "loss": 22.9658,
      "step": 22790
    },
    {
      "epoch": 180.95712861415754,
      "grad_norm": 898.4352416992188,
      "learning_rate": 1.1298710468098188e-08,
      "loss": 23.8032,
      "step": 22800
    },
    {
      "epoch": 180.95712861415754,
      "eval_loss": 2.9856619834899902,
      "eval_mae": 1.2953579425811768,
      "eval_mse": 2.9856619834899902,
      "eval_r2": 0.10043466091156006,
      "eval_rmse": 1.727906821414277,
      "eval_runtime": 9.0627,
      "eval_samples_per_second": 442.582,
      "eval_steps_per_second": 13.903,
      "step": 22800
    },
    {
      "epoch": 181.0319042871386,
      "grad_norm": 1284.8299560546875,
      "learning_rate": 1.1206075332153091e-08,
      "loss": 23.3462,
      "step": 22810
    },
    {
      "epoch": 181.11166500498504,
      "grad_norm": 179.67510986328125,
      "learning_rate": 1.1113812799753958e-08,
      "loss": 22.7255,
      "step": 22820
    },
    {
      "epoch": 181.1914257228315,
      "grad_norm": 978.6626586914062,
      "learning_rate": 1.1021923014862988e-08,
      "loss": 24.1967,
      "step": 22830
    },
    {
      "epoch": 181.27118644067798,
      "grad_norm": 1190.5296630859375,
      "learning_rate": 1.0930406120861103e-08,
      "loss": 22.3215,
      "step": 22840
    },
    {
      "epoch": 181.35094715852443,
      "grad_norm": 299.45947265625,
      "learning_rate": 1.083926226054721e-08,
      "loss": 22.0059,
      "step": 22850
    },
    {
      "epoch": 181.4307078763709,
      "grad_norm": 464.1260070800781,
      "learning_rate": 1.0748491576138191e-08,
      "loss": 23.297,
      "step": 22860
    },
    {
      "epoch": 181.51046859421734,
      "grad_norm": 654.6446533203125,
      "learning_rate": 1.065809420926858e-08,
      "loss": 23.9606,
      "step": 22870
    },
    {
      "epoch": 181.5902293120638,
      "grad_norm": 534.0228881835938,
      "learning_rate": 1.056807030099055e-08,
      "loss": 24.3782,
      "step": 22880
    },
    {
      "epoch": 181.66999002991028,
      "grad_norm": 243.1739959716797,
      "learning_rate": 1.0478419991773346e-08,
      "loss": 23.5468,
      "step": 22890
    },
    {
      "epoch": 181.74975074775674,
      "grad_norm": 296.27593994140625,
      "learning_rate": 1.038914342150346e-08,
      "loss": 23.2563,
      "step": 22900
    },
    {
      "epoch": 181.74975074775674,
      "eval_loss": 2.9857964515686035,
      "eval_mae": 1.2959256172180176,
      "eval_mse": 2.9857964515686035,
      "eval_r2": 0.10039412975311279,
      "eval_rmse": 1.7279457316619071,
      "eval_runtime": 9.1154,
      "eval_samples_per_second": 440.022,
      "eval_steps_per_second": 13.823,
      "step": 22900
    },
    {
      "epoch": 181.8295114656032,
      "grad_norm": 350.1341247558594,
      "learning_rate": 1.03002407294841e-08,
      "loss": 24.5378,
      "step": 22910
    },
    {
      "epoch": 181.90927218344964,
      "grad_norm": 387.22998046875,
      "learning_rate": 1.0211712054435078e-08,
      "loss": 24.8081,
      "step": 22920
    },
    {
      "epoch": 181.9890329012961,
      "grad_norm": 320.7686462402344,
      "learning_rate": 1.0123557534492705e-08,
      "loss": 24.0877,
      "step": 22930
    },
    {
      "epoch": 182.06380857427718,
      "grad_norm": 329.71893310546875,
      "learning_rate": 1.0035777307209364e-08,
      "loss": 24.8788,
      "step": 22940
    },
    {
      "epoch": 182.14356929212363,
      "grad_norm": 362.3857421875,
      "learning_rate": 9.948371509553549e-09,
      "loss": 23.8843,
      "step": 22950
    },
    {
      "epoch": 182.22333000997008,
      "grad_norm": 880.0196533203125,
      "learning_rate": 9.861340277909358e-09,
      "loss": 24.9908,
      "step": 22960
    },
    {
      "epoch": 182.30309072781654,
      "grad_norm": 1081.274169921875,
      "learning_rate": 9.774683748076495e-09,
      "loss": 22.1578,
      "step": 22970
    },
    {
      "epoch": 182.38285144566302,
      "grad_norm": 762.17236328125,
      "learning_rate": 9.688402055269995e-09,
      "loss": 24.5478,
      "step": 22980
    },
    {
      "epoch": 182.46261216350948,
      "grad_norm": 165.5096893310547,
      "learning_rate": 9.602495334120136e-09,
      "loss": 22.1582,
      "step": 22990
    },
    {
      "epoch": 182.54237288135593,
      "grad_norm": 244.72225952148438,
      "learning_rate": 9.516963718671834e-09,
      "loss": 22.9301,
      "step": 23000
    },
    {
      "epoch": 182.54237288135593,
      "eval_loss": 2.9862356185913086,
      "eval_mae": 1.295803427696228,
      "eval_mse": 2.9862356185913086,
      "eval_r2": 0.10026180744171143,
      "eval_rmse": 1.728072804771636,
      "eval_runtime": 9.1456,
      "eval_samples_per_second": 438.573,
      "eval_steps_per_second": 13.777,
      "step": 23000
    },
    {
      "epoch": 182.62213359920239,
      "grad_norm": 373.03662109375,
      "learning_rate": 9.431807342384913e-09,
      "loss": 21.0979,
      "step": 23010
    },
    {
      "epoch": 182.70189431704884,
      "grad_norm": 121.8209457397461,
      "learning_rate": 9.347026338133696e-09,
      "loss": 24.8742,
      "step": 23020
    },
    {
      "epoch": 182.78165503489532,
      "grad_norm": 339.05914306640625,
      "learning_rate": 9.262620838206696e-09,
      "loss": 24.4378,
      "step": 23030
    },
    {
      "epoch": 182.86141575274178,
      "grad_norm": 252.5173797607422,
      "learning_rate": 9.17859097430651e-09,
      "loss": 23.9127,
      "step": 23040
    },
    {
      "epoch": 182.94117647058823,
      "grad_norm": 383.7898864746094,
      "learning_rate": 9.094936877549725e-09,
      "loss": 24.8554,
      "step": 23050
    },
    {
      "epoch": 183.01595214356928,
      "grad_norm": 418.6182861328125,
      "learning_rate": 9.011658678466428e-09,
      "loss": 21.7836,
      "step": 23060
    },
    {
      "epoch": 183.09571286141576,
      "grad_norm": 506.1742248535156,
      "learning_rate": 8.92875650700034e-09,
      "loss": 23.7084,
      "step": 23070
    },
    {
      "epoch": 183.17547357926222,
      "grad_norm": 480.1518249511719,
      "learning_rate": 8.84623049250835e-09,
      "loss": 24.4412,
      "step": 23080
    },
    {
      "epoch": 183.25523429710867,
      "grad_norm": 506.3466491699219,
      "learning_rate": 8.764080763760368e-09,
      "loss": 22.5461,
      "step": 23090
    },
    {
      "epoch": 183.33499501495513,
      "grad_norm": 816.4349975585938,
      "learning_rate": 8.682307448939274e-09,
      "loss": 25.0832,
      "step": 23100
    },
    {
      "epoch": 183.33499501495513,
      "eval_loss": 2.985621929168701,
      "eval_mae": 1.295138955116272,
      "eval_mse": 2.9856221675872803,
      "eval_r2": 0.10044664144515991,
      "eval_rmse": 1.7278952999494155,
      "eval_runtime": 9.0822,
      "eval_samples_per_second": 441.633,
      "eval_steps_per_second": 13.873,
      "step": 23100
    },
    {
      "epoch": 183.4147557328016,
      "grad_norm": 851.5493774414062,
      "learning_rate": 8.60091067564056e-09,
      "loss": 22.8906,
      "step": 23110
    },
    {
      "epoch": 183.49451645064806,
      "grad_norm": 787.2097778320312,
      "learning_rate": 8.519890570872101e-09,
      "loss": 23.4751,
      "step": 23120
    },
    {
      "epoch": 183.57427716849452,
      "grad_norm": 237.1964569091797,
      "learning_rate": 8.439247261054217e-09,
      "loss": 22.4332,
      "step": 23130
    },
    {
      "epoch": 183.65403788634097,
      "grad_norm": 765.3052368164062,
      "learning_rate": 8.358980872019083e-09,
      "loss": 23.7841,
      "step": 23140
    },
    {
      "epoch": 183.73379860418743,
      "grad_norm": 254.69822692871094,
      "learning_rate": 8.279091529010907e-09,
      "loss": 24.593,
      "step": 23150
    },
    {
      "epoch": 183.8135593220339,
      "grad_norm": 487.26171875,
      "learning_rate": 8.199579356685498e-09,
      "loss": 23.5859,
      "step": 23160
    },
    {
      "epoch": 183.89332003988036,
      "grad_norm": 392.75299072265625,
      "learning_rate": 8.120444479110145e-09,
      "loss": 24.5251,
      "step": 23170
    },
    {
      "epoch": 183.97308075772682,
      "grad_norm": 156.13031005859375,
      "learning_rate": 8.041687019763432e-09,
      "loss": 24.6889,
      "step": 23180
    },
    {
      "epoch": 184.04785643070787,
      "grad_norm": 612.9346923828125,
      "learning_rate": 7.96330710153506e-09,
      "loss": 22.7071,
      "step": 23190
    },
    {
      "epoch": 184.12761714855435,
      "grad_norm": 702.3763427734375,
      "learning_rate": 7.885304846725589e-09,
      "loss": 23.8737,
      "step": 23200
    },
    {
      "epoch": 184.12761714855435,
      "eval_loss": 2.9857828617095947,
      "eval_mae": 1.2956427335739136,
      "eval_mse": 2.985783100128174,
      "eval_r2": 0.10039818286895752,
      "eval_rmse": 1.7279418682722443,
      "eval_runtime": 9.1096,
      "eval_samples_per_second": 440.307,
      "eval_steps_per_second": 13.832,
      "step": 23200
    },
    {
      "epoch": 184.2073778664008,
      "grad_norm": 779.8262329101562,
      "learning_rate": 7.807680377046294e-09,
      "loss": 23.3689,
      "step": 23210
    },
    {
      "epoch": 184.28713858424726,
      "grad_norm": 1790.89892578125,
      "learning_rate": 7.730433813619042e-09,
      "loss": 23.9311,
      "step": 23220
    },
    {
      "epoch": 184.3668993020937,
      "grad_norm": 437.471435546875,
      "learning_rate": 7.653565276975915e-09,
      "loss": 23.7945,
      "step": 23230
    },
    {
      "epoch": 184.44666001994017,
      "grad_norm": 653.4305419921875,
      "learning_rate": 7.57707488705922e-09,
      "loss": 25.2285,
      "step": 23240
    },
    {
      "epoch": 184.52642073778665,
      "grad_norm": 432.324462890625,
      "learning_rate": 7.500962763221208e-09,
      "loss": 23.8279,
      "step": 23250
    },
    {
      "epoch": 184.6061814556331,
      "grad_norm": 1161.883544921875,
      "learning_rate": 7.425229024223878e-09,
      "loss": 21.3262,
      "step": 23260
    },
    {
      "epoch": 184.68594217347956,
      "grad_norm": 644.3816528320312,
      "learning_rate": 7.34987378823887e-09,
      "loss": 24.3121,
      "step": 23270
    },
    {
      "epoch": 184.76570289132601,
      "grad_norm": 789.889892578125,
      "learning_rate": 7.274897172847127e-09,
      "loss": 26.7195,
      "step": 23280
    },
    {
      "epoch": 184.84546360917247,
      "grad_norm": 519.7674560546875,
      "learning_rate": 7.200299295038875e-09,
      "loss": 23.2123,
      "step": 23290
    },
    {
      "epoch": 184.92522432701895,
      "grad_norm": 557.431640625,
      "learning_rate": 7.126080271213391e-09,
      "loss": 22.8665,
      "step": 23300
    },
    {
      "epoch": 184.92522432701895,
      "eval_loss": 2.9849884510040283,
      "eval_mae": 1.295828938484192,
      "eval_mse": 2.984988212585449,
      "eval_r2": 0.10063761472702026,
      "eval_rmse": 1.727711843041382,
      "eval_runtime": 9.1194,
      "eval_samples_per_second": 439.833,
      "eval_steps_per_second": 13.817,
      "step": 23300
    },
    {
      "epoch": 185.0,
      "grad_norm": 284.9809875488281,
      "learning_rate": 7.05224021717879e-09,
      "loss": 21.6302,
      "step": 23310
    },
    {
      "epoch": 185.07976071784645,
      "grad_norm": 756.0015258789062,
      "learning_rate": 6.978779248151795e-09,
      "loss": 23.6411,
      "step": 23320
    },
    {
      "epoch": 185.1595214356929,
      "grad_norm": 528.3745727539062,
      "learning_rate": 6.905697478757689e-09,
      "loss": 23.8638,
      "step": 23330
    },
    {
      "epoch": 185.2392821535394,
      "grad_norm": 1139.6221923828125,
      "learning_rate": 6.832995023030086e-09,
      "loss": 22.9624,
      "step": 23340
    },
    {
      "epoch": 185.31904287138585,
      "grad_norm": 281.22491455078125,
      "learning_rate": 6.76067199441066e-09,
      "loss": 22.7068,
      "step": 23350
    },
    {
      "epoch": 185.3988035892323,
      "grad_norm": 179.5164337158203,
      "learning_rate": 6.6887285057491136e-09,
      "loss": 25.3549,
      "step": 23360
    },
    {
      "epoch": 185.47856430707876,
      "grad_norm": 370.2801818847656,
      "learning_rate": 6.617164669302927e-09,
      "loss": 25.2967,
      "step": 23370
    },
    {
      "epoch": 185.5583250249252,
      "grad_norm": 167.0034942626953,
      "learning_rate": 6.545980596737083e-09,
      "loss": 23.1989,
      "step": 23380
    },
    {
      "epoch": 185.6380857427717,
      "grad_norm": 550.1342163085938,
      "learning_rate": 6.475176399124177e-09,
      "loss": 22.0248,
      "step": 23390
    },
    {
      "epoch": 185.71784646061815,
      "grad_norm": 861.5530395507812,
      "learning_rate": 6.4047521869439455e-09,
      "loss": 25.3384,
      "step": 23400
    },
    {
      "epoch": 185.71784646061815,
      "eval_loss": 2.984853744506836,
      "eval_mae": 1.2957940101623535,
      "eval_mse": 2.984853744506836,
      "eval_r2": 0.1006782054901123,
      "eval_rmse": 1.7276729275261669,
      "eval_runtime": 9.04,
      "eval_samples_per_second": 443.694,
      "eval_steps_per_second": 13.938,
      "step": 23400
    },
    {
      "epoch": 185.7976071784646,
      "grad_norm": 235.17025756835938,
      "learning_rate": 6.334708070083156e-09,
      "loss": 23.875,
      "step": 23410
    },
    {
      "epoch": 185.87736789631106,
      "grad_norm": 287.0189514160156,
      "learning_rate": 6.265044157835686e-09,
      "loss": 22.8222,
      "step": 23420
    },
    {
      "epoch": 185.95712861415754,
      "grad_norm": 823.918701171875,
      "learning_rate": 6.195760558901947e-09,
      "loss": 23.0371,
      "step": 23430
    },
    {
      "epoch": 186.0319042871386,
      "grad_norm": 427.4580993652344,
      "learning_rate": 6.126857381389072e-09,
      "loss": 24.1903,
      "step": 23440
    },
    {
      "epoch": 186.11166500498504,
      "grad_norm": 579.4691162109375,
      "learning_rate": 6.058334732810533e-09,
      "loss": 23.3387,
      "step": 23450
    },
    {
      "epoch": 186.1914257228315,
      "grad_norm": 315.81787109375,
      "learning_rate": 5.990192720086052e-09,
      "loss": 24.8437,
      "step": 23460
    },
    {
      "epoch": 186.27118644067798,
      "grad_norm": 462.8539733886719,
      "learning_rate": 5.922431449541465e-09,
      "loss": 25.4003,
      "step": 23470
    },
    {
      "epoch": 186.35094715852443,
      "grad_norm": 638.9884643554688,
      "learning_rate": 5.8550510269084755e-09,
      "loss": 23.8574,
      "step": 23480
    },
    {
      "epoch": 186.4307078763709,
      "grad_norm": 182.34124755859375,
      "learning_rate": 5.78805155732448e-09,
      "loss": 21.1267,
      "step": 23490
    },
    {
      "epoch": 186.51046859421734,
      "grad_norm": 607.1478881835938,
      "learning_rate": 5.721433145332549e-09,
      "loss": 24.8929,
      "step": 23500
    },
    {
      "epoch": 186.51046859421734,
      "eval_loss": 2.9855034351348877,
      "eval_mae": 1.2960774898529053,
      "eval_mse": 2.9855034351348877,
      "eval_r2": 0.10048240423202515,
      "eval_rmse": 1.7278609420711168,
      "eval_runtime": 9.0589,
      "eval_samples_per_second": 442.771,
      "eval_steps_per_second": 13.909,
      "step": 23500
    },
    {
      "epoch": 186.5902293120638,
      "grad_norm": 331.1116027832031,
      "learning_rate": 5.655195894881143e-09,
      "loss": 20.8989,
      "step": 23510
    },
    {
      "epoch": 186.66999002991028,
      "grad_norm": 475.9549865722656,
      "learning_rate": 5.589339909323948e-09,
      "loss": 21.8069,
      "step": 23520
    },
    {
      "epoch": 186.74975074775674,
      "grad_norm": 561.3901977539062,
      "learning_rate": 5.5238652914197105e-09,
      "loss": 25.9163,
      "step": 23530
    },
    {
      "epoch": 186.8295114656032,
      "grad_norm": 763.07373046875,
      "learning_rate": 5.45877214333218e-09,
      "loss": 24.2063,
      "step": 23540
    },
    {
      "epoch": 186.90927218344964,
      "grad_norm": 189.84625244140625,
      "learning_rate": 5.394060566629832e-09,
      "loss": 23.977,
      "step": 23550
    },
    {
      "epoch": 186.9890329012961,
      "grad_norm": 472.99041748046875,
      "learning_rate": 5.329730662285787e-09,
      "loss": 24.547,
      "step": 23560
    },
    {
      "epoch": 187.06380857427718,
      "grad_norm": 863.2728881835938,
      "learning_rate": 5.265782530677582e-09,
      "loss": 20.8558,
      "step": 23570
    },
    {
      "epoch": 187.14356929212363,
      "grad_norm": 216.08444213867188,
      "learning_rate": 5.20221627158704e-09,
      "loss": 24.0826,
      "step": 23580
    },
    {
      "epoch": 187.22333000997008,
      "grad_norm": 852.3370971679688,
      "learning_rate": 5.139031984200237e-09,
      "loss": 24.7418,
      "step": 23590
    },
    {
      "epoch": 187.30309072781654,
      "grad_norm": 320.7305908203125,
      "learning_rate": 5.076229767107115e-09,
      "loss": 24.4025,
      "step": 23600
    },
    {
      "epoch": 187.30309072781654,
      "eval_loss": 2.9850869178771973,
      "eval_mae": 1.2962417602539062,
      "eval_mse": 2.985086679458618,
      "eval_r2": 0.1006079912185669,
      "eval_rmse": 1.7277403391304547,
      "eval_runtime": 9.0865,
      "eval_samples_per_second": 441.425,
      "eval_steps_per_second": 13.867,
      "step": 23600
    },
    {
      "epoch": 187.38285144566302,
      "grad_norm": 186.22344970703125,
      "learning_rate": 5.013809718301454e-09,
      "loss": 25.3328,
      "step": 23610
    },
    {
      "epoch": 187.46261216350948,
      "grad_norm": 1284.268798828125,
      "learning_rate": 4.951771935180815e-09,
      "loss": 23.2086,
      "step": 23620
    },
    {
      "epoch": 187.54237288135593,
      "grad_norm": 425.0491638183594,
      "learning_rate": 4.890116514546211e-09,
      "loss": 22.4389,
      "step": 23630
    },
    {
      "epoch": 187.62213359920239,
      "grad_norm": 851.8677978515625,
      "learning_rate": 4.828843552602047e-09,
      "loss": 24.5933,
      "step": 23640
    },
    {
      "epoch": 187.70189431704884,
      "grad_norm": 434.36322021484375,
      "learning_rate": 4.767953144955927e-09,
      "loss": 22.7603,
      "step": 23650
    },
    {
      "epoch": 187.78165503489532,
      "grad_norm": 668.190673828125,
      "learning_rate": 4.707445386618658e-09,
      "loss": 21.8588,
      "step": 23660
    },
    {
      "epoch": 187.86141575274178,
      "grad_norm": 220.99130249023438,
      "learning_rate": 4.647320372003772e-09,
      "loss": 24.3321,
      "step": 23670
    },
    {
      "epoch": 187.94117647058823,
      "grad_norm": 598.3583374023438,
      "learning_rate": 4.5875781949278044e-09,
      "loss": 25.4108,
      "step": 23680
    },
    {
      "epoch": 188.01595214356928,
      "grad_norm": 570.7030029296875,
      "learning_rate": 4.5282189486097745e-09,
      "loss": 22.1609,
      "step": 23690
    },
    {
      "epoch": 188.09571286141576,
      "grad_norm": 250.53883361816406,
      "learning_rate": 4.469242725671202e-09,
      "loss": 21.5695,
      "step": 23700
    },
    {
      "epoch": 188.09571286141576,
      "eval_loss": 2.9850971698760986,
      "eval_mae": 1.2961443662643433,
      "eval_mse": 2.9850971698760986,
      "eval_r2": 0.1006048321723938,
      "eval_rmse": 1.7277433750057034,
      "eval_runtime": 9.0591,
      "eval_samples_per_second": 442.758,
      "eval_steps_per_second": 13.909,
      "step": 23700
    },
    {
      "epoch": 188.17547357926222,
      "grad_norm": 533.2770385742188,
      "learning_rate": 4.410649618136059e-09,
      "loss": 24.5917,
      "step": 23710
    },
    {
      "epoch": 188.25523429710867,
      "grad_norm": 85.58604431152344,
      "learning_rate": 4.352439717430434e-09,
      "loss": 22.8943,
      "step": 23720
    },
    {
      "epoch": 188.33499501495513,
      "grad_norm": 430.8806457519531,
      "learning_rate": 4.2946131143824785e-09,
      "loss": 24.1939,
      "step": 23730
    },
    {
      "epoch": 188.4147557328016,
      "grad_norm": 426.0600891113281,
      "learning_rate": 4.23716989922232e-09,
      "loss": 22.7485,
      "step": 23740
    },
    {
      "epoch": 188.49451645064806,
      "grad_norm": 138.37684631347656,
      "learning_rate": 4.1801101615817904e-09,
      "loss": 22.0539,
      "step": 23750
    },
    {
      "epoch": 188.57427716849452,
      "grad_norm": 168.79737854003906,
      "learning_rate": 4.1234339904944186e-09,
      "loss": 22.786,
      "step": 23760
    },
    {
      "epoch": 188.65403788634097,
      "grad_norm": 357.03338623046875,
      "learning_rate": 4.067141474395214e-09,
      "loss": 26.0838,
      "step": 23770
    },
    {
      "epoch": 188.73379860418743,
      "grad_norm": 729.7440795898438,
      "learning_rate": 4.011232701120498e-09,
      "loss": 24.8297,
      "step": 23780
    },
    {
      "epoch": 188.8135593220339,
      "grad_norm": 240.0101776123047,
      "learning_rate": 3.955707757907906e-09,
      "loss": 25.7474,
      "step": 23790
    },
    {
      "epoch": 188.89332003988036,
      "grad_norm": 332.90838623046875,
      "learning_rate": 3.90056673139616e-09,
      "loss": 24.8005,
      "step": 23800
    },
    {
      "epoch": 188.89332003988036,
      "eval_loss": 2.9858198165893555,
      "eval_mae": 1.296196460723877,
      "eval_mse": 2.9858198165893555,
      "eval_r2": 0.1003870964050293,
      "eval_rmse": 1.7279524925730323,
      "eval_runtime": 9.0618,
      "eval_samples_per_second": 442.629,
      "eval_steps_per_second": 13.905,
      "step": 23800
    },
    {
      "epoch": 188.97308075772682,
      "grad_norm": 1091.8680419921875,
      "learning_rate": 3.845809707624825e-09,
      "loss": 23.3533,
      "step": 23810
    },
    {
      "epoch": 189.04785643070787,
      "grad_norm": 332.0385437011719,
      "learning_rate": 3.791436772034362e-09,
      "loss": 23.0622,
      "step": 23820
    },
    {
      "epoch": 189.12761714855435,
      "grad_norm": 548.7697143554688,
      "learning_rate": 3.737448009465932e-09,
      "loss": 23.0311,
      "step": 23830
    },
    {
      "epoch": 189.2073778664008,
      "grad_norm": 172.7244415283203,
      "learning_rate": 3.6838435041612324e-09,
      "loss": 23.8273,
      "step": 23840
    },
    {
      "epoch": 189.28713858424726,
      "grad_norm": 104.53250885009766,
      "learning_rate": 3.6306233397623564e-09,
      "loss": 24.7454,
      "step": 23850
    },
    {
      "epoch": 189.3668993020937,
      "grad_norm": 458.9788513183594,
      "learning_rate": 3.5777875993117377e-09,
      "loss": 21.2395,
      "step": 23860
    },
    {
      "epoch": 189.44666001994017,
      "grad_norm": 556.30859375,
      "learning_rate": 3.525336365251902e-09,
      "loss": 24.1263,
      "step": 23870
    },
    {
      "epoch": 189.52642073778665,
      "grad_norm": 238.5287628173828,
      "learning_rate": 3.4732697194254924e-09,
      "loss": 24.3238,
      "step": 23880
    },
    {
      "epoch": 189.6061814556331,
      "grad_norm": 165.72174072265625,
      "learning_rate": 3.421587743074994e-09,
      "loss": 23.7922,
      "step": 23890
    },
    {
      "epoch": 189.68594217347956,
      "grad_norm": 871.0825805664062,
      "learning_rate": 3.3702905168426774e-09,
      "loss": 25.235,
      "step": 23900
    },
    {
      "epoch": 189.68594217347956,
      "eval_loss": 2.9857451915740967,
      "eval_mae": 1.2961997985839844,
      "eval_mse": 2.9857451915740967,
      "eval_r2": 0.10040956735610962,
      "eval_rmse": 1.7279308989580853,
      "eval_runtime": 9.0432,
      "eval_samples_per_second": 443.539,
      "eval_steps_per_second": 13.933,
      "step": 23900
    },
    {
      "epoch": 189.76570289132601,
      "grad_norm": 147.49085998535156,
      "learning_rate": 3.3193781207705163e-09,
      "loss": 23.5739,
      "step": 23910
    },
    {
      "epoch": 189.84546360917247,
      "grad_norm": 585.6244506835938,
      "learning_rate": 3.2688506342999355e-09,
      "loss": 23.4213,
      "step": 23920
    },
    {
      "epoch": 189.92522432701895,
      "grad_norm": 326.77081298828125,
      "learning_rate": 3.2187081362718415e-09,
      "loss": 22.6919,
      "step": 23930
    },
    {
      "epoch": 190.0,
      "grad_norm": 370.1246337890625,
      "learning_rate": 3.168950704926371e-09,
      "loss": 23.1201,
      "step": 23940
    },
    {
      "epoch": 190.07976071784645,
      "grad_norm": 268.3349914550781,
      "learning_rate": 3.1195784179028073e-09,
      "loss": 24.7828,
      "step": 23950
    },
    {
      "epoch": 190.1595214356929,
      "grad_norm": 339.0169982910156,
      "learning_rate": 3.0705913522395264e-09,
      "loss": 25.0338,
      "step": 23960
    },
    {
      "epoch": 190.2392821535394,
      "grad_norm": 451.1507873535156,
      "learning_rate": 3.021989584373802e-09,
      "loss": 23.9076,
      "step": 23970
    },
    {
      "epoch": 190.31904287138585,
      "grad_norm": 342.91912841796875,
      "learning_rate": 2.973773190141693e-09,
      "loss": 23.5402,
      "step": 23980
    },
    {
      "epoch": 190.3988035892323,
      "grad_norm": 587.4170532226562,
      "learning_rate": 2.925942244777879e-09,
      "loss": 25.0114,
      "step": 23990
    },
    {
      "epoch": 190.47856430707876,
      "grad_norm": 331.1037902832031,
      "learning_rate": 2.878496822915799e-09,
      "loss": 23.9958,
      "step": 24000
    },
    {
      "epoch": 190.47856430707876,
      "eval_loss": 2.985790967941284,
      "eval_mae": 1.2959747314453125,
      "eval_mse": 2.985790967941284,
      "eval_r2": 0.10039573907852173,
      "eval_rmse": 1.7279441449136266,
      "eval_runtime": 9.0531,
      "eval_samples_per_second": 443.055,
      "eval_steps_per_second": 13.918,
      "step": 24000
    },
    {
      "epoch": 190.5583250249252,
      "grad_norm": 328.3941955566406,
      "learning_rate": 2.8314369985870388e-09,
      "loss": 22.8027,
      "step": 24010
    },
    {
      "epoch": 190.6380857427717,
      "grad_norm": 265.7846374511719,
      "learning_rate": 2.784762845221805e-09,
      "loss": 24.2178,
      "step": 24020
    },
    {
      "epoch": 190.71784646061815,
      "grad_norm": 330.3060607910156,
      "learning_rate": 2.7384744356483412e-09,
      "loss": 23.3047,
      "step": 24030
    },
    {
      "epoch": 190.7976071784646,
      "grad_norm": 195.12123107910156,
      "learning_rate": 2.6925718420930944e-09,
      "loss": 23.3755,
      "step": 24040
    },
    {
      "epoch": 190.87736789631106,
      "grad_norm": 461.7795715332031,
      "learning_rate": 2.647055136180382e-09,
      "loss": 23.0593,
      "step": 24050
    },
    {
      "epoch": 190.95712861415754,
      "grad_norm": 245.96263122558594,
      "learning_rate": 2.6019243889325304e-09,
      "loss": 22.2629,
      "step": 24060
    },
    {
      "epoch": 191.0319042871386,
      "grad_norm": 347.748046875,
      "learning_rate": 2.557179670769516e-09,
      "loss": 23.5785,
      "step": 24070
    },
    {
      "epoch": 191.11166500498504,
      "grad_norm": 236.30970764160156,
      "learning_rate": 2.512821051509101e-09,
      "loss": 23.5184,
      "step": 24080
    },
    {
      "epoch": 191.1914257228315,
      "grad_norm": 953.8068237304688,
      "learning_rate": 2.468848600366502e-09,
      "loss": 22.7987,
      "step": 24090
    },
    {
      "epoch": 191.27118644067798,
      "grad_norm": 379.2378234863281,
      "learning_rate": 2.425262385954363e-09,
      "loss": 24.1852,
      "step": 24100
    },
    {
      "epoch": 191.27118644067798,
      "eval_loss": 2.985538959503174,
      "eval_mae": 1.2961422204971313,
      "eval_mse": 2.985538959503174,
      "eval_r2": 0.10047167539596558,
      "eval_rmse": 1.727871221909542,
      "eval_runtime": 9.0399,
      "eval_samples_per_second": 443.697,
      "eval_steps_per_second": 13.938,
      "step": 24100
    },
    {
      "epoch": 191.35094715852443,
      "grad_norm": 672.7747802734375,
      "learning_rate": 2.3820624762827535e-09,
      "loss": 23.1245,
      "step": 24110
    },
    {
      "epoch": 191.4307078763709,
      "grad_norm": 362.42791748046875,
      "learning_rate": 2.3392489387588366e-09,
      "loss": 25.7611,
      "step": 24120
    },
    {
      "epoch": 191.51046859421734,
      "grad_norm": 372.2131042480469,
      "learning_rate": 2.296821840187063e-09,
      "loss": 24.1331,
      "step": 24130
    },
    {
      "epoch": 191.5902293120638,
      "grad_norm": 323.49664306640625,
      "learning_rate": 2.2547812467687553e-09,
      "loss": 22.3181,
      "step": 24140
    },
    {
      "epoch": 191.66999002991028,
      "grad_norm": 186.12277221679688,
      "learning_rate": 2.2131272241022457e-09,
      "loss": 24.1584,
      "step": 24150
    },
    {
      "epoch": 191.74975074775674,
      "grad_norm": 604.3494873046875,
      "learning_rate": 2.171859837182599e-09,
      "loss": 23.3094,
      "step": 24160
    },
    {
      "epoch": 191.8295114656032,
      "grad_norm": 772.862060546875,
      "learning_rate": 2.1309791504016683e-09,
      "loss": 23.8219,
      "step": 24170
    },
    {
      "epoch": 191.90927218344964,
      "grad_norm": 657.0350341796875,
      "learning_rate": 2.0904852275478722e-09,
      "loss": 22.7549,
      "step": 24180
    },
    {
      "epoch": 191.9890329012961,
      "grad_norm": 277.4106750488281,
      "learning_rate": 2.050378131806113e-09,
      "loss": 24.5491,
      "step": 24190
    },
    {
      "epoch": 192.06380857427718,
      "grad_norm": 1266.8355712890625,
      "learning_rate": 2.010657925757803e-09,
      "loss": 22.8491,
      "step": 24200
    },
    {
      "epoch": 192.06380857427718,
      "eval_loss": 2.986049175262451,
      "eval_mae": 1.2961747646331787,
      "eval_mse": 2.986049175262451,
      "eval_r2": 0.10031801462173462,
      "eval_rmse": 1.7280188584799794,
      "eval_runtime": 9.0269,
      "eval_samples_per_second": 444.338,
      "eval_steps_per_second": 13.958,
      "step": 24200
    },
    {
      "epoch": 192.14356929212363,
      "grad_norm": 282.1344299316406,
      "learning_rate": 1.9713246713805587e-09,
      "loss": 23.7891,
      "step": 24210
    },
    {
      "epoch": 192.22333000997008,
      "grad_norm": 235.01341247558594,
      "learning_rate": 1.932378430048259e-09,
      "loss": 23.2705,
      "step": 24220
    },
    {
      "epoch": 192.30309072781654,
      "grad_norm": 218.00794982910156,
      "learning_rate": 1.8938192625309324e-09,
      "loss": 23.3808,
      "step": 24230
    },
    {
      "epoch": 192.38285144566302,
      "grad_norm": 204.65672302246094,
      "learning_rate": 1.8556472289946167e-09,
      "loss": 22.4473,
      "step": 24240
    },
    {
      "epoch": 192.46261216350948,
      "grad_norm": 563.5921630859375,
      "learning_rate": 1.8178623890012512e-09,
      "loss": 24.5627,
      "step": 24250
    },
    {
      "epoch": 192.54237288135593,
      "grad_norm": 179.89076232910156,
      "learning_rate": 1.7804648015086465e-09,
      "loss": 24.8393,
      "step": 24260
    },
    {
      "epoch": 192.62213359920239,
      "grad_norm": 831.5360107421875,
      "learning_rate": 1.7434545248703469e-09,
      "loss": 24.1278,
      "step": 24270
    },
    {
      "epoch": 192.70189431704884,
      "grad_norm": 478.6527099609375,
      "learning_rate": 1.7068316168355746e-09,
      "loss": 22.7936,
      "step": 24280
    },
    {
      "epoch": 192.78165503489532,
      "grad_norm": 280.7521667480469,
      "learning_rate": 1.6705961345491182e-09,
      "loss": 21.1134,
      "step": 24290
    },
    {
      "epoch": 192.86141575274178,
      "grad_norm": 206.8756103515625,
      "learning_rate": 1.6347481345511948e-09,
      "loss": 25.9234,
      "step": 24300
    },
    {
      "epoch": 192.86141575274178,
      "eval_loss": 2.9849839210510254,
      "eval_mae": 1.2959469556808472,
      "eval_mse": 2.9849836826324463,
      "eval_r2": 0.1006389856338501,
      "eval_rmse": 1.7277105320719806,
      "eval_runtime": 9.0473,
      "eval_samples_per_second": 443.336,
      "eval_steps_per_second": 13.927,
      "step": 24300
    },
    {
      "epoch": 192.94117647058823,
      "grad_norm": 380.0176086425781,
      "learning_rate": 1.5992876727774774e-09,
      "loss": 25.2448,
      "step": 24310
    },
    {
      "epoch": 193.01595214356928,
      "grad_norm": 120.8132095336914,
      "learning_rate": 1.5642148045588999e-09,
      "loss": 21.4254,
      "step": 24320
    },
    {
      "epoch": 193.09571286141576,
      "grad_norm": 375.27459716796875,
      "learning_rate": 1.5295295846216582e-09,
      "loss": 25.4883,
      "step": 24330
    },
    {
      "epoch": 193.17547357926222,
      "grad_norm": 470.91632080078125,
      "learning_rate": 1.4952320670869879e-09,
      "loss": 23.6084,
      "step": 24340
    },
    {
      "epoch": 193.25523429710867,
      "grad_norm": 140.60874938964844,
      "learning_rate": 1.4613223054712466e-09,
      "loss": 22.8232,
      "step": 24350
    },
    {
      "epoch": 193.33499501495513,
      "grad_norm": 120.59532165527344,
      "learning_rate": 1.4278003526857484e-09,
      "loss": 24.3427,
      "step": 24360
    },
    {
      "epoch": 193.4147557328016,
      "grad_norm": 519.9879150390625,
      "learning_rate": 1.3946662610367088e-09,
      "loss": 22.8856,
      "step": 24370
    },
    {
      "epoch": 193.49451645064806,
      "grad_norm": 597.9413452148438,
      "learning_rate": 1.3619200822250488e-09,
      "loss": 21.1711,
      "step": 24380
    },
    {
      "epoch": 193.57427716849452,
      "grad_norm": 187.56488037109375,
      "learning_rate": 1.3295618673464792e-09,
      "loss": 24.6198,
      "step": 24390
    },
    {
      "epoch": 193.65403788634097,
      "grad_norm": 556.2128295898438,
      "learning_rate": 1.2975916668913345e-09,
      "loss": 24.2869,
      "step": 24400
    },
    {
      "epoch": 193.65403788634097,
      "eval_loss": 2.985672950744629,
      "eval_mae": 1.296151041984558,
      "eval_mse": 2.98567271232605,
      "eval_r2": 0.10043138265609741,
      "eval_rmse": 1.7279099259874775,
      "eval_runtime": 9.017,
      "eval_samples_per_second": 444.829,
      "eval_steps_per_second": 13.974,
      "step": 24400
    },
    {
      "epoch": 193.73379860418743,
      "grad_norm": 558.5076293945312,
      "learning_rate": 1.2660095307445718e-09,
      "loss": 23.3984,
      "step": 24410
    },
    {
      "epoch": 193.8135593220339,
      "grad_norm": 256.103271484375,
      "learning_rate": 1.2348155081854661e-09,
      "loss": 24.0415,
      "step": 24420
    },
    {
      "epoch": 193.89332003988036,
      "grad_norm": 276.30682373046875,
      "learning_rate": 1.2040096478878881e-09,
      "loss": 25.1056,
      "step": 24430
    },
    {
      "epoch": 193.97308075772682,
      "grad_norm": 461.1793212890625,
      "learning_rate": 1.1735919979198871e-09,
      "loss": 23.1343,
      "step": 24440
    },
    {
      "epoch": 194.04785643070787,
      "grad_norm": 491.55267333984375,
      "learning_rate": 1.1435626057438863e-09,
      "loss": 23.5858,
      "step": 24450
    },
    {
      "epoch": 194.12761714855435,
      "grad_norm": 799.1927490234375,
      "learning_rate": 1.1139215182163765e-09,
      "loss": 26.8489,
      "step": 24460
    },
    {
      "epoch": 194.2073778664008,
      "grad_norm": 270.9708251953125,
      "learning_rate": 1.0846687815880274e-09,
      "loss": 22.9998,
      "step": 24470
    },
    {
      "epoch": 194.28713858424726,
      "grad_norm": 754.822509765625,
      "learning_rate": 1.0558044415035217e-09,
      "loss": 24.6583,
      "step": 24480
    },
    {
      "epoch": 194.3668993020937,
      "grad_norm": 329.4441223144531,
      "learning_rate": 1.0273285430015265e-09,
      "loss": 24.6196,
      "step": 24490
    },
    {
      "epoch": 194.44666001994017,
      "grad_norm": 203.95399475097656,
      "learning_rate": 9.992411305145277e-10,
      "loss": 24.4206,
      "step": 24500
    },
    {
      "epoch": 194.44666001994017,
      "eval_loss": 2.9850587844848633,
      "eval_mae": 1.2959555387496948,
      "eval_mse": 2.9850587844848633,
      "eval_r2": 0.10061639547348022,
      "eval_rmse": 1.7277322664362276,
      "eval_runtime": 9.0375,
      "eval_samples_per_second": 443.819,
      "eval_steps_per_second": 13.942,
      "step": 24500
    },
    {
      "epoch": 194.52642073778665,
      "grad_norm": 506.1182556152344,
      "learning_rate": 9.715422478689673e-10,
      "loss": 22.4749,
      "step": 24510
    },
    {
      "epoch": 194.6061814556331,
      "grad_norm": 546.7146606445312,
      "learning_rate": 9.442319382849118e-10,
      "loss": 21.9358,
      "step": 24520
    },
    {
      "epoch": 194.68594217347956,
      "grad_norm": 1289.88427734375,
      "learning_rate": 9.173102443761627e-10,
      "loss": 22.4655,
      "step": 24530
    },
    {
      "epoch": 194.76570289132601,
      "grad_norm": 116.09934997558594,
      "learning_rate": 8.907772081502008e-10,
      "loss": 22.6633,
      "step": 24540
    },
    {
      "epoch": 194.84546360917247,
      "grad_norm": 1326.2725830078125,
      "learning_rate": 8.646328710079364e-10,
      "loss": 24.1759,
      "step": 24550
    },
    {
      "epoch": 194.92522432701895,
      "grad_norm": 685.0480346679688,
      "learning_rate": 8.388772737439043e-10,
      "loss": 24.5467,
      "step": 24560
    },
    {
      "epoch": 195.0,
      "grad_norm": 294.5447998046875,
      "learning_rate": 8.135104565459849e-10,
      "loss": 21.4338,
      "step": 24570
    },
    {
      "epoch": 195.07976071784645,
      "grad_norm": 447.23480224609375,
      "learning_rate": 7.885324589954612e-10,
      "loss": 23.7994,
      "step": 24580
    },
    {
      "epoch": 195.1595214356929,
      "grad_norm": 302.0307312011719,
      "learning_rate": 7.63943320066851e-10,
      "loss": 23.8053,
      "step": 24590
    },
    {
      "epoch": 195.2392821535394,
      "grad_norm": 1048.637451171875,
      "learning_rate": 7.39743078128019e-10,
      "loss": 25.6922,
      "step": 24600
    },
    {
      "epoch": 195.2392821535394,
      "eval_loss": 2.9844701290130615,
      "eval_mae": 1.2956593036651611,
      "eval_mse": 2.9844703674316406,
      "eval_r2": 0.10079365968704224,
      "eval_rmse": 1.7275619720958322,
      "eval_runtime": 9.093,
      "eval_samples_per_second": 441.106,
      "eval_steps_per_second": 13.857,
      "step": 24600
    },
    {
      "epoch": 195.31904287138585,
      "grad_norm": 213.0170135498047,
      "learning_rate": 7.159317709399537e-10,
      "loss": 24.5134,
      "step": 24610
    },
    {
      "epoch": 195.3988035892323,
      "grad_norm": 996.3701782226562,
      "learning_rate": 6.925094356567685e-10,
      "loss": 24.2102,
      "step": 24620
    },
    {
      "epoch": 195.47856430707876,
      "grad_norm": 212.89291381835938,
      "learning_rate": 6.694761088256173e-10,
      "loss": 23.6198,
      "step": 24630
    },
    {
      "epoch": 195.5583250249252,
      "grad_norm": 202.31045532226562,
      "learning_rate": 6.468318263867234e-10,
      "loss": 27.476,
      "step": 24640
    },
    {
      "epoch": 195.6380857427717,
      "grad_norm": 427.94854736328125,
      "learning_rate": 6.24576623673212e-10,
      "loss": 22.7069,
      "step": 24650
    },
    {
      "epoch": 195.71784646061815,
      "grad_norm": 187.37359619140625,
      "learning_rate": 6.027105354111383e-10,
      "loss": 23.5491,
      "step": 24660
    },
    {
      "epoch": 195.7976071784646,
      "grad_norm": 397.1957702636719,
      "learning_rate": 5.812335957193493e-10,
      "loss": 22.5446,
      "step": 24670
    },
    {
      "epoch": 195.87736789631106,
      "grad_norm": 271.0002136230469,
      "learning_rate": 5.601458381095658e-10,
      "loss": 22.1646,
      "step": 24680
    },
    {
      "epoch": 195.95712861415754,
      "grad_norm": 262.593017578125,
      "learning_rate": 5.394472954861895e-10,
      "loss": 22.4295,
      "step": 24690
    },
    {
      "epoch": 196.0319042871386,
      "grad_norm": 190.5734100341797,
      "learning_rate": 5.191380001463019e-10,
      "loss": 20.8607,
      "step": 24700
    },
    {
      "epoch": 196.0319042871386,
      "eval_loss": 2.985541820526123,
      "eval_mae": 1.295915126800537,
      "eval_mse": 2.985541820526123,
      "eval_r2": 0.1004709005355835,
      "eval_rmse": 1.7278720498133313,
      "eval_runtime": 9.0672,
      "eval_samples_per_second": 442.361,
      "eval_steps_per_second": 13.896,
      "step": 24700
    },
    {
      "epoch": 196.11166500498504,
      "grad_norm": 480.9814758300781,
      "learning_rate": 4.992179837796373e-10,
      "loss": 22.7887,
      "step": 24710
    },
    {
      "epoch": 196.1914257228315,
      "grad_norm": 457.35003662109375,
      "learning_rate": 4.79687277468499e-10,
      "loss": 21.2072,
      "step": 24720
    },
    {
      "epoch": 196.27118644067798,
      "grad_norm": 168.44793701171875,
      "learning_rate": 4.6054591168778744e-10,
      "loss": 25.3187,
      "step": 24730
    },
    {
      "epoch": 196.35094715852443,
      "grad_norm": 497.0190124511719,
      "learning_rate": 4.4179391630480566e-10,
      "loss": 22.2018,
      "step": 24740
    },
    {
      "epoch": 196.4307078763709,
      "grad_norm": 282.4808349609375,
      "learning_rate": 4.234313205793427e-10,
      "loss": 24.2384,
      "step": 24750
    },
    {
      "epoch": 196.51046859421734,
      "grad_norm": 573.6471557617188,
      "learning_rate": 4.054581531636181e-10,
      "loss": 24.1769,
      "step": 24760
    },
    {
      "epoch": 196.5902293120638,
      "grad_norm": 178.6867218017578,
      "learning_rate": 3.8787444210214294e-10,
      "loss": 24.7551,
      "step": 24770
    },
    {
      "epoch": 196.66999002991028,
      "grad_norm": 234.75233459472656,
      "learning_rate": 3.7068021483180335e-10,
      "loss": 22.6184,
      "step": 24780
    },
    {
      "epoch": 196.74975074775674,
      "grad_norm": 255.20985412597656,
      "learning_rate": 3.538754981816661e-10,
      "loss": 25.1924,
      "step": 24790
    },
    {
      "epoch": 196.8295114656032,
      "grad_norm": 559.8621215820312,
      "learning_rate": 3.3746031837311727e-10,
      "loss": 24.9777,
      "step": 24800
    },
    {
      "epoch": 196.8295114656032,
      "eval_loss": 2.9856958389282227,
      "eval_mae": 1.2961050271987915,
      "eval_mse": 2.9856958389282227,
      "eval_r2": 0.10042446851730347,
      "eval_rmse": 1.7279166180485164,
      "eval_runtime": 9.0989,
      "eval_samples_per_second": 440.823,
      "eval_steps_per_second": 13.848,
      "step": 24800
    },
    {
      "epoch": 196.90927218344964,
      "grad_norm": 148.0769500732422,
      "learning_rate": 3.2143470101964056e-10,
      "loss": 23.6349,
      "step": 24810
    },
    {
      "epoch": 196.9890329012961,
      "grad_norm": 245.9391326904297,
      "learning_rate": 3.0579867112695556e-10,
      "loss": 24.8288,
      "step": 24820
    },
    {
      "epoch": 197.06380857427718,
      "grad_norm": 774.696044921875,
      "learning_rate": 2.9055225309276843e-10,
      "loss": 21.4276,
      "step": 24830
    },
    {
      "epoch": 197.14356929212363,
      "grad_norm": 493.7986145019531,
      "learning_rate": 2.756954707069936e-10,
      "loss": 22.5439,
      "step": 24840
    },
    {
      "epoch": 197.22333000997008,
      "grad_norm": 185.34024047851562,
      "learning_rate": 2.612283471514487e-10,
      "loss": 24.3253,
      "step": 24850
    },
    {
      "epoch": 197.30309072781654,
      "grad_norm": 507.3541564941406,
      "learning_rate": 2.4715090500004867e-10,
      "loss": 24.4285,
      "step": 24860
    },
    {
      "epoch": 197.38285144566302,
      "grad_norm": 680.4122314453125,
      "learning_rate": 2.33463166218556e-10,
      "loss": 23.7532,
      "step": 24870
    },
    {
      "epoch": 197.46261216350948,
      "grad_norm": 346.16668701171875,
      "learning_rate": 2.201651521647474e-10,
      "loss": 23.7976,
      "step": 24880
    },
    {
      "epoch": 197.54237288135593,
      "grad_norm": 443.5713806152344,
      "learning_rate": 2.0725688358824712e-10,
      "loss": 23.2051,
      "step": 24890
    },
    {
      "epoch": 197.62213359920239,
      "grad_norm": 155.51341247558594,
      "learning_rate": 1.9473838063058246e-10,
      "loss": 25.3578,
      "step": 24900
    },
    {
      "epoch": 197.62213359920239,
      "eval_loss": 2.9856114387512207,
      "eval_mae": 1.2960511445999146,
      "eval_mse": 2.9856114387512207,
      "eval_r2": 0.10044991970062256,
      "eval_rmse": 1.7278921953499358,
      "eval_runtime": 9.1052,
      "eval_samples_per_second": 440.517,
      "eval_steps_per_second": 13.838,
      "step": 24900
    },
    {
      "epoch": 197.70189431704884,
      "grad_norm": 227.46690368652344,
      "learning_rate": 1.826096628250451e-10,
      "loss": 26.1419,
      "step": 24910
    },
    {
      "epoch": 197.78165503489532,
      "grad_norm": 171.3894805908203,
      "learning_rate": 1.708707490967465e-10,
      "loss": 21.9025,
      "step": 24920
    },
    {
      "epoch": 197.86141575274178,
      "grad_norm": 258.0511779785156,
      "learning_rate": 1.595216577625902e-10,
      "loss": 24.4516,
      "step": 24930
    },
    {
      "epoch": 197.94117647058823,
      "grad_norm": 137.69100952148438,
      "learning_rate": 1.4856240653118857e-10,
      "loss": 24.0129,
      "step": 24940
    },
    {
      "epoch": 198.01595214356928,
      "grad_norm": 142.23512268066406,
      "learning_rate": 1.3799301250291828e-10,
      "loss": 20.7065,
      "step": 24950
    },
    {
      "epoch": 198.09571286141576,
      "grad_norm": 110.43464660644531,
      "learning_rate": 1.2781349216972603e-10,
      "loss": 22.97,
      "step": 24960
    },
    {
      "epoch": 198.17547357926222,
      "grad_norm": 322.2825622558594,
      "learning_rate": 1.1802386141532283e-10,
      "loss": 23.2948,
      "step": 24970
    },
    {
      "epoch": 198.25523429710867,
      "grad_norm": 394.9427490234375,
      "learning_rate": 1.0862413551501748e-10,
      "loss": 23.8814,
      "step": 24980
    },
    {
      "epoch": 198.33499501495513,
      "grad_norm": 480.8127136230469,
      "learning_rate": 9.96143291357443e-11,
      "loss": 25.1555,
      "step": 24990
    },
    {
      "epoch": 198.4147557328016,
      "grad_norm": 171.42910766601562,
      "learning_rate": 9.09944563359799e-11,
      "loss": 23.0883,
      "step": 25000
    },
    {
      "epoch": 198.4147557328016,
      "eval_loss": 2.985551357269287,
      "eval_mae": 1.296038031578064,
      "eval_mse": 2.985551118850708,
      "eval_r2": 0.10046803951263428,
      "eval_rmse": 1.7278747404979067,
      "eval_runtime": 9.1263,
      "eval_samples_per_second": 439.499,
      "eval_steps_per_second": 13.806,
      "step": 25000
    },
    {
      "epoch": 198.49451645064806,
      "grad_norm": 1028.7611083984375,
      "learning_rate": 8.276453056582645e-11,
      "loss": 22.364,
      "step": 25010
    },
    {
      "epoch": 198.57427716849452,
      "grad_norm": 570.9407348632812,
      "learning_rate": 7.49245646668728e-11,
      "loss": 21.5703,
      "step": 25020
    },
    {
      "epoch": 198.65403788634097,
      "grad_norm": 351.5626220703125,
      "learning_rate": 6.747457087227792e-11,
      "loss": 26.2493,
      "step": 25030
    },
    {
      "epoch": 198.73379860418743,
      "grad_norm": 409.9494934082031,
      "learning_rate": 6.041456080665974e-11,
      "loss": 23.5306,
      "step": 25040
    },
    {
      "epoch": 198.8135593220339,
      "grad_norm": 191.91433715820312,
      "learning_rate": 5.374454548617846e-11,
      "loss": 23.6993,
      "step": 25050
    },
    {
      "epoch": 198.89332003988036,
      "grad_norm": 383.2036437988281,
      "learning_rate": 4.746453531839778e-11,
      "loss": 24.7173,
      "step": 25060
    },
    {
      "epoch": 198.97308075772682,
      "grad_norm": 282.2154846191406,
      "learning_rate": 4.1574540102395914e-11,
      "loss": 24.869,
      "step": 25070
    },
    {
      "epoch": 199.04785643070787,
      "grad_norm": 209.2111358642578,
      "learning_rate": 3.6074569028654576e-11,
      "loss": 23.1518,
      "step": 25080
    },
    {
      "epoch": 199.12761714855435,
      "grad_norm": 125.33819580078125,
      "learning_rate": 3.096463067905897e-11,
      "loss": 27.0382,
      "step": 25090
    },
    {
      "epoch": 199.2073778664008,
      "grad_norm": 224.3722381591797,
      "learning_rate": 2.6244733027008804e-11,
      "loss": 23.0602,
      "step": 25100
    },
    {
      "epoch": 199.2073778664008,
      "eval_loss": 2.985177755355835,
      "eval_mae": 1.2959330081939697,
      "eval_mse": 2.985177755355835,
      "eval_r2": 0.10058057308197021,
      "eval_rmse": 1.7277666958695075,
      "eval_runtime": 9.1276,
      "eval_samples_per_second": 439.435,
      "eval_steps_per_second": 13.804,
      "step": 25100
    },
    {
      "epoch": 199.28713858424726,
      "grad_norm": 906.6569213867188,
      "learning_rate": 2.1914883437140762e-11,
      "loss": 25.4792,
      "step": 25110
    },
    {
      "epoch": 199.3668993020937,
      "grad_norm": 139.93795776367188,
      "learning_rate": 1.797508866560604e-11,
      "loss": 21.875,
      "step": 25120
    },
    {
      "epoch": 199.44666001994017,
      "grad_norm": 412.5982360839844,
      "learning_rate": 1.442535485987606e-11,
      "loss": 23.1991,
      "step": 25130
    },
    {
      "epoch": 199.52642073778665,
      "grad_norm": 304.7872314453125,
      "learning_rate": 1.1265687558797976e-11,
      "loss": 23.1054,
      "step": 25140
    },
    {
      "epoch": 199.6061814556331,
      "grad_norm": 691.2601928710938,
      "learning_rate": 8.496091692594687e-12,
      "loss": 23.7589,
      "step": 25150
    },
    {
      "epoch": 199.68594217347956,
      "grad_norm": 180.51930236816406,
      "learning_rate": 6.116571582809316e-12,
      "loss": 23.4738,
      "step": 25160
    },
    {
      "epoch": 199.76570289132601,
      "grad_norm": 635.4140014648438,
      "learning_rate": 4.127130942332968e-12,
      "loss": 21.3643,
      "step": 25170
    },
    {
      "epoch": 199.84546360917247,
      "grad_norm": 272.2777099609375,
      "learning_rate": 2.5277728754047323e-12,
      "loss": 22.6734,
      "step": 25180
    },
    {
      "epoch": 199.92522432701895,
      "grad_norm": 191.4556121826172,
      "learning_rate": 1.3184998775839228e-12,
      "loss": 23.7552,
      "step": 25190
    },
    {
      "epoch": 200.0,
      "grad_norm": 638.1273193359375,
      "learning_rate": 4.993138358055926e-13,
      "loss": 24.4562,
      "step": 25200
    },
    {
      "epoch": 200.0,
      "eval_loss": 2.9852001667022705,
      "eval_mae": 1.2959332466125488,
      "eval_mse": 2.9852004051208496,
      "eval_r2": 0.10057371854782104,
      "eval_rmse": 1.7277732504934928,
      "eval_runtime": 9.1119,
      "eval_samples_per_second": 440.193,
      "eval_steps_per_second": 13.828,
      "step": 25200
    },
    {
      "epoch": 200.07976071784645,
      "grad_norm": 233.1142578125,
      "learning_rate": 3.276812958733593e-07,
      "loss": 23.9068,
      "step": 25210
    },
    {
      "epoch": 200.1595214356929,
      "grad_norm": 264.1903991699219,
      "learning_rate": 3.275626967218783e-07,
      "loss": 22.5422,
      "step": 25220
    },
    {
      "epoch": 200.2392821535394,
      "grad_norm": 269.2657165527344,
      "learning_rate": 3.274440782524416e-07,
      "loss": 25.6559,
      "step": 25230
    },
    {
      "epoch": 200.31904287138585,
      "grad_norm": 1040.9169921875,
      "learning_rate": 3.273254404945924e-07,
      "loss": 24.3639,
      "step": 25240
    },
    {
      "epoch": 200.3988035892323,
      "grad_norm": 264.42822265625,
      "learning_rate": 3.272067834778791e-07,
      "loss": 23.6492,
      "step": 25250
    },
    {
      "epoch": 200.47856430707876,
      "grad_norm": 1180.909912109375,
      "learning_rate": 3.2708810723185464e-07,
      "loss": 24.3143,
      "step": 25260
    },
    {
      "epoch": 200.5583250249252,
      "grad_norm": 173.80987548828125,
      "learning_rate": 3.2696941178607686e-07,
      "loss": 22.7227,
      "step": 25270
    },
    {
      "epoch": 200.6380857427717,
      "grad_norm": 121.28042602539062,
      "learning_rate": 3.2685069717010823e-07,
      "loss": 25.8901,
      "step": 25280
    },
    {
      "epoch": 200.71784646061815,
      "grad_norm": 490.2680969238281,
      "learning_rate": 3.267319634135162e-07,
      "loss": 23.3299,
      "step": 25290
    },
    {
      "epoch": 200.7976071784646,
      "grad_norm": 197.51051330566406,
      "learning_rate": 3.2661321054587275e-07,
      "loss": 24.8621,
      "step": 25300
    },
    {
      "epoch": 200.7976071784646,
      "eval_loss": 2.987062454223633,
      "eval_mae": 1.301984429359436,
      "eval_mse": 2.987062454223633,
      "eval_r2": 0.10001271963119507,
      "eval_rmse": 1.7283120245556451,
      "eval_runtime": 9.1207,
      "eval_samples_per_second": 439.769,
      "eval_steps_per_second": 13.815,
      "step": 25300
    },
    {
      "epoch": 200.87736789631106,
      "grad_norm": 230.46575927734375,
      "learning_rate": 3.26494438596755e-07,
      "loss": 22.8219,
      "step": 25310
    },
    {
      "epoch": 200.95712861415754,
      "grad_norm": 307.9410400390625,
      "learning_rate": 3.263756475957444e-07,
      "loss": 22.7135,
      "step": 25320
    },
    {
      "epoch": 201.0319042871386,
      "grad_norm": 593.2626953125,
      "learning_rate": 3.262568375724274e-07,
      "loss": 20.4246,
      "step": 25330
    },
    {
      "epoch": 201.11166500498504,
      "grad_norm": 1156.7459716796875,
      "learning_rate": 3.2613800855639504e-07,
      "loss": 25.0621,
      "step": 25340
    },
    {
      "epoch": 201.1914257228315,
      "grad_norm": 719.022216796875,
      "learning_rate": 3.2601916057724335e-07,
      "loss": 26.0972,
      "step": 25350
    },
    {
      "epoch": 201.27118644067798,
      "grad_norm": 505.98260498046875,
      "learning_rate": 3.2590029366457266e-07,
      "loss": 23.9704,
      "step": 25360
    },
    {
      "epoch": 201.35094715852443,
      "grad_norm": 354.1245422363281,
      "learning_rate": 3.257814078479884e-07,
      "loss": 23.2421,
      "step": 25370
    },
    {
      "epoch": 201.4307078763709,
      "grad_norm": 282.1812744140625,
      "learning_rate": 3.256625031571005e-07,
      "loss": 21.8984,
      "step": 25380
    },
    {
      "epoch": 201.51046859421734,
      "grad_norm": 676.1168212890625,
      "learning_rate": 3.2554357962152377e-07,
      "loss": 23.0126,
      "step": 25390
    },
    {
      "epoch": 201.5902293120638,
      "grad_norm": 1098.18212890625,
      "learning_rate": 3.254246372708775e-07,
      "loss": 25.1928,
      "step": 25400
    },
    {
      "epoch": 201.5902293120638,
      "eval_loss": 3.001655101776123,
      "eval_mae": 1.3126819133758545,
      "eval_mse": 3.001655101776123,
      "eval_r2": 0.09561598300933838,
      "eval_rmse": 1.7325285284162344,
      "eval_runtime": 9.1184,
      "eval_samples_per_second": 439.878,
      "eval_steps_per_second": 13.818,
      "step": 25400
    },
    {
      "epoch": 201.66999002991028,
      "grad_norm": 400.4809265136719,
      "learning_rate": 3.2530567613478574e-07,
      "loss": 23.2146,
      "step": 25410
    },
    {
      "epoch": 201.74975074775674,
      "grad_norm": 1427.6348876953125,
      "learning_rate": 3.2518669624287727e-07,
      "loss": 24.413,
      "step": 25420
    },
    {
      "epoch": 201.8295114656032,
      "grad_norm": 258.5172119140625,
      "learning_rate": 3.250676976247856e-07,
      "loss": 24.6172,
      "step": 25430
    },
    {
      "epoch": 201.90927218344964,
      "grad_norm": 230.9508056640625,
      "learning_rate": 3.2494868031014867e-07,
      "loss": 23.6625,
      "step": 25440
    },
    {
      "epoch": 201.9890329012961,
      "grad_norm": 410.1961364746094,
      "learning_rate": 3.2482964432860925e-07,
      "loss": 23.1106,
      "step": 25450
    },
    {
      "epoch": 202.06380857427718,
      "grad_norm": 651.6411743164062,
      "learning_rate": 3.2471058970981485e-07,
      "loss": 21.1852,
      "step": 25460
    },
    {
      "epoch": 202.14356929212363,
      "grad_norm": 297.3800354003906,
      "learning_rate": 3.2459151648341755e-07,
      "loss": 25.5979,
      "step": 25470
    },
    {
      "epoch": 202.22333000997008,
      "grad_norm": 132.6808624267578,
      "learning_rate": 3.244724246790738e-07,
      "loss": 24.2881,
      "step": 25480
    },
    {
      "epoch": 202.30309072781654,
      "grad_norm": 289.0632629394531,
      "learning_rate": 3.24353314326445e-07,
      "loss": 23.7794,
      "step": 25490
    },
    {
      "epoch": 202.38285144566302,
      "grad_norm": 856.2789306640625,
      "learning_rate": 3.24234185455197e-07,
      "loss": 22.0349,
      "step": 25500
    },
    {
      "epoch": 202.38285144566302,
      "eval_loss": 2.987736940383911,
      "eval_mae": 1.2919999361038208,
      "eval_mse": 2.987736940383911,
      "eval_r2": 0.09980946779251099,
      "eval_rmse": 1.7285071421269602,
      "eval_runtime": 9.1273,
      "eval_samples_per_second": 439.453,
      "eval_steps_per_second": 13.805,
      "step": 25500
    },
    {
      "epoch": 202.46261216350948,
      "grad_norm": 352.2939758300781,
      "learning_rate": 3.241150380950006e-07,
      "loss": 23.3271,
      "step": 25510
    },
    {
      "epoch": 202.54237288135593,
      "grad_norm": 520.0399169921875,
      "learning_rate": 3.239958722755306e-07,
      "loss": 24.8606,
      "step": 25520
    },
    {
      "epoch": 202.62213359920239,
      "grad_norm": 606.8839721679688,
      "learning_rate": 3.2387668802646683e-07,
      "loss": 23.3053,
      "step": 25530
    },
    {
      "epoch": 202.70189431704884,
      "grad_norm": 356.62353515625,
      "learning_rate": 3.2375748537749375e-07,
      "loss": 22.8932,
      "step": 25540
    },
    {
      "epoch": 202.78165503489532,
      "grad_norm": 222.2799530029297,
      "learning_rate": 3.2363826435830013e-07,
      "loss": 24.2675,
      "step": 25550
    },
    {
      "epoch": 202.86141575274178,
      "grad_norm": 1185.181396484375,
      "learning_rate": 3.235190249985795e-07,
      "loss": 22.7562,
      "step": 25560
    },
    {
      "epoch": 202.94117647058823,
      "grad_norm": 575.6671142578125,
      "learning_rate": 3.2339976732802987e-07,
      "loss": 24.7696,
      "step": 25570
    },
    {
      "epoch": 203.01595214356928,
      "grad_norm": 172.9219207763672,
      "learning_rate": 3.232804913763539e-07,
      "loss": 24.11,
      "step": 25580
    },
    {
      "epoch": 203.09571286141576,
      "grad_norm": 1075.917724609375,
      "learning_rate": 3.2316119717325873e-07,
      "loss": 21.5316,
      "step": 25590
    },
    {
      "epoch": 203.17547357926222,
      "grad_norm": 695.1358642578125,
      "learning_rate": 3.2304188474845606e-07,
      "loss": 25.1565,
      "step": 25600
    },
    {
      "epoch": 203.17547357926222,
      "eval_loss": 2.9972896575927734,
      "eval_mae": 1.2894809246063232,
      "eval_mse": 2.9972894191741943,
      "eval_r2": 0.0969313383102417,
      "eval_rmse": 1.7312681534569376,
      "eval_runtime": 9.1254,
      "eval_samples_per_second": 439.541,
      "eval_steps_per_second": 13.808,
      "step": 25600
    },
    {
      "epoch": 203.25523429710867,
      "grad_norm": 467.5833435058594,
      "learning_rate": 3.2292255413166204e-07,
      "loss": 24.2298,
      "step": 25610
    },
    {
      "epoch": 203.33499501495513,
      "grad_norm": 829.6505737304688,
      "learning_rate": 3.2280320535259757e-07,
      "loss": 22.8333,
      "step": 25620
    },
    {
      "epoch": 203.4147557328016,
      "grad_norm": 712.6729736328125,
      "learning_rate": 3.226838384409881e-07,
      "loss": 23.4115,
      "step": 25630
    },
    {
      "epoch": 203.49451645064806,
      "grad_norm": 341.8227844238281,
      "learning_rate": 3.2256445342656304e-07,
      "loss": 22.5,
      "step": 25640
    },
    {
      "epoch": 203.57427716849452,
      "grad_norm": 390.042724609375,
      "learning_rate": 3.2244505033905704e-07,
      "loss": 24.5384,
      "step": 25650
    },
    {
      "epoch": 203.65403788634097,
      "grad_norm": 874.4033813476562,
      "learning_rate": 3.223256292082088e-07,
      "loss": 25.1737,
      "step": 25660
    },
    {
      "epoch": 203.73379860418743,
      "grad_norm": 768.7593383789062,
      "learning_rate": 3.222061900637618e-07,
      "loss": 24.8873,
      "step": 25670
    },
    {
      "epoch": 203.8135593220339,
      "grad_norm": 324.7832946777344,
      "learning_rate": 3.2208673293546356e-07,
      "loss": 24.5665,
      "step": 25680
    },
    {
      "epoch": 203.89332003988036,
      "grad_norm": 377.18609619140625,
      "learning_rate": 3.2196725785306654e-07,
      "loss": 23.7054,
      "step": 25690
    },
    {
      "epoch": 203.97308075772682,
      "grad_norm": 696.3908081054688,
      "learning_rate": 3.218477648463276e-07,
      "loss": 21.9615,
      "step": 25700
    },
    {
      "epoch": 203.97308075772682,
      "eval_loss": 2.9862987995147705,
      "eval_mae": 1.3001036643981934,
      "eval_mse": 2.9862983226776123,
      "eval_r2": 0.10024291276931763,
      "eval_rmse": 1.7280909474554897,
      "eval_runtime": 9.0986,
      "eval_samples_per_second": 440.836,
      "eval_steps_per_second": 13.848,
      "step": 25700
    },
    {
      "epoch": 204.04785643070787,
      "grad_norm": 554.8890991210938,
      "learning_rate": 3.2172825394500774e-07,
      "loss": 22.9764,
      "step": 25710
    },
    {
      "epoch": 204.12761714855435,
      "grad_norm": 612.753662109375,
      "learning_rate": 3.216087251788728e-07,
      "loss": 24.8179,
      "step": 25720
    },
    {
      "epoch": 204.2073778664008,
      "grad_norm": 660.7884521484375,
      "learning_rate": 3.2148917857769276e-07,
      "loss": 23.1987,
      "step": 25730
    },
    {
      "epoch": 204.28713858424726,
      "grad_norm": 749.5087280273438,
      "learning_rate": 3.213696141712424e-07,
      "loss": 22.4109,
      "step": 25740
    },
    {
      "epoch": 204.3668993020937,
      "grad_norm": 783.62744140625,
      "learning_rate": 3.212500319893005e-07,
      "loss": 23.2447,
      "step": 25750
    },
    {
      "epoch": 204.44666001994017,
      "grad_norm": 850.573974609375,
      "learning_rate": 3.2113043206165065e-07,
      "loss": 24.0904,
      "step": 25760
    },
    {
      "epoch": 204.52642073778665,
      "grad_norm": 613.3543701171875,
      "learning_rate": 3.2101081441808067e-07,
      "loss": 22.9554,
      "step": 25770
    },
    {
      "epoch": 204.6061814556331,
      "grad_norm": 321.5801696777344,
      "learning_rate": 3.2089117908838275e-07,
      "loss": 24.8453,
      "step": 25780
    },
    {
      "epoch": 204.68594217347956,
      "grad_norm": 598.156005859375,
      "learning_rate": 3.207715261023536e-07,
      "loss": 22.7975,
      "step": 25790
    },
    {
      "epoch": 204.76570289132601,
      "grad_norm": 295.4639892578125,
      "learning_rate": 3.206518554897943e-07,
      "loss": 22.9623,
      "step": 25800
    },
    {
      "epoch": 204.76570289132601,
      "eval_loss": 2.9853804111480713,
      "eval_mae": 1.2947884798049927,
      "eval_mse": 2.9853804111480713,
      "eval_r2": 0.10051953792572021,
      "eval_rmse": 1.7278253416211,
      "eval_runtime": 9.1201,
      "eval_samples_per_second": 439.799,
      "eval_steps_per_second": 13.816,
      "step": 25800
    },
    {
      "epoch": 204.84546360917247,
      "grad_norm": 192.13729858398438,
      "learning_rate": 3.2053216728051036e-07,
      "loss": 24.6751,
      "step": 25810
    },
    {
      "epoch": 204.92522432701895,
      "grad_norm": 1190.568603515625,
      "learning_rate": 3.204124615043115e-07,
      "loss": 26.1587,
      "step": 25820
    },
    {
      "epoch": 205.0,
      "grad_norm": 304.8810729980469,
      "learning_rate": 3.2029273819101207e-07,
      "loss": 21.0388,
      "step": 25830
    },
    {
      "epoch": 205.07976071784645,
      "grad_norm": 208.4384307861328,
      "learning_rate": 3.201729973704306e-07,
      "loss": 23.0309,
      "step": 25840
    },
    {
      "epoch": 205.1595214356929,
      "grad_norm": 164.4918212890625,
      "learning_rate": 3.200532390723899e-07,
      "loss": 25.1194,
      "step": 25850
    },
    {
      "epoch": 205.2392821535394,
      "grad_norm": 400.9577941894531,
      "learning_rate": 3.1993346332671744e-07,
      "loss": 22.6518,
      "step": 25860
    },
    {
      "epoch": 205.31904287138585,
      "grad_norm": 298.8614501953125,
      "learning_rate": 3.1981367016324477e-07,
      "loss": 24.188,
      "step": 25870
    },
    {
      "epoch": 205.3988035892323,
      "grad_norm": 367.3051452636719,
      "learning_rate": 3.1969385961180803e-07,
      "loss": 24.6883,
      "step": 25880
    },
    {
      "epoch": 205.47856430707876,
      "grad_norm": 600.275146484375,
      "learning_rate": 3.1957403170224723e-07,
      "loss": 22.7788,
      "step": 25890
    },
    {
      "epoch": 205.5583250249252,
      "grad_norm": 344.5098571777344,
      "learning_rate": 3.1945418646440726e-07,
      "loss": 23.5699,
      "step": 25900
    },
    {
      "epoch": 205.5583250249252,
      "eval_loss": 2.983717203140259,
      "eval_mae": 1.297709345817566,
      "eval_mse": 2.9837169647216797,
      "eval_r2": 0.1010206937789917,
      "eval_rmse": 1.7273439045892627,
      "eval_runtime": 9.1253,
      "eval_samples_per_second": 439.55,
      "eval_steps_per_second": 13.808,
      "step": 25900
    },
    {
      "epoch": 205.6380857427717,
      "grad_norm": 954.1924438476562,
      "learning_rate": 3.1933432392813704e-07,
      "loss": 24.4087,
      "step": 25910
    },
    {
      "epoch": 205.71784646061815,
      "grad_norm": 400.8988037109375,
      "learning_rate": 3.1921444412328965e-07,
      "loss": 26.4869,
      "step": 25920
    },
    {
      "epoch": 205.7976071784646,
      "grad_norm": 497.05010986328125,
      "learning_rate": 3.1909454707972286e-07,
      "loss": 22.0453,
      "step": 25930
    },
    {
      "epoch": 205.87736789631106,
      "grad_norm": 645.5272216796875,
      "learning_rate": 3.1897463282729843e-07,
      "loss": 23.4677,
      "step": 25940
    },
    {
      "epoch": 205.95712861415754,
      "grad_norm": 649.5585327148438,
      "learning_rate": 3.1885470139588243e-07,
      "loss": 23.6492,
      "step": 25950
    },
    {
      "epoch": 206.0319042871386,
      "grad_norm": 312.9655456542969,
      "learning_rate": 3.187347528153454e-07,
      "loss": 19.5719,
      "step": 25960
    },
    {
      "epoch": 206.11166500498504,
      "grad_norm": 301.42578125,
      "learning_rate": 3.1861478711556194e-07,
      "loss": 25.0317,
      "step": 25970
    },
    {
      "epoch": 206.1914257228315,
      "grad_norm": 354.2798767089844,
      "learning_rate": 3.184948043264111e-07,
      "loss": 23.4643,
      "step": 25980
    },
    {
      "epoch": 206.27118644067798,
      "grad_norm": 1141.8057861328125,
      "learning_rate": 3.18374804477776e-07,
      "loss": 22.9418,
      "step": 25990
    },
    {
      "epoch": 206.35094715852443,
      "grad_norm": 691.326904296875,
      "learning_rate": 3.182547875995441e-07,
      "loss": 21.9891,
      "step": 26000
    },
    {
      "epoch": 206.35094715852443,
      "eval_loss": 2.9850969314575195,
      "eval_mae": 1.3001097440719604,
      "eval_mse": 2.9850971698760986,
      "eval_r2": 0.1006048321723938,
      "eval_rmse": 1.7277433750057034,
      "eval_runtime": 9.1101,
      "eval_samples_per_second": 440.283,
      "eval_steps_per_second": 13.831,
      "step": 26000
    },
    {
      "epoch": 206.4307078763709,
      "grad_norm": 354.40484619140625,
      "learning_rate": 3.181347537216071e-07,
      "loss": 23.952,
      "step": 26010
    },
    {
      "epoch": 206.51046859421734,
      "grad_norm": 323.9743347167969,
      "learning_rate": 3.18014702873861e-07,
      "loss": 24.5573,
      "step": 26020
    },
    {
      "epoch": 206.5902293120638,
      "grad_norm": 783.04736328125,
      "learning_rate": 3.1789463508620596e-07,
      "loss": 25.0914,
      "step": 26030
    },
    {
      "epoch": 206.66999002991028,
      "grad_norm": 842.0777587890625,
      "learning_rate": 3.177745503885463e-07,
      "loss": 22.0903,
      "step": 26040
    },
    {
      "epoch": 206.74975074775674,
      "grad_norm": 453.91766357421875,
      "learning_rate": 3.176544488107905e-07,
      "loss": 24.8008,
      "step": 26050
    },
    {
      "epoch": 206.8295114656032,
      "grad_norm": 358.0523681640625,
      "learning_rate": 3.175343303828516e-07,
      "loss": 24.3761,
      "step": 26060
    },
    {
      "epoch": 206.90927218344964,
      "grad_norm": 288.92523193359375,
      "learning_rate": 3.1741419513464643e-07,
      "loss": 23.9646,
      "step": 26070
    },
    {
      "epoch": 206.9890329012961,
      "grad_norm": 384.78790283203125,
      "learning_rate": 3.1729404309609616e-07,
      "loss": 24.4646,
      "step": 26080
    },
    {
      "epoch": 207.06380857427718,
      "grad_norm": 440.7989501953125,
      "learning_rate": 3.171738742971263e-07,
      "loss": 20.5563,
      "step": 26090
    },
    {
      "epoch": 207.14356929212363,
      "grad_norm": 186.81570434570312,
      "learning_rate": 3.170536887676662e-07,
      "loss": 23.336,
      "step": 26100
    },
    {
      "epoch": 207.14356929212363,
      "eval_loss": 2.9858384132385254,
      "eval_mae": 1.3001880645751953,
      "eval_mse": 2.9858384132385254,
      "eval_r2": 0.10038143396377563,
      "eval_rmse": 1.7279578736874708,
      "eval_runtime": 9.1198,
      "eval_samples_per_second": 439.813,
      "eval_steps_per_second": 13.816,
      "step": 26100
    },
    {
      "epoch": 207.22333000997008,
      "grad_norm": 370.08123779296875,
      "learning_rate": 3.169334865376497e-07,
      "loss": 23.6388,
      "step": 26110
    },
    {
      "epoch": 207.30309072781654,
      "grad_norm": 1464.3602294921875,
      "learning_rate": 3.1681326763701455e-07,
      "loss": 22.6312,
      "step": 26120
    },
    {
      "epoch": 207.38285144566302,
      "grad_norm": 869.84716796875,
      "learning_rate": 3.166930320957028e-07,
      "loss": 21.8956,
      "step": 26130
    },
    {
      "epoch": 207.46261216350948,
      "grad_norm": 499.814697265625,
      "learning_rate": 3.165727799436607e-07,
      "loss": 24.4855,
      "step": 26140
    },
    {
      "epoch": 207.54237288135593,
      "grad_norm": 283.2919616699219,
      "learning_rate": 3.1645251121083847e-07,
      "loss": 26.9945,
      "step": 26150
    },
    {
      "epoch": 207.62213359920239,
      "grad_norm": 403.3465576171875,
      "learning_rate": 3.163322259271906e-07,
      "loss": 22.2168,
      "step": 26160
    },
    {
      "epoch": 207.70189431704884,
      "grad_norm": 417.0478515625,
      "learning_rate": 3.162119241226755e-07,
      "loss": 23.5436,
      "step": 26170
    },
    {
      "epoch": 207.78165503489532,
      "grad_norm": 1154.0826416015625,
      "learning_rate": 3.1609160582725596e-07,
      "loss": 23.8994,
      "step": 26180
    },
    {
      "epoch": 207.86141575274178,
      "grad_norm": 448.4119567871094,
      "learning_rate": 3.159712710708987e-07,
      "loss": 24.1008,
      "step": 26190
    },
    {
      "epoch": 207.94117647058823,
      "grad_norm": 294.5215148925781,
      "learning_rate": 3.1585091988357465e-07,
      "loss": 25.3929,
      "step": 26200
    },
    {
      "epoch": 207.94117647058823,
      "eval_loss": 2.9880077838897705,
      "eval_mae": 1.2916208505630493,
      "eval_mse": 2.9880077838897705,
      "eval_r2": 0.09972786903381348,
      "eval_rmse": 1.728585486428071,
      "eval_runtime": 9.2105,
      "eval_samples_per_second": 435.482,
      "eval_steps_per_second": 13.68,
      "step": 26200
    },
    {
      "epoch": 208.01595214356928,
      "grad_norm": 662.5714721679688,
      "learning_rate": 3.157305522952586e-07,
      "loss": 24.0349,
      "step": 26210
    },
    {
      "epoch": 208.09571286141576,
      "grad_norm": 311.1929016113281,
      "learning_rate": 3.1561016833592986e-07,
      "loss": 23.6938,
      "step": 26220
    },
    {
      "epoch": 208.17547357926222,
      "grad_norm": 391.3521423339844,
      "learning_rate": 3.154897680355714e-07,
      "loss": 21.3007,
      "step": 26230
    },
    {
      "epoch": 208.25523429710867,
      "grad_norm": 474.2955017089844,
      "learning_rate": 3.153693514241703e-07,
      "loss": 25.5512,
      "step": 26240
    },
    {
      "epoch": 208.33499501495513,
      "grad_norm": 379.4305725097656,
      "learning_rate": 3.15248918531718e-07,
      "loss": 22.6775,
      "step": 26250
    },
    {
      "epoch": 208.4147557328016,
      "grad_norm": 223.09719848632812,
      "learning_rate": 3.151284693882098e-07,
      "loss": 23.6358,
      "step": 26260
    },
    {
      "epoch": 208.49451645064806,
      "grad_norm": 170.5644989013672,
      "learning_rate": 3.15008004023645e-07,
      "loss": 23.4765,
      "step": 26270
    },
    {
      "epoch": 208.57427716849452,
      "grad_norm": 220.80567932128906,
      "learning_rate": 3.14887522468027e-07,
      "loss": 24.6062,
      "step": 26280
    },
    {
      "epoch": 208.65403788634097,
      "grad_norm": 107.43252563476562,
      "learning_rate": 3.147670247513632e-07,
      "loss": 22.696,
      "step": 26290
    },
    {
      "epoch": 208.73379860418743,
      "grad_norm": 384.41485595703125,
      "learning_rate": 3.1464651090366517e-07,
      "loss": 23.3779,
      "step": 26300
    },
    {
      "epoch": 208.73379860418743,
      "eval_loss": 2.990997314453125,
      "eval_mae": 1.2915152311325073,
      "eval_mse": 2.990997314453125,
      "eval_r2": 0.09882712364196777,
      "eval_rmse": 1.729450003455759,
      "eval_runtime": 9.1109,
      "eval_samples_per_second": 440.24,
      "eval_steps_per_second": 13.83,
      "step": 26300
    },
    {
      "epoch": 208.8135593220339,
      "grad_norm": 706.5662231445312,
      "learning_rate": 3.1452598095494836e-07,
      "loss": 24.5741,
      "step": 26310
    },
    {
      "epoch": 208.89332003988036,
      "grad_norm": 936.375732421875,
      "learning_rate": 3.144054349352322e-07,
      "loss": 24.9527,
      "step": 26320
    },
    {
      "epoch": 208.97308075772682,
      "grad_norm": 1180.5230712890625,
      "learning_rate": 3.142848728745401e-07,
      "loss": 24.4996,
      "step": 26330
    },
    {
      "epoch": 209.04785643070787,
      "grad_norm": 676.7444458007812,
      "learning_rate": 3.1416429480289974e-07,
      "loss": 22.0019,
      "step": 26340
    },
    {
      "epoch": 209.12761714855435,
      "grad_norm": 1116.85986328125,
      "learning_rate": 3.1405576087388343e-07,
      "loss": 24.691,
      "step": 26350
    },
    {
      "epoch": 209.2073778664008,
      "grad_norm": 266.63189697265625,
      "learning_rate": 3.139351524641811e-07,
      "loss": 22.1795,
      "step": 26360
    },
    {
      "epoch": 209.28713858424726,
      "grad_norm": 616.2620849609375,
      "learning_rate": 3.138145281306327e-07,
      "loss": 23.662,
      "step": 26370
    },
    {
      "epoch": 209.3668993020937,
      "grad_norm": 704.6864013671875,
      "learning_rate": 3.136938879032811e-07,
      "loss": 22.9147,
      "step": 26380
    },
    {
      "epoch": 209.44666001994017,
      "grad_norm": 351.6438293457031,
      "learning_rate": 3.1357323181217324e-07,
      "loss": 23.9645,
      "step": 26390
    },
    {
      "epoch": 209.52642073778665,
      "grad_norm": 122.1126480102539,
      "learning_rate": 3.1345255988736025e-07,
      "loss": 23.5815,
      "step": 26400
    },
    {
      "epoch": 209.52642073778665,
      "eval_loss": 2.9857232570648193,
      "eval_mae": 1.2909077405929565,
      "eval_mse": 2.9857232570648193,
      "eval_r2": 0.10041612386703491,
      "eval_rmse": 1.7279245519017372,
      "eval_runtime": 9.1149,
      "eval_samples_per_second": 440.05,
      "eval_steps_per_second": 13.824,
      "step": 26400
    },
    {
      "epoch": 209.6061814556331,
      "grad_norm": 895.959228515625,
      "learning_rate": 3.1333187215889674e-07,
      "loss": 24.7816,
      "step": 26410
    },
    {
      "epoch": 209.68594217347956,
      "grad_norm": 397.9737854003906,
      "learning_rate": 3.1321116865684153e-07,
      "loss": 24.0738,
      "step": 26420
    },
    {
      "epoch": 209.76570289132601,
      "grad_norm": 914.4462890625,
      "learning_rate": 3.130904494112574e-07,
      "loss": 22.1512,
      "step": 26430
    },
    {
      "epoch": 209.84546360917247,
      "grad_norm": 432.4562072753906,
      "learning_rate": 3.1296971445221093e-07,
      "loss": 21.9592,
      "step": 26440
    },
    {
      "epoch": 209.92522432701895,
      "grad_norm": 652.2195434570312,
      "learning_rate": 3.128489638097727e-07,
      "loss": 24.3588,
      "step": 26450
    },
    {
      "epoch": 210.0,
      "grad_norm": 416.7950134277344,
      "learning_rate": 3.1272819751401717e-07,
      "loss": 24.7862,
      "step": 26460
    },
    {
      "epoch": 210.07976071784645,
      "grad_norm": 926.331787109375,
      "learning_rate": 3.126074155950226e-07,
      "loss": 24.4526,
      "step": 26470
    },
    {
      "epoch": 210.1595214356929,
      "grad_norm": 847.6224975585938,
      "learning_rate": 3.1248661808287135e-07,
      "loss": 22.3391,
      "step": 26480
    },
    {
      "epoch": 210.2392821535394,
      "grad_norm": 1064.720458984375,
      "learning_rate": 3.1236580500764946e-07,
      "loss": 24.1305,
      "step": 26490
    },
    {
      "epoch": 210.31904287138585,
      "grad_norm": 592.7523193359375,
      "learning_rate": 3.1224497639944697e-07,
      "loss": 22.8022,
      "step": 26500
    },
    {
      "epoch": 210.31904287138585,
      "eval_loss": 2.9844868183135986,
      "eval_mae": 1.2950390577316284,
      "eval_mse": 2.9844868183135986,
      "eval_r2": 0.10078871250152588,
      "eval_rmse": 1.7275667333893643,
      "eval_runtime": 9.1183,
      "eval_samples_per_second": 439.883,
      "eval_steps_per_second": 13.818,
      "step": 26500
    },
    {
      "epoch": 210.3988035892323,
      "grad_norm": 326.2663879394531,
      "learning_rate": 3.121241322883578e-07,
      "loss": 22.7675,
      "step": 26510
    },
    {
      "epoch": 210.47856430707876,
      "grad_norm": 256.7446594238281,
      "learning_rate": 3.120032727044795e-07,
      "loss": 24.0059,
      "step": 26520
    },
    {
      "epoch": 210.5583250249252,
      "grad_norm": 1118.33642578125,
      "learning_rate": 3.1188239767791395e-07,
      "loss": 26.5326,
      "step": 26530
    },
    {
      "epoch": 210.6380857427717,
      "grad_norm": 410.37005615234375,
      "learning_rate": 3.1176150723876625e-07,
      "loss": 22.0273,
      "step": 26540
    },
    {
      "epoch": 210.71784646061815,
      "grad_norm": 141.73388671875,
      "learning_rate": 3.116406014171459e-07,
      "loss": 22.7835,
      "step": 26550
    },
    {
      "epoch": 210.7976071784646,
      "grad_norm": 614.6095581054688,
      "learning_rate": 3.1151968024316593e-07,
      "loss": 22.3267,
      "step": 26560
    },
    {
      "epoch": 210.87736789631106,
      "grad_norm": 1028.78955078125,
      "learning_rate": 3.113987437469433e-07,
      "loss": 25.7587,
      "step": 26570
    },
    {
      "epoch": 210.95712861415754,
      "grad_norm": 416.4407653808594,
      "learning_rate": 3.1127779195859873e-07,
      "loss": 23.3185,
      "step": 26580
    },
    {
      "epoch": 211.0319042871386,
      "grad_norm": 712.4876098632812,
      "learning_rate": 3.111568249082566e-07,
      "loss": 22.3591,
      "step": 26590
    },
    {
      "epoch": 211.11166500498504,
      "grad_norm": 751.4306640625,
      "learning_rate": 3.110358426260456e-07,
      "loss": 22.1697,
      "step": 26600
    },
    {
      "epoch": 211.11166500498504,
      "eval_loss": 2.9798662662506104,
      "eval_mae": 1.2977105379104614,
      "eval_mse": 2.9798665046691895,
      "eval_r2": 0.1021808385848999,
      "eval_rmse": 1.726228983845767,
      "eval_runtime": 9.0913,
      "eval_samples_per_second": 441.192,
      "eval_steps_per_second": 13.859,
      "step": 26600
    },
    {
      "epoch": 211.1914257228315,
      "grad_norm": 240.1824188232422,
      "learning_rate": 3.1091484514209763e-07,
      "loss": 22.6163,
      "step": 26610
    },
    {
      "epoch": 211.27118644067798,
      "grad_norm": 309.4950256347656,
      "learning_rate": 3.107938324865486e-07,
      "loss": 23.2412,
      "step": 26620
    },
    {
      "epoch": 211.35094715852443,
      "grad_norm": 148.27700805664062,
      "learning_rate": 3.106728046895384e-07,
      "loss": 25.1011,
      "step": 26630
    },
    {
      "epoch": 211.4307078763709,
      "grad_norm": 307.0238952636719,
      "learning_rate": 3.105517617812104e-07,
      "loss": 25.1078,
      "step": 26640
    },
    {
      "epoch": 211.51046859421734,
      "grad_norm": 364.7814025878906,
      "learning_rate": 3.1043070379171187e-07,
      "loss": 25.404,
      "step": 26650
    },
    {
      "epoch": 211.5902293120638,
      "grad_norm": 590.2925415039062,
      "learning_rate": 3.103096307511938e-07,
      "loss": 24.4948,
      "step": 26660
    },
    {
      "epoch": 211.66999002991028,
      "grad_norm": 840.1451416015625,
      "learning_rate": 3.101885426898109e-07,
      "loss": 23.8928,
      "step": 26670
    },
    {
      "epoch": 211.74975074775674,
      "grad_norm": 673.6281127929688,
      "learning_rate": 3.1006743963772163e-07,
      "loss": 23.0499,
      "step": 26680
    },
    {
      "epoch": 211.8295114656032,
      "grad_norm": 723.83837890625,
      "learning_rate": 3.099463216250884e-07,
      "loss": 23.7825,
      "step": 26690
    },
    {
      "epoch": 211.90927218344964,
      "grad_norm": 412.1143493652344,
      "learning_rate": 3.0982518868207696e-07,
      "loss": 23.5121,
      "step": 26700
    },
    {
      "epoch": 211.90927218344964,
      "eval_loss": 2.9848618507385254,
      "eval_mae": 1.2893383502960205,
      "eval_mse": 2.9848618507385254,
      "eval_r2": 0.10067570209503174,
      "eval_rmse": 1.7276752735217709,
      "eval_runtime": 9.0701,
      "eval_samples_per_second": 442.222,
      "eval_steps_per_second": 13.892,
      "step": 26700
    },
    {
      "epoch": 211.9890329012961,
      "grad_norm": 192.29212951660156,
      "learning_rate": 3.0970404083885703e-07,
      "loss": 22.379,
      "step": 26710
    },
    {
      "epoch": 212.06380857427718,
      "grad_norm": 435.377685546875,
      "learning_rate": 3.0958287812560213e-07,
      "loss": 22.9865,
      "step": 26720
    },
    {
      "epoch": 212.14356929212363,
      "grad_norm": 551.6611328125,
      "learning_rate": 3.094617005724892e-07,
      "loss": 23.0014,
      "step": 26730
    },
    {
      "epoch": 212.22333000997008,
      "grad_norm": 1402.768798828125,
      "learning_rate": 3.09340508209699e-07,
      "loss": 22.7538,
      "step": 26740
    },
    {
      "epoch": 212.30309072781654,
      "grad_norm": 192.71163940429688,
      "learning_rate": 3.0921930106741606e-07,
      "loss": 23.8688,
      "step": 26750
    },
    {
      "epoch": 212.38285144566302,
      "grad_norm": 152.849609375,
      "learning_rate": 3.0909807917582853e-07,
      "loss": 24.4226,
      "step": 26760
    },
    {
      "epoch": 212.46261216350948,
      "grad_norm": 523.3204345703125,
      "learning_rate": 3.0897684256512824e-07,
      "loss": 24.8181,
      "step": 26770
    },
    {
      "epoch": 212.54237288135593,
      "grad_norm": 883.080078125,
      "learning_rate": 3.088555912655106e-07,
      "loss": 23.5999,
      "step": 26780
    },
    {
      "epoch": 212.62213359920239,
      "grad_norm": 563.0305786132812,
      "learning_rate": 3.087343253071748e-07,
      "loss": 24.0943,
      "step": 26790
    },
    {
      "epoch": 212.70189431704884,
      "grad_norm": 514.7747192382812,
      "learning_rate": 3.0861304472032374e-07,
      "loss": 22.3982,
      "step": 26800
    },
    {
      "epoch": 212.70189431704884,
      "eval_loss": 2.981959104537964,
      "eval_mae": 1.289758324623108,
      "eval_mse": 2.981959104537964,
      "eval_r2": 0.10155034065246582,
      "eval_rmse": 1.726834996326506,
      "eval_runtime": 9.0866,
      "eval_samples_per_second": 441.417,
      "eval_steps_per_second": 13.867,
      "step": 26800
    },
    {
      "epoch": 212.78165503489532,
      "grad_norm": 395.4801025390625,
      "learning_rate": 3.084917495351637e-07,
      "loss": 22.2588,
      "step": 26810
    },
    {
      "epoch": 212.86141575274178,
      "grad_norm": 589.0004272460938,
      "learning_rate": 3.083704397819048e-07,
      "loss": 22.845,
      "step": 26820
    },
    {
      "epoch": 212.94117647058823,
      "grad_norm": 1045.0267333984375,
      "learning_rate": 3.082491154907609e-07,
      "loss": 25.0153,
      "step": 26830
    },
    {
      "epoch": 213.01595214356928,
      "grad_norm": 992.125244140625,
      "learning_rate": 3.08127776691949e-07,
      "loss": 24.5204,
      "step": 26840
    },
    {
      "epoch": 213.09571286141576,
      "grad_norm": 525.619873046875,
      "learning_rate": 3.080064234156904e-07,
      "loss": 24.5004,
      "step": 26850
    },
    {
      "epoch": 213.17547357926222,
      "grad_norm": 349.7850341796875,
      "learning_rate": 3.0788505569220945e-07,
      "loss": 25.3501,
      "step": 26860
    },
    {
      "epoch": 213.25523429710867,
      "grad_norm": 229.71084594726562,
      "learning_rate": 3.0776367355173427e-07,
      "loss": 22.593,
      "step": 26870
    },
    {
      "epoch": 213.33499501495513,
      "grad_norm": 118.41441345214844,
      "learning_rate": 3.076422770244967e-07,
      "loss": 22.9523,
      "step": 26880
    },
    {
      "epoch": 213.4147557328016,
      "grad_norm": 936.93994140625,
      "learning_rate": 3.0752086614073204e-07,
      "loss": 24.3618,
      "step": 26890
    },
    {
      "epoch": 213.49451645064806,
      "grad_norm": 938.4599609375,
      "learning_rate": 3.073994409306791e-07,
      "loss": 23.4791,
      "step": 26900
    },
    {
      "epoch": 213.49451645064806,
      "eval_loss": 2.980309247970581,
      "eval_mae": 1.300426721572876,
      "eval_mse": 2.980309009552002,
      "eval_r2": 0.10204744338989258,
      "eval_rmse": 1.726357150056732,
      "eval_runtime": 9.0902,
      "eval_samples_per_second": 441.247,
      "eval_steps_per_second": 13.861,
      "step": 26900
    },
    {
      "epoch": 213.57427716849452,
      "grad_norm": 547.9718017578125,
      "learning_rate": 3.072780014245804e-07,
      "loss": 24.3147,
      "step": 26910
    },
    {
      "epoch": 213.65403788634097,
      "grad_norm": 753.8389892578125,
      "learning_rate": 3.0715654765268195e-07,
      "loss": 24.3151,
      "step": 26920
    },
    {
      "epoch": 213.73379860418743,
      "grad_norm": 190.3426513671875,
      "learning_rate": 3.0703507964523335e-07,
      "loss": 23.3416,
      "step": 26930
    },
    {
      "epoch": 213.8135593220339,
      "grad_norm": 464.51312255859375,
      "learning_rate": 3.069135974324876e-07,
      "loss": 23.1847,
      "step": 26940
    },
    {
      "epoch": 213.89332003988036,
      "grad_norm": 402.635009765625,
      "learning_rate": 3.067921010447016e-07,
      "loss": 22.662,
      "step": 26950
    },
    {
      "epoch": 213.97308075772682,
      "grad_norm": 920.003173828125,
      "learning_rate": 3.0667059051213534e-07,
      "loss": 22.8849,
      "step": 26960
    },
    {
      "epoch": 214.04785643070787,
      "grad_norm": 486.64398193359375,
      "learning_rate": 3.0654906586505257e-07,
      "loss": 21.9501,
      "step": 26970
    },
    {
      "epoch": 214.12761714855435,
      "grad_norm": 1110.277099609375,
      "learning_rate": 3.064275271337205e-07,
      "loss": 24.034,
      "step": 26980
    },
    {
      "epoch": 214.2073778664008,
      "grad_norm": 1393.9989013671875,
      "learning_rate": 3.0630597434840996e-07,
      "loss": 23.2111,
      "step": 26990
    },
    {
      "epoch": 214.28713858424726,
      "grad_norm": 522.2705688476562,
      "learning_rate": 3.061844075393951e-07,
      "loss": 24.3892,
      "step": 27000
    },
    {
      "epoch": 214.28713858424726,
      "eval_loss": 2.981308698654175,
      "eval_mae": 1.2962442636489868,
      "eval_mse": 2.981308937072754,
      "eval_r2": 0.10174620151519775,
      "eval_rmse": 1.7266467319845,
      "eval_runtime": 9.0887,
      "eval_samples_per_second": 441.319,
      "eval_steps_per_second": 13.863,
      "step": 27000
    },
    {
      "epoch": 214.3668993020937,
      "grad_norm": 609.6259765625,
      "learning_rate": 3.0606282673695367e-07,
      "loss": 23.9073,
      "step": 27010
    },
    {
      "epoch": 214.44666001994017,
      "grad_norm": 791.1295166015625,
      "learning_rate": 3.059412319713669e-07,
      "loss": 25.4684,
      "step": 27020
    },
    {
      "epoch": 214.52642073778665,
      "grad_norm": 429.5850524902344,
      "learning_rate": 3.0581962327291945e-07,
      "loss": 24.0151,
      "step": 27030
    },
    {
      "epoch": 214.6061814556331,
      "grad_norm": 629.2057495117188,
      "learning_rate": 3.0569800067189956e-07,
      "loss": 24.1557,
      "step": 27040
    },
    {
      "epoch": 214.68594217347956,
      "grad_norm": 265.7466125488281,
      "learning_rate": 3.0557636419859874e-07,
      "loss": 23.352,
      "step": 27050
    },
    {
      "epoch": 214.76570289132601,
      "grad_norm": 484.65228271484375,
      "learning_rate": 3.0545471388331213e-07,
      "loss": 23.608,
      "step": 27060
    },
    {
      "epoch": 214.84546360917247,
      "grad_norm": 283.9285583496094,
      "learning_rate": 3.053330497563382e-07,
      "loss": 22.0524,
      "step": 27070
    },
    {
      "epoch": 214.92522432701895,
      "grad_norm": 143.06239318847656,
      "learning_rate": 3.05211371847979e-07,
      "loss": 22.4378,
      "step": 27080
    },
    {
      "epoch": 215.0,
      "grad_norm": 146.85423278808594,
      "learning_rate": 3.0508968018853994e-07,
      "loss": 21.4124,
      "step": 27090
    },
    {
      "epoch": 215.07976071784645,
      "grad_norm": 1108.4443359375,
      "learning_rate": 3.049679748083297e-07,
      "loss": 24.869,
      "step": 27100
    },
    {
      "epoch": 215.07976071784645,
      "eval_loss": 2.987786054611206,
      "eval_mae": 1.2889059782028198,
      "eval_mse": 2.987786054611206,
      "eval_r2": 0.09979468584060669,
      "eval_rmse": 1.7285213491916165,
      "eval_runtime": 9.0675,
      "eval_samples_per_second": 442.348,
      "eval_steps_per_second": 13.896,
      "step": 27100
    },
    {
      "epoch": 215.1595214356929,
      "grad_norm": 340.2200927734375,
      "learning_rate": 3.048462557376607e-07,
      "loss": 22.5566,
      "step": 27110
    },
    {
      "epoch": 215.2392821535394,
      "grad_norm": 342.66363525390625,
      "learning_rate": 3.0472452300684846e-07,
      "loss": 22.7565,
      "step": 27120
    },
    {
      "epoch": 215.31904287138585,
      "grad_norm": 818.2691040039062,
      "learning_rate": 3.0460277664621216e-07,
      "loss": 23.5732,
      "step": 27130
    },
    {
      "epoch": 215.3988035892323,
      "grad_norm": 315.8173828125,
      "learning_rate": 3.0448101668607405e-07,
      "loss": 25.9838,
      "step": 27140
    },
    {
      "epoch": 215.47856430707876,
      "grad_norm": 444.2835998535156,
      "learning_rate": 3.043592431567601e-07,
      "loss": 21.8117,
      "step": 27150
    },
    {
      "epoch": 215.5583250249252,
      "grad_norm": 523.1034545898438,
      "learning_rate": 3.042374560885996e-07,
      "loss": 22.2515,
      "step": 27160
    },
    {
      "epoch": 215.6380857427717,
      "grad_norm": 622.7999267578125,
      "learning_rate": 3.0411565551192497e-07,
      "loss": 23.3136,
      "step": 27170
    },
    {
      "epoch": 215.71784646061815,
      "grad_norm": 701.6234741210938,
      "learning_rate": 3.039938414570723e-07,
      "loss": 25.0017,
      "step": 27180
    },
    {
      "epoch": 215.7976071784646,
      "grad_norm": 909.46337890625,
      "learning_rate": 3.0387201395438075e-07,
      "loss": 23.118,
      "step": 27190
    },
    {
      "epoch": 215.87736789631106,
      "grad_norm": 378.4754333496094,
      "learning_rate": 3.037501730341931e-07,
      "loss": 23.0487,
      "step": 27200
    },
    {
      "epoch": 215.87736789631106,
      "eval_loss": 2.978470802307129,
      "eval_mae": 1.2960094213485718,
      "eval_mse": 2.978471040725708,
      "eval_r2": 0.10260123014450073,
      "eval_rmse": 1.7258247421814614,
      "eval_runtime": 9.0961,
      "eval_samples_per_second": 440.958,
      "eval_steps_per_second": 13.852,
      "step": 27200
    },
    {
      "epoch": 215.95712861415754,
      "grad_norm": 356.2110900878906,
      "learning_rate": 3.0362831872685534e-07,
      "loss": 23.9503,
      "step": 27210
    },
    {
      "epoch": 216.0319042871386,
      "grad_norm": 158.9725799560547,
      "learning_rate": 3.0350645106271674e-07,
      "loss": 23.5513,
      "step": 27220
    },
    {
      "epoch": 216.11166500498504,
      "grad_norm": 451.63873291015625,
      "learning_rate": 3.0338457007212995e-07,
      "loss": 24.9653,
      "step": 27230
    },
    {
      "epoch": 216.1914257228315,
      "grad_norm": 254.16026306152344,
      "learning_rate": 3.0326267578545105e-07,
      "loss": 25.1305,
      "step": 27240
    },
    {
      "epoch": 216.27118644067798,
      "grad_norm": 154.31466674804688,
      "learning_rate": 3.031407682330393e-07,
      "loss": 24.1676,
      "step": 27250
    },
    {
      "epoch": 216.35094715852443,
      "grad_norm": 523.8579711914062,
      "learning_rate": 3.030188474452572e-07,
      "loss": 23.739,
      "step": 27260
    },
    {
      "epoch": 216.4307078763709,
      "grad_norm": 420.2916564941406,
      "learning_rate": 3.028969134524707e-07,
      "loss": 22.0993,
      "step": 27270
    },
    {
      "epoch": 216.51046859421734,
      "grad_norm": 319.1602478027344,
      "learning_rate": 3.0277496628504905e-07,
      "loss": 24.9593,
      "step": 27280
    },
    {
      "epoch": 216.5902293120638,
      "grad_norm": 464.3196105957031,
      "learning_rate": 3.026530059733646e-07,
      "loss": 22.566,
      "step": 27290
    },
    {
      "epoch": 216.66999002991028,
      "grad_norm": 503.96002197265625,
      "learning_rate": 3.0253103254779313e-07,
      "loss": 22.2243,
      "step": 27300
    },
    {
      "epoch": 216.66999002991028,
      "eval_loss": 2.983785390853882,
      "eval_mae": 1.289696216583252,
      "eval_mse": 2.983785390853882,
      "eval_r2": 0.10100007057189941,
      "eval_rmse": 1.7273637112240958,
      "eval_runtime": 9.1023,
      "eval_samples_per_second": 440.66,
      "eval_steps_per_second": 13.843,
      "step": 27300
    },
    {
      "epoch": 216.74975074775674,
      "grad_norm": 250.5771484375,
      "learning_rate": 3.0240904603871364e-07,
      "loss": 22.3307,
      "step": 27310
    },
    {
      "epoch": 216.8295114656032,
      "grad_norm": 230.27337646484375,
      "learning_rate": 3.0228704647650846e-07,
      "loss": 26.9951,
      "step": 27320
    },
    {
      "epoch": 216.90927218344964,
      "grad_norm": 529.7537231445312,
      "learning_rate": 3.0216503389156295e-07,
      "loss": 21.5616,
      "step": 27330
    },
    {
      "epoch": 216.9890329012961,
      "grad_norm": 253.22357177734375,
      "learning_rate": 3.02043008314266e-07,
      "loss": 22.4429,
      "step": 27340
    },
    {
      "epoch": 217.06380857427718,
      "grad_norm": 1507.0018310546875,
      "learning_rate": 3.019209697750095e-07,
      "loss": 24.3405,
      "step": 27350
    },
    {
      "epoch": 217.14356929212363,
      "grad_norm": 398.4322814941406,
      "learning_rate": 3.0179891830418876e-07,
      "loss": 23.6838,
      "step": 27360
    },
    {
      "epoch": 217.22333000997008,
      "grad_norm": 602.019775390625,
      "learning_rate": 3.0167685393220217e-07,
      "loss": 23.0587,
      "step": 27370
    },
    {
      "epoch": 217.30309072781654,
      "grad_norm": 297.0119934082031,
      "learning_rate": 3.015547766894513e-07,
      "loss": 23.8301,
      "step": 27380
    },
    {
      "epoch": 217.38285144566302,
      "grad_norm": 910.6251831054688,
      "learning_rate": 3.0143268660634125e-07,
      "loss": 23.7992,
      "step": 27390
    },
    {
      "epoch": 217.46261216350948,
      "grad_norm": 256.3167419433594,
      "learning_rate": 3.013105837132798e-07,
      "loss": 24.3788,
      "step": 27400
    },
    {
      "epoch": 217.46261216350948,
      "eval_loss": 2.9812726974487305,
      "eval_mae": 1.3002257347106934,
      "eval_mse": 2.9812726974487305,
      "eval_r2": 0.10175710916519165,
      "eval_rmse": 1.7266362377318305,
      "eval_runtime": 9.1172,
      "eval_samples_per_second": 439.936,
      "eval_steps_per_second": 13.82,
      "step": 27400
    },
    {
      "epoch": 217.54237288135593,
      "grad_norm": 384.02593994140625,
      "learning_rate": 3.0118846804067845e-07,
      "loss": 23.1673,
      "step": 27410
    },
    {
      "epoch": 217.62213359920239,
      "grad_norm": 627.162109375,
      "learning_rate": 3.010663396189513e-07,
      "loss": 22.5284,
      "step": 27420
    },
    {
      "epoch": 217.70189431704884,
      "grad_norm": 474.76556396484375,
      "learning_rate": 3.009441984785163e-07,
      "loss": 23.4623,
      "step": 27430
    },
    {
      "epoch": 217.78165503489532,
      "grad_norm": 1055.54296875,
      "learning_rate": 3.0082204464979404e-07,
      "loss": 24.2294,
      "step": 27440
    },
    {
      "epoch": 217.86141575274178,
      "grad_norm": 845.8869018554688,
      "learning_rate": 3.0069987816320845e-07,
      "loss": 23.0862,
      "step": 27450
    },
    {
      "epoch": 217.94117647058823,
      "grad_norm": 661.3668823242188,
      "learning_rate": 3.0057769904918675e-07,
      "loss": 21.4018,
      "step": 27460
    },
    {
      "epoch": 218.01595214356928,
      "grad_norm": 251.98768615722656,
      "learning_rate": 3.0045550733815894e-07,
      "loss": 23.6382,
      "step": 27470
    },
    {
      "epoch": 218.09571286141576,
      "grad_norm": 373.1899719238281,
      "learning_rate": 3.003333030605587e-07,
      "loss": 23.496,
      "step": 27480
    },
    {
      "epoch": 218.17547357926222,
      "grad_norm": 744.9896240234375,
      "learning_rate": 3.0021108624682215e-07,
      "loss": 24.0153,
      "step": 27490
    },
    {
      "epoch": 218.25523429710867,
      "grad_norm": 481.24951171875,
      "learning_rate": 3.000888569273893e-07,
      "loss": 24.6332,
      "step": 27500
    },
    {
      "epoch": 218.25523429710867,
      "eval_loss": 2.977515459060669,
      "eval_mae": 1.291520118713379,
      "eval_mse": 2.977515459060669,
      "eval_r2": 0.10288918018341064,
      "eval_rmse": 1.725547872143995,
      "eval_runtime": 9.1128,
      "eval_samples_per_second": 440.149,
      "eval_steps_per_second": 13.827,
      "step": 27500
    },
    {
      "epoch": 218.33499501495513,
      "grad_norm": 484.2327575683594,
      "learning_rate": 2.999666151327025e-07,
      "loss": 21.8921,
      "step": 27510
    },
    {
      "epoch": 218.4147557328016,
      "grad_norm": 795.8241577148438,
      "learning_rate": 2.998443608932079e-07,
      "loss": 24.2613,
      "step": 27520
    },
    {
      "epoch": 218.49451645064806,
      "grad_norm": 686.586181640625,
      "learning_rate": 2.997220942393543e-07,
      "loss": 22.1268,
      "step": 27530
    },
    {
      "epoch": 218.57427716849452,
      "grad_norm": 200.74305725097656,
      "learning_rate": 2.995998152015937e-07,
      "loss": 24.4024,
      "step": 27540
    },
    {
      "epoch": 218.65403788634097,
      "grad_norm": 304.2043762207031,
      "learning_rate": 2.994775238103814e-07,
      "loss": 26.3741,
      "step": 27550
    },
    {
      "epoch": 218.73379860418743,
      "grad_norm": 668.7415771484375,
      "learning_rate": 2.9935522009617543e-07,
      "loss": 24.6852,
      "step": 27560
    },
    {
      "epoch": 218.8135593220339,
      "grad_norm": 1236.5673828125,
      "learning_rate": 2.9923290408943706e-07,
      "loss": 23.0106,
      "step": 27570
    },
    {
      "epoch": 218.89332003988036,
      "grad_norm": 484.6416320800781,
      "learning_rate": 2.9911057582063067e-07,
      "loss": 23.2765,
      "step": 27580
    },
    {
      "epoch": 218.97308075772682,
      "grad_norm": 399.0691223144531,
      "learning_rate": 2.9898823532022357e-07,
      "loss": 20.9575,
      "step": 27590
    },
    {
      "epoch": 219.04785643070787,
      "grad_norm": 333.0251770019531,
      "learning_rate": 2.9886588261868633e-07,
      "loss": 23.3247,
      "step": 27600
    },
    {
      "epoch": 219.04785643070787,
      "eval_loss": 2.975332021713257,
      "eval_mae": 1.2925277948379517,
      "eval_mse": 2.975332260131836,
      "eval_r2": 0.10354691743850708,
      "eval_rmse": 1.7249151457772745,
      "eval_runtime": 9.0693,
      "eval_samples_per_second": 442.261,
      "eval_steps_per_second": 13.893,
      "step": 27600
    },
    {
      "epoch": 219.12761714855435,
      "grad_norm": 216.87686157226562,
      "learning_rate": 2.987435177464922e-07,
      "loss": 22.6154,
      "step": 27610
    },
    {
      "epoch": 219.2073778664008,
      "grad_norm": 183.9648895263672,
      "learning_rate": 2.9862114073411786e-07,
      "loss": 26.0827,
      "step": 27620
    },
    {
      "epoch": 219.28713858424726,
      "grad_norm": 300.2879943847656,
      "learning_rate": 2.9849875161204277e-07,
      "loss": 21.6577,
      "step": 27630
    },
    {
      "epoch": 219.3668993020937,
      "grad_norm": 945.4083862304688,
      "learning_rate": 2.983763504107495e-07,
      "loss": 23.166,
      "step": 27640
    },
    {
      "epoch": 219.44666001994017,
      "grad_norm": 1042.5501708984375,
      "learning_rate": 2.9825393716072344e-07,
      "loss": 25.3464,
      "step": 27650
    },
    {
      "epoch": 219.52642073778665,
      "grad_norm": 315.9792785644531,
      "learning_rate": 2.981315118924533e-07,
      "loss": 21.6401,
      "step": 27660
    },
    {
      "epoch": 219.6061814556331,
      "grad_norm": 849.44921875,
      "learning_rate": 2.9800907463643063e-07,
      "loss": 25.0194,
      "step": 27670
    },
    {
      "epoch": 219.68594217347956,
      "grad_norm": 761.8780517578125,
      "learning_rate": 2.978866254231498e-07,
      "loss": 22.5823,
      "step": 27680
    },
    {
      "epoch": 219.76570289132601,
      "grad_norm": 815.2864379882812,
      "learning_rate": 2.977641642831085e-07,
      "loss": 22.0128,
      "step": 27690
    },
    {
      "epoch": 219.84546360917247,
      "grad_norm": 210.50242614746094,
      "learning_rate": 2.97641691246807e-07,
      "loss": 24.7933,
      "step": 27700
    },
    {
      "epoch": 219.84546360917247,
      "eval_loss": 2.9780495166778564,
      "eval_mae": 1.2930556535720825,
      "eval_mse": 2.9780492782592773,
      "eval_r2": 0.10272830724716187,
      "eval_rmse": 1.7257025462863747,
      "eval_runtime": 9.0794,
      "eval_samples_per_second": 441.771,
      "eval_steps_per_second": 13.878,
      "step": 27700
    },
    {
      "epoch": 219.92522432701895,
      "grad_norm": 755.2847290039062,
      "learning_rate": 2.975192063447489e-07,
      "loss": 23.8973,
      "step": 27710
    },
    {
      "epoch": 220.0,
      "grad_norm": 189.5387725830078,
      "learning_rate": 2.973967096074405e-07,
      "loss": 22.0406,
      "step": 27720
    },
    {
      "epoch": 220.07976071784645,
      "grad_norm": 973.175537109375,
      "learning_rate": 2.972742010653912e-07,
      "loss": 24.3044,
      "step": 27730
    },
    {
      "epoch": 220.1595214356929,
      "grad_norm": 270.5625305175781,
      "learning_rate": 2.971516807491132e-07,
      "loss": 24.0269,
      "step": 27740
    },
    {
      "epoch": 220.2392821535394,
      "grad_norm": 458.6932067871094,
      "learning_rate": 2.970291486891217e-07,
      "loss": 21.8895,
      "step": 27750
    },
    {
      "epoch": 220.31904287138585,
      "grad_norm": 547.2145385742188,
      "learning_rate": 2.9690660491593505e-07,
      "loss": 23.4881,
      "step": 27760
    },
    {
      "epoch": 220.3988035892323,
      "grad_norm": 706.6233520507812,
      "learning_rate": 2.9678404946007406e-07,
      "loss": 23.3825,
      "step": 27770
    },
    {
      "epoch": 220.47856430707876,
      "grad_norm": 335.0290832519531,
      "learning_rate": 2.9666148235206277e-07,
      "loss": 23.2111,
      "step": 27780
    },
    {
      "epoch": 220.5583250249252,
      "grad_norm": 266.097900390625,
      "learning_rate": 2.9653890362242805e-07,
      "loss": 23.4541,
      "step": 27790
    },
    {
      "epoch": 220.6380857427717,
      "grad_norm": 1648.7161865234375,
      "learning_rate": 2.964163133016998e-07,
      "loss": 24.1183,
      "step": 27800
    },
    {
      "epoch": 220.6380857427717,
      "eval_loss": 2.9777796268463135,
      "eval_mae": 1.3002476692199707,
      "eval_mse": 2.9777796268463135,
      "eval_r2": 0.10280954837799072,
      "eval_rmse": 1.7256244165073447,
      "eval_runtime": 9.1493,
      "eval_samples_per_second": 438.395,
      "eval_steps_per_second": 13.772,
      "step": 27800
    },
    {
      "epoch": 220.71784646061815,
      "grad_norm": 935.0693359375,
      "learning_rate": 2.962937114204104e-07,
      "loss": 23.7185,
      "step": 27810
    },
    {
      "epoch": 220.7976071784646,
      "grad_norm": 214.67987060546875,
      "learning_rate": 2.9617109800909544e-07,
      "loss": 25.207,
      "step": 27820
    },
    {
      "epoch": 220.87736789631106,
      "grad_norm": 528.9149780273438,
      "learning_rate": 2.960484730982935e-07,
      "loss": 23.291,
      "step": 27830
    },
    {
      "epoch": 220.95712861415754,
      "grad_norm": 151.2432861328125,
      "learning_rate": 2.959258367185457e-07,
      "loss": 23.163,
      "step": 27840
    },
    {
      "epoch": 221.0319042871386,
      "grad_norm": 839.2595825195312,
      "learning_rate": 2.9580318890039625e-07,
      "loss": 22.3116,
      "step": 27850
    },
    {
      "epoch": 221.11166500498504,
      "grad_norm": 226.69766235351562,
      "learning_rate": 2.956805296743919e-07,
      "loss": 24.5424,
      "step": 27860
    },
    {
      "epoch": 221.1914257228315,
      "grad_norm": 639.3292846679688,
      "learning_rate": 2.9555785907108274e-07,
      "loss": 23.6998,
      "step": 27870
    },
    {
      "epoch": 221.27118644067798,
      "grad_norm": 384.93487548828125,
      "learning_rate": 2.9543517712102124e-07,
      "loss": 24.3403,
      "step": 27880
    },
    {
      "epoch": 221.35094715852443,
      "grad_norm": 389.61181640625,
      "learning_rate": 2.953247536897466e-07,
      "loss": 24.1667,
      "step": 27890
    },
    {
      "epoch": 221.4307078763709,
      "grad_norm": 174.5286102294922,
      "learning_rate": 2.9520205026503843e-07,
      "loss": 22.76,
      "step": 27900
    },
    {
      "epoch": 221.4307078763709,
      "eval_loss": 2.9929704666137695,
      "eval_mae": 1.289552092552185,
      "eval_mse": 2.9929704666137695,
      "eval_r2": 0.09823262691497803,
      "eval_rmse": 1.7300203659534674,
      "eval_runtime": 9.1064,
      "eval_samples_per_second": 440.457,
      "eval_steps_per_second": 13.836,
      "step": 27900
    },
    {
      "epoch": 221.51046859421734,
      "grad_norm": 390.555908203125,
      "learning_rate": 2.950793355821965e-07,
      "loss": 21.9596,
      "step": 27910
    },
    {
      "epoch": 221.5902293120638,
      "grad_norm": 646.3958740234375,
      "learning_rate": 2.9495660967178455e-07,
      "loss": 24.6812,
      "step": 27920
    },
    {
      "epoch": 221.66999002991028,
      "grad_norm": 215.1212158203125,
      "learning_rate": 2.9483387256436886e-07,
      "loss": 24.6319,
      "step": 27930
    },
    {
      "epoch": 221.74975074775674,
      "grad_norm": 329.55859375,
      "learning_rate": 2.947111242905188e-07,
      "loss": 23.5231,
      "step": 27940
    },
    {
      "epoch": 221.8295114656032,
      "grad_norm": 870.319580078125,
      "learning_rate": 2.945883648808063e-07,
      "loss": 22.3164,
      "step": 27950
    },
    {
      "epoch": 221.90927218344964,
      "grad_norm": 375.7515869140625,
      "learning_rate": 2.9446559436580597e-07,
      "loss": 22.9546,
      "step": 27960
    },
    {
      "epoch": 221.9890329012961,
      "grad_norm": 353.8161926269531,
      "learning_rate": 2.9434281277609564e-07,
      "loss": 23.2956,
      "step": 27970
    },
    {
      "epoch": 222.06380857427718,
      "grad_norm": 753.7135009765625,
      "learning_rate": 2.9422002014225534e-07,
      "loss": 21.7364,
      "step": 27980
    },
    {
      "epoch": 222.14356929212363,
      "grad_norm": 159.11260986328125,
      "learning_rate": 2.9409721649486823e-07,
      "loss": 23.5395,
      "step": 27990
    },
    {
      "epoch": 222.22333000997008,
      "grad_norm": 284.4923095703125,
      "learning_rate": 2.9397440186452e-07,
      "loss": 22.6555,
      "step": 28000
    },
    {
      "epoch": 222.22333000997008,
      "eval_loss": 2.978847026824951,
      "eval_mae": 1.289054274559021,
      "eval_mse": 2.978847026824951,
      "eval_r2": 0.10248798131942749,
      "eval_rmse": 1.7259336681416673,
      "eval_runtime": 9.1089,
      "eval_samples_per_second": 440.34,
      "eval_steps_per_second": 13.833,
      "step": 28000
    },
    {
      "epoch": 222.30309072781654,
      "grad_norm": 795.4385375976562,
      "learning_rate": 2.938515762817992e-07,
      "loss": 24.3238,
      "step": 28010
    },
    {
      "epoch": 222.38285144566302,
      "grad_norm": 1256.491455078125,
      "learning_rate": 2.9372873977729715e-07,
      "loss": 23.0592,
      "step": 28020
    },
    {
      "epoch": 222.46261216350948,
      "grad_norm": 382.3968811035156,
      "learning_rate": 2.936058923816077e-07,
      "loss": 20.7059,
      "step": 28030
    },
    {
      "epoch": 222.54237288135593,
      "grad_norm": 209.00186157226562,
      "learning_rate": 2.934830341253276e-07,
      "loss": 24.3814,
      "step": 28040
    },
    {
      "epoch": 222.62213359920239,
      "grad_norm": 247.73770141601562,
      "learning_rate": 2.9336016503905615e-07,
      "loss": 23.7226,
      "step": 28050
    },
    {
      "epoch": 222.70189431704884,
      "grad_norm": 259.9332580566406,
      "learning_rate": 2.9323728515339554e-07,
      "loss": 24.3797,
      "step": 28060
    },
    {
      "epoch": 222.78165503489532,
      "grad_norm": 490.0107116699219,
      "learning_rate": 2.931143944989505e-07,
      "loss": 23.7283,
      "step": 28070
    },
    {
      "epoch": 222.86141575274178,
      "grad_norm": 457.6901550292969,
      "learning_rate": 2.929914931063283e-07,
      "loss": 25.6897,
      "step": 28080
    },
    {
      "epoch": 222.94117647058823,
      "grad_norm": 647.62939453125,
      "learning_rate": 2.9286858100613934e-07,
      "loss": 22.9767,
      "step": 28090
    },
    {
      "epoch": 223.01595214356928,
      "grad_norm": 668.23193359375,
      "learning_rate": 2.927456582289962e-07,
      "loss": 22.2384,
      "step": 28100
    },
    {
      "epoch": 223.01595214356928,
      "eval_loss": 2.9920876026153564,
      "eval_mae": 1.3085302114486694,
      "eval_mse": 2.9920876026153564,
      "eval_r2": 0.09849858283996582,
      "eval_rmse": 1.729765187132449,
      "eval_runtime": 9.1242,
      "eval_samples_per_second": 439.601,
      "eval_steps_per_second": 13.809,
      "step": 28100
    },
    {
      "epoch": 223.09571286141576,
      "grad_norm": 302.5481262207031,
      "learning_rate": 2.9262272480551453e-07,
      "loss": 22.2556,
      "step": 28110
    },
    {
      "epoch": 223.17547357926222,
      "grad_norm": 153.3507843017578,
      "learning_rate": 2.9249978076631214e-07,
      "loss": 23.7961,
      "step": 28120
    },
    {
      "epoch": 223.25523429710867,
      "grad_norm": 226.6240997314453,
      "learning_rate": 2.923768261420101e-07,
      "loss": 22.6181,
      "step": 28130
    },
    {
      "epoch": 223.33499501495513,
      "grad_norm": 372.73846435546875,
      "learning_rate": 2.922538609632316e-07,
      "loss": 23.4664,
      "step": 28140
    },
    {
      "epoch": 223.4147557328016,
      "grad_norm": 544.7764282226562,
      "learning_rate": 2.921308852606026e-07,
      "loss": 23.3307,
      "step": 28150
    },
    {
      "epoch": 223.49451645064806,
      "grad_norm": 172.4590606689453,
      "learning_rate": 2.920078990647519e-07,
      "loss": 23.3574,
      "step": 28160
    },
    {
      "epoch": 223.57427716849452,
      "grad_norm": 1462.9517822265625,
      "learning_rate": 2.9188490240631057e-07,
      "loss": 24.8231,
      "step": 28170
    },
    {
      "epoch": 223.65403788634097,
      "grad_norm": 255.56784057617188,
      "learning_rate": 2.9176189531591264e-07,
      "loss": 24.927,
      "step": 28180
    },
    {
      "epoch": 223.73379860418743,
      "grad_norm": 543.3631591796875,
      "learning_rate": 2.9163887782419444e-07,
      "loss": 24.3094,
      "step": 28190
    },
    {
      "epoch": 223.8135593220339,
      "grad_norm": 197.2646484375,
      "learning_rate": 2.915158499617951e-07,
      "loss": 22.7073,
      "step": 28200
    },
    {
      "epoch": 223.8135593220339,
      "eval_loss": 2.9783763885498047,
      "eval_mae": 1.2938679456710815,
      "eval_mse": 2.9783763885498047,
      "eval_r2": 0.10262978076934814,
      "eval_rmse": 1.7257973196612066,
      "eval_runtime": 9.1137,
      "eval_samples_per_second": 440.105,
      "eval_steps_per_second": 13.825,
      "step": 28200
    },
    {
      "epoch": 223.89332003988036,
      "grad_norm": 530.704345703125,
      "learning_rate": 2.9139281175935603e-07,
      "loss": 22.9435,
      "step": 28210
    },
    {
      "epoch": 223.97308075772682,
      "grad_norm": 1255.1724853515625,
      "learning_rate": 2.9126976324752174e-07,
      "loss": 23.3073,
      "step": 28220
    },
    {
      "epoch": 224.04785643070787,
      "grad_norm": 917.60205078125,
      "learning_rate": 2.911467044569387e-07,
      "loss": 23.6917,
      "step": 28230
    },
    {
      "epoch": 224.12761714855435,
      "grad_norm": 565.042724609375,
      "learning_rate": 2.910236354182564e-07,
      "loss": 22.5874,
      "step": 28240
    },
    {
      "epoch": 224.2073778664008,
      "grad_norm": 642.9319458007812,
      "learning_rate": 2.909005561621267e-07,
      "loss": 24.358,
      "step": 28250
    },
    {
      "epoch": 224.28713858424726,
      "grad_norm": 1091.9749755859375,
      "learning_rate": 2.9077746671920406e-07,
      "loss": 23.8511,
      "step": 28260
    },
    {
      "epoch": 224.3668993020937,
      "grad_norm": 1002.00537109375,
      "learning_rate": 2.9065436712014536e-07,
      "loss": 23.917,
      "step": 28270
    },
    {
      "epoch": 224.44666001994017,
      "grad_norm": 291.5292053222656,
      "learning_rate": 2.9053125739561e-07,
      "loss": 25.6457,
      "step": 28280
    },
    {
      "epoch": 224.52642073778665,
      "grad_norm": 488.26898193359375,
      "learning_rate": 2.9040813757626027e-07,
      "loss": 22.2785,
      "step": 28290
    },
    {
      "epoch": 224.6061814556331,
      "grad_norm": 1863.35546875,
      "learning_rate": 2.9028500769276044e-07,
      "loss": 22.4234,
      "step": 28300
    },
    {
      "epoch": 224.6061814556331,
      "eval_loss": 2.9912896156311035,
      "eval_mae": 1.3089357614517212,
      "eval_mse": 2.9912896156311035,
      "eval_r2": 0.09873908758163452,
      "eval_rmse": 1.7295345083666598,
      "eval_runtime": 9.1717,
      "eval_samples_per_second": 437.324,
      "eval_steps_per_second": 13.738,
      "step": 28300
    },
    {
      "epoch": 224.68594217347956,
      "grad_norm": 455.0877380371094,
      "learning_rate": 2.9016186777577757e-07,
      "loss": 24.4669,
      "step": 28310
    },
    {
      "epoch": 224.76570289132601,
      "grad_norm": 307.5437316894531,
      "learning_rate": 2.9003871785598135e-07,
      "loss": 23.6653,
      "step": 28320
    },
    {
      "epoch": 224.84546360917247,
      "grad_norm": 477.96917724609375,
      "learning_rate": 2.899155579640436e-07,
      "loss": 22.3114,
      "step": 28330
    },
    {
      "epoch": 224.92522432701895,
      "grad_norm": 408.08612060546875,
      "learning_rate": 2.8979238813063904e-07,
      "loss": 22.7173,
      "step": 28340
    },
    {
      "epoch": 225.0,
      "grad_norm": 688.6211547851562,
      "learning_rate": 2.8966920838644445e-07,
      "loss": 22.0629,
      "step": 28350
    },
    {
      "epoch": 225.07976071784645,
      "grad_norm": 215.12020874023438,
      "learning_rate": 2.895460187621394e-07,
      "loss": 23.4137,
      "step": 28360
    },
    {
      "epoch": 225.1595214356929,
      "grad_norm": 230.41818237304688,
      "learning_rate": 2.8942281928840573e-07,
      "loss": 23.5063,
      "step": 28370
    },
    {
      "epoch": 225.2392821535394,
      "grad_norm": 909.58740234375,
      "learning_rate": 2.8929960999592783e-07,
      "loss": 23.423,
      "step": 28380
    },
    {
      "epoch": 225.31904287138585,
      "grad_norm": 976.6878051757812,
      "learning_rate": 2.8917639091539256e-07,
      "loss": 23.2553,
      "step": 28390
    },
    {
      "epoch": 225.3988035892323,
      "grad_norm": 406.7839660644531,
      "learning_rate": 2.8905316207748916e-07,
      "loss": 23.7409,
      "step": 28400
    },
    {
      "epoch": 225.3988035892323,
      "eval_loss": 2.9810709953308105,
      "eval_mae": 1.2892674207687378,
      "eval_mse": 2.9810709953308105,
      "eval_r2": 0.10181784629821777,
      "eval_rmse": 1.7265778277653199,
      "eval_runtime": 9.0967,
      "eval_samples_per_second": 440.931,
      "eval_steps_per_second": 13.851,
      "step": 28400
    },
    {
      "epoch": 225.47856430707876,
      "grad_norm": 291.175048828125,
      "learning_rate": 2.889299235129092e-07,
      "loss": 25.8447,
      "step": 28410
    },
    {
      "epoch": 225.5583250249252,
      "grad_norm": 547.2565307617188,
      "learning_rate": 2.888066752523469e-07,
      "loss": 25.7814,
      "step": 28420
    },
    {
      "epoch": 225.6380857427717,
      "grad_norm": 370.3689880371094,
      "learning_rate": 2.8868341732649877e-07,
      "loss": 23.7016,
      "step": 28430
    },
    {
      "epoch": 225.71784646061815,
      "grad_norm": 180.25758361816406,
      "learning_rate": 2.885601497660636e-07,
      "loss": 21.226,
      "step": 28440
    },
    {
      "epoch": 225.7976071784646,
      "grad_norm": 1098.9267578125,
      "learning_rate": 2.884368726017428e-07,
      "loss": 23.4176,
      "step": 28450
    },
    {
      "epoch": 225.87736789631106,
      "grad_norm": 535.2625122070312,
      "learning_rate": 2.8831358586424016e-07,
      "loss": 22.0611,
      "step": 28460
    },
    {
      "epoch": 225.95712861415754,
      "grad_norm": 966.4929809570312,
      "learning_rate": 2.881902895842616e-07,
      "loss": 23.7503,
      "step": 28470
    },
    {
      "epoch": 226.0319042871386,
      "grad_norm": 1121.6949462890625,
      "learning_rate": 2.880669837925158e-07,
      "loss": 21.1102,
      "step": 28480
    },
    {
      "epoch": 226.11166500498504,
      "grad_norm": 576.8964233398438,
      "learning_rate": 2.879436685197134e-07,
      "loss": 23.5315,
      "step": 28490
    },
    {
      "epoch": 226.1914257228315,
      "grad_norm": 332.62518310546875,
      "learning_rate": 2.8782034379656786e-07,
      "loss": 22.4616,
      "step": 28500
    },
    {
      "epoch": 226.1914257228315,
      "eval_loss": 2.976295232772827,
      "eval_mae": 1.2895312309265137,
      "eval_mse": 2.976295232772827,
      "eval_r2": 0.10325682163238525,
      "eval_rmse": 1.7251942594307539,
      "eval_runtime": 9.0972,
      "eval_samples_per_second": 440.907,
      "eval_steps_per_second": 13.85,
      "step": 28500
    },
    {
      "epoch": 226.27118644067798,
      "grad_norm": 968.8788452148438,
      "learning_rate": 2.8769700965379447e-07,
      "loss": 23.2409,
      "step": 28510
    },
    {
      "epoch": 226.35094715852443,
      "grad_norm": 423.68475341796875,
      "learning_rate": 2.875736661221112e-07,
      "loss": 24.2685,
      "step": 28520
    },
    {
      "epoch": 226.4307078763709,
      "grad_norm": 540.13037109375,
      "learning_rate": 2.874503132322384e-07,
      "loss": 25.0156,
      "step": 28530
    },
    {
      "epoch": 226.51046859421734,
      "grad_norm": 504.5898132324219,
      "learning_rate": 2.8732695101489864e-07,
      "loss": 26.6463,
      "step": 28540
    },
    {
      "epoch": 226.5902293120638,
      "grad_norm": 1567.54638671875,
      "learning_rate": 2.872035795008167e-07,
      "loss": 22.8101,
      "step": 28550
    },
    {
      "epoch": 226.66999002991028,
      "grad_norm": 460.20635986328125,
      "learning_rate": 2.870801987207198e-07,
      "loss": 23.7526,
      "step": 28560
    },
    {
      "epoch": 226.74975074775674,
      "grad_norm": 661.027587890625,
      "learning_rate": 2.869568087053376e-07,
      "loss": 22.6854,
      "step": 28570
    },
    {
      "epoch": 226.8295114656032,
      "grad_norm": 478.668212890625,
      "learning_rate": 2.868334094854018e-07,
      "loss": 23.7253,
      "step": 28580
    },
    {
      "epoch": 226.90927218344964,
      "grad_norm": 252.7202606201172,
      "learning_rate": 2.867100010916466e-07,
      "loss": 22.2806,
      "step": 28590
    },
    {
      "epoch": 226.9890329012961,
      "grad_norm": 1410.196533203125,
      "learning_rate": 2.8658658355480824e-07,
      "loss": 21.6722,
      "step": 28600
    },
    {
      "epoch": 226.9890329012961,
      "eval_loss": 2.989102840423584,
      "eval_mae": 1.3085246086120605,
      "eval_mse": 2.989103078842163,
      "eval_r2": 0.09939789772033691,
      "eval_rmse": 1.7289022756773047,
      "eval_runtime": 9.0938,
      "eval_samples_per_second": 441.067,
      "eval_steps_per_second": 13.856,
      "step": 28600
    },
    {
      "epoch": 227.06380857427718,
      "grad_norm": 461.0039367675781,
      "learning_rate": 2.864631569056255e-07,
      "loss": 23.4921,
      "step": 28610
    },
    {
      "epoch": 227.14356929212363,
      "grad_norm": 921.9505004882812,
      "learning_rate": 2.863397211748395e-07,
      "loss": 24.8094,
      "step": 28620
    },
    {
      "epoch": 227.22333000997008,
      "grad_norm": 426.26715087890625,
      "learning_rate": 2.8621627639319314e-07,
      "loss": 21.713,
      "step": 28630
    },
    {
      "epoch": 227.30309072781654,
      "grad_norm": 1372.0335693359375,
      "learning_rate": 2.86092822591432e-07,
      "loss": 24.5109,
      "step": 28640
    },
    {
      "epoch": 227.38285144566302,
      "grad_norm": 1721.040283203125,
      "learning_rate": 2.859693598003038e-07,
      "loss": 25.2417,
      "step": 28650
    },
    {
      "epoch": 227.46261216350948,
      "grad_norm": 663.2008056640625,
      "learning_rate": 2.8584588805055854e-07,
      "loss": 22.8608,
      "step": 28660
    },
    {
      "epoch": 227.54237288135593,
      "grad_norm": 262.5372009277344,
      "learning_rate": 2.857224073729483e-07,
      "loss": 23.815,
      "step": 28670
    },
    {
      "epoch": 227.62213359920239,
      "grad_norm": 593.6583862304688,
      "learning_rate": 2.855989177982275e-07,
      "loss": 23.1764,
      "step": 28680
    },
    {
      "epoch": 227.70189431704884,
      "grad_norm": 270.80657958984375,
      "learning_rate": 2.854754193571528e-07,
      "loss": 23.716,
      "step": 28690
    },
    {
      "epoch": 227.78165503489532,
      "grad_norm": 495.4303283691406,
      "learning_rate": 2.8535191208048306e-07,
      "loss": 20.9373,
      "step": 28700
    },
    {
      "epoch": 227.78165503489532,
      "eval_loss": 2.97832989692688,
      "eval_mae": 1.2897449731826782,
      "eval_mse": 2.978330135345459,
      "eval_r2": 0.10264372825622559,
      "eval_rmse": 1.7257839190771997,
      "eval_runtime": 9.105,
      "eval_samples_per_second": 440.528,
      "eval_steps_per_second": 13.839,
      "step": 28700
    },
    {
      "epoch": 227.86141575274178,
      "grad_norm": 1146.97900390625,
      "learning_rate": 2.852283959989792e-07,
      "loss": 23.5481,
      "step": 28710
    },
    {
      "epoch": 227.94117647058823,
      "grad_norm": 376.2318115234375,
      "learning_rate": 2.8510487114340444e-07,
      "loss": 23.3373,
      "step": 28720
    },
    {
      "epoch": 228.01595214356928,
      "grad_norm": 278.4344177246094,
      "learning_rate": 2.849813375445243e-07,
      "loss": 22.1801,
      "step": 28730
    },
    {
      "epoch": 228.09571286141576,
      "grad_norm": 360.8177490234375,
      "learning_rate": 2.848577952331063e-07,
      "loss": 23.7975,
      "step": 28740
    },
    {
      "epoch": 228.17547357926222,
      "grad_norm": 780.6703491210938,
      "learning_rate": 2.847342442399201e-07,
      "loss": 22.6753,
      "step": 28750
    },
    {
      "epoch": 228.25523429710867,
      "grad_norm": 1090.07470703125,
      "learning_rate": 2.846106845957378e-07,
      "loss": 22.1895,
      "step": 28760
    },
    {
      "epoch": 228.33499501495513,
      "grad_norm": 433.43121337890625,
      "learning_rate": 2.844871163313333e-07,
      "loss": 23.5747,
      "step": 28770
    },
    {
      "epoch": 228.4147557328016,
      "grad_norm": 538.4068603515625,
      "learning_rate": 2.843635394774829e-07,
      "loss": 24.5557,
      "step": 28780
    },
    {
      "epoch": 228.49451645064806,
      "grad_norm": 1891.75439453125,
      "learning_rate": 2.84239954064965e-07,
      "loss": 24.9661,
      "step": 28790
    },
    {
      "epoch": 228.57427716849452,
      "grad_norm": 181.74830627441406,
      "learning_rate": 2.8411636012455996e-07,
      "loss": 24.4292,
      "step": 28800
    },
    {
      "epoch": 228.57427716849452,
      "eval_loss": 2.9761176109313965,
      "eval_mae": 1.2910175323486328,
      "eval_mse": 2.9761176109313965,
      "eval_r2": 0.10331028699874878,
      "eval_rmse": 1.7251427798682046,
      "eval_runtime": 9.0926,
      "eval_samples_per_second": 441.129,
      "eval_steps_per_second": 13.857,
      "step": 28800
    },
    {
      "epoch": 228.65403788634097,
      "grad_norm": 230.27720642089844,
      "learning_rate": 2.8399275768705043e-07,
      "loss": 23.979,
      "step": 28810
    },
    {
      "epoch": 228.73379860418743,
      "grad_norm": 303.1219482421875,
      "learning_rate": 2.8386914678322123e-07,
      "loss": 20.456,
      "step": 28820
    },
    {
      "epoch": 228.8135593220339,
      "grad_norm": 983.5076293945312,
      "learning_rate": 2.837455274438591e-07,
      "loss": 22.9024,
      "step": 28830
    },
    {
      "epoch": 228.89332003988036,
      "grad_norm": 265.1124267578125,
      "learning_rate": 2.83621899699753e-07,
      "loss": 23.7586,
      "step": 28840
    },
    {
      "epoch": 228.97308075772682,
      "grad_norm": 951.542236328125,
      "learning_rate": 2.834982635816939e-07,
      "loss": 24.138,
      "step": 28850
    },
    {
      "epoch": 229.04785643070787,
      "grad_norm": 1288.7901611328125,
      "learning_rate": 2.833746191204751e-07,
      "loss": 22.0687,
      "step": 28860
    },
    {
      "epoch": 229.12761714855435,
      "grad_norm": 963.5640869140625,
      "learning_rate": 2.8325096634689166e-07,
      "loss": 22.8958,
      "step": 28870
    },
    {
      "epoch": 229.2073778664008,
      "grad_norm": 606.7884521484375,
      "learning_rate": 2.831273052917408e-07,
      "loss": 24.818,
      "step": 28880
    },
    {
      "epoch": 229.28713858424726,
      "grad_norm": 287.0824279785156,
      "learning_rate": 2.8300363598582187e-07,
      "loss": 24.0999,
      "step": 28890
    },
    {
      "epoch": 229.3668993020937,
      "grad_norm": 1716.82421875,
      "learning_rate": 2.828799584599364e-07,
      "loss": 25.2726,
      "step": 28900
    },
    {
      "epoch": 229.3668993020937,
      "eval_loss": 2.980441093444824,
      "eval_mae": 1.302371621131897,
      "eval_mse": 2.980441093444824,
      "eval_r2": 0.10200768709182739,
      "eval_rmse": 1.7263954047218801,
      "eval_runtime": 9.1039,
      "eval_samples_per_second": 440.579,
      "eval_steps_per_second": 13.84,
      "step": 28900
    },
    {
      "epoch": 229.44666001994017,
      "grad_norm": 333.4840393066406,
      "learning_rate": 2.8275627274488755e-07,
      "loss": 23.8886,
      "step": 28910
    },
    {
      "epoch": 229.52642073778665,
      "grad_norm": 1196.2061767578125,
      "learning_rate": 2.826325788714811e-07,
      "loss": 22.0717,
      "step": 28920
    },
    {
      "epoch": 229.6061814556331,
      "grad_norm": 377.2966003417969,
      "learning_rate": 2.8250887687052425e-07,
      "loss": 24.145,
      "step": 28930
    },
    {
      "epoch": 229.68594217347956,
      "grad_norm": 529.4716186523438,
      "learning_rate": 2.823851667728268e-07,
      "loss": 22.3141,
      "step": 28940
    },
    {
      "epoch": 229.76570289132601,
      "grad_norm": 199.5446319580078,
      "learning_rate": 2.822614486092e-07,
      "loss": 22.8616,
      "step": 28950
    },
    {
      "epoch": 229.84546360917247,
      "grad_norm": 259.5824279785156,
      "learning_rate": 2.8213772241045767e-07,
      "loss": 23.8629,
      "step": 28960
    },
    {
      "epoch": 229.92522432701895,
      "grad_norm": 295.1745910644531,
      "learning_rate": 2.8201398820741516e-07,
      "loss": 23.6198,
      "step": 28970
    },
    {
      "epoch": 230.0,
      "grad_norm": 241.26560974121094,
      "learning_rate": 2.8189024603089016e-07,
      "loss": 20.7605,
      "step": 28980
    },
    {
      "epoch": 230.07976071784645,
      "grad_norm": 640.4485473632812,
      "learning_rate": 2.8176649591170217e-07,
      "loss": 20.1089,
      "step": 28990
    },
    {
      "epoch": 230.1595214356929,
      "grad_norm": 298.4513854980469,
      "learning_rate": 2.816427378806726e-07,
      "loss": 24.6293,
      "step": 29000
    },
    {
      "epoch": 230.1595214356929,
      "eval_loss": 2.9736437797546387,
      "eval_mae": 1.2933244705200195,
      "eval_mse": 2.9736437797546387,
      "eval_r2": 0.10405564308166504,
      "eval_rmse": 1.72442563764131,
      "eval_runtime": 9.0946,
      "eval_samples_per_second": 441.03,
      "eval_steps_per_second": 13.854,
      "step": 29000
    },
    {
      "epoch": 230.2392821535394,
      "grad_norm": 215.43040466308594,
      "learning_rate": 2.815189719686251e-07,
      "loss": 21.8872,
      "step": 29010
    },
    {
      "epoch": 230.31904287138585,
      "grad_norm": 339.0171203613281,
      "learning_rate": 2.813951982063849e-07,
      "loss": 22.4703,
      "step": 29020
    },
    {
      "epoch": 230.3988035892323,
      "grad_norm": 963.80029296875,
      "learning_rate": 2.8127141662477953e-07,
      "loss": 24.7596,
      "step": 29030
    },
    {
      "epoch": 230.47856430707876,
      "grad_norm": 246.45277404785156,
      "learning_rate": 2.811476272546383e-07,
      "loss": 22.9733,
      "step": 29040
    },
    {
      "epoch": 230.5583250249252,
      "grad_norm": 978.0501098632812,
      "learning_rate": 2.8102383012679255e-07,
      "loss": 23.1466,
      "step": 29050
    },
    {
      "epoch": 230.6380857427717,
      "grad_norm": 342.236328125,
      "learning_rate": 2.8090002527207547e-07,
      "loss": 23.5417,
      "step": 29060
    },
    {
      "epoch": 230.71784646061815,
      "grad_norm": 542.9784545898438,
      "learning_rate": 2.807762127213221e-07,
      "loss": 24.5957,
      "step": 29070
    },
    {
      "epoch": 230.7976071784646,
      "grad_norm": 673.6538696289062,
      "learning_rate": 2.8065239250536967e-07,
      "loss": 23.7822,
      "step": 29080
    },
    {
      "epoch": 230.87736789631106,
      "grad_norm": 489.96136474609375,
      "learning_rate": 2.80528564655057e-07,
      "loss": 25.4736,
      "step": 29090
    },
    {
      "epoch": 230.95712861415754,
      "grad_norm": 297.83221435546875,
      "learning_rate": 2.804047292012251e-07,
      "loss": 23.9836,
      "step": 29100
    },
    {
      "epoch": 230.95712861415754,
      "eval_loss": 2.975355863571167,
      "eval_mae": 1.2902168035507202,
      "eval_mse": 2.975355863571167,
      "eval_r2": 0.10353982448577881,
      "eval_rmse": 1.7249219876768824,
      "eval_runtime": 9.1099,
      "eval_samples_per_second": 440.291,
      "eval_steps_per_second": 13.831,
      "step": 29100
    },
    {
      "epoch": 231.0319042871386,
      "grad_norm": 830.2015380859375,
      "learning_rate": 2.802808861747166e-07,
      "loss": 23.1082,
      "step": 29110
    },
    {
      "epoch": 231.11166500498504,
      "grad_norm": 594.7340698242188,
      "learning_rate": 2.801570356063761e-07,
      "loss": 23.6181,
      "step": 29120
    },
    {
      "epoch": 231.1914257228315,
      "grad_norm": 357.4686279296875,
      "learning_rate": 2.8003317752705035e-07,
      "loss": 24.4905,
      "step": 29130
    },
    {
      "epoch": 231.27118644067798,
      "grad_norm": 425.6934509277344,
      "learning_rate": 2.799093119675876e-07,
      "loss": 22.8521,
      "step": 29140
    },
    {
      "epoch": 231.35094715852443,
      "grad_norm": 204.07247924804688,
      "learning_rate": 2.7978543895883813e-07,
      "loss": 23.1028,
      "step": 29150
    },
    {
      "epoch": 231.4307078763709,
      "grad_norm": 956.6591186523438,
      "learning_rate": 2.796615585316541e-07,
      "loss": 22.0427,
      "step": 29160
    },
    {
      "epoch": 231.51046859421734,
      "grad_norm": 947.2444458007812,
      "learning_rate": 2.795376707168894e-07,
      "loss": 23.0949,
      "step": 29170
    },
    {
      "epoch": 231.5902293120638,
      "grad_norm": 689.728271484375,
      "learning_rate": 2.794137755453999e-07,
      "loss": 25.3765,
      "step": 29180
    },
    {
      "epoch": 231.66999002991028,
      "grad_norm": 980.9293212890625,
      "learning_rate": 2.7928987304804315e-07,
      "loss": 24.1371,
      "step": 29190
    },
    {
      "epoch": 231.74975074775674,
      "grad_norm": 501.6930236816406,
      "learning_rate": 2.7916596325567864e-07,
      "loss": 23.0343,
      "step": 29200
    },
    {
      "epoch": 231.74975074775674,
      "eval_loss": 2.989731788635254,
      "eval_mae": 1.2870382070541382,
      "eval_mse": 2.989731788635254,
      "eval_r2": 0.09920841455459595,
      "eval_rmse": 1.72908408952117,
      "eval_runtime": 9.0984,
      "eval_samples_per_second": 440.845,
      "eval_steps_per_second": 13.849,
      "step": 29200
    },
    {
      "epoch": 231.8295114656032,
      "grad_norm": 277.04345703125,
      "learning_rate": 2.7904204619916773e-07,
      "loss": 23.9762,
      "step": 29210
    },
    {
      "epoch": 231.90927218344964,
      "grad_norm": 975.6008911132812,
      "learning_rate": 2.7891812190937343e-07,
      "loss": 23.6602,
      "step": 29220
    },
    {
      "epoch": 231.9890329012961,
      "grad_norm": 1536.518798828125,
      "learning_rate": 2.7879419041716063e-07,
      "loss": 21.931,
      "step": 29230
    },
    {
      "epoch": 232.06380857427718,
      "grad_norm": 378.703125,
      "learning_rate": 2.7867025175339605e-07,
      "loss": 21.9565,
      "step": 29240
    },
    {
      "epoch": 232.14356929212363,
      "grad_norm": 755.17138671875,
      "learning_rate": 2.785463059489481e-07,
      "loss": 23.7374,
      "step": 29250
    },
    {
      "epoch": 232.22333000997008,
      "grad_norm": 478.4455261230469,
      "learning_rate": 2.7842235303468715e-07,
      "loss": 23.8411,
      "step": 29260
    },
    {
      "epoch": 232.30309072781654,
      "grad_norm": 457.9610595703125,
      "learning_rate": 2.78298393041485e-07,
      "loss": 24.6312,
      "step": 29270
    },
    {
      "epoch": 232.38285144566302,
      "grad_norm": 350.7718505859375,
      "learning_rate": 2.7817442600021565e-07,
      "loss": 21.8555,
      "step": 29280
    },
    {
      "epoch": 232.46261216350948,
      "grad_norm": 282.9169006347656,
      "learning_rate": 2.7805045194175455e-07,
      "loss": 22.2663,
      "step": 29290
    },
    {
      "epoch": 232.54237288135593,
      "grad_norm": 893.3816528320312,
      "learning_rate": 2.779264708969789e-07,
      "loss": 22.8199,
      "step": 29300
    },
    {
      "epoch": 232.54237288135593,
      "eval_loss": 2.9826467037200928,
      "eval_mae": 1.2893154621124268,
      "eval_mse": 2.982646942138672,
      "eval_r2": 0.10134309530258179,
      "eval_rmse": 1.7270341461993945,
      "eval_runtime": 9.1576,
      "eval_samples_per_second": 437.995,
      "eval_steps_per_second": 13.759,
      "step": 29300
    },
    {
      "epoch": 232.62213359920239,
      "grad_norm": 1312.9954833984375,
      "learning_rate": 2.778024828967679e-07,
      "loss": 24.4557,
      "step": 29310
    },
    {
      "epoch": 232.70189431704884,
      "grad_norm": 240.9700927734375,
      "learning_rate": 2.776784879720021e-07,
      "loss": 24.1606,
      "step": 29320
    },
    {
      "epoch": 232.78165503489532,
      "grad_norm": 252.70970153808594,
      "learning_rate": 2.775544861535642e-07,
      "loss": 23.4388,
      "step": 29330
    },
    {
      "epoch": 232.86141575274178,
      "grad_norm": 442.65777587890625,
      "learning_rate": 2.774304774723383e-07,
      "loss": 22.6744,
      "step": 29340
    },
    {
      "epoch": 232.94117647058823,
      "grad_norm": 507.1012268066406,
      "learning_rate": 2.7730646195921014e-07,
      "loss": 22.4341,
      "step": 29350
    },
    {
      "epoch": 233.01595214356928,
      "grad_norm": 320.151123046875,
      "learning_rate": 2.771824396450676e-07,
      "loss": 24.6485,
      "step": 29360
    },
    {
      "epoch": 233.09571286141576,
      "grad_norm": 268.9784851074219,
      "learning_rate": 2.770584105607999e-07,
      "loss": 23.6512,
      "step": 29370
    },
    {
      "epoch": 233.17547357926222,
      "grad_norm": 196.93817138671875,
      "learning_rate": 2.7693437473729794e-07,
      "loss": 23.2546,
      "step": 29380
    },
    {
      "epoch": 233.25523429710867,
      "grad_norm": 672.9905395507812,
      "learning_rate": 2.7681033220545434e-07,
      "loss": 21.759,
      "step": 29390
    },
    {
      "epoch": 233.33499501495513,
      "grad_norm": 838.8317260742188,
      "learning_rate": 2.766862829961637e-07,
      "loss": 24.6047,
      "step": 29400
    },
    {
      "epoch": 233.33499501495513,
      "eval_loss": 2.9748923778533936,
      "eval_mae": 1.2966049909591675,
      "eval_mse": 2.9748923778533936,
      "eval_r2": 0.10367947816848755,
      "eval_rmse": 1.7247876326821785,
      "eval_runtime": 9.1814,
      "eval_samples_per_second": 436.86,
      "eval_steps_per_second": 13.723,
      "step": 29400
    },
    {
      "epoch": 233.4147557328016,
      "grad_norm": 738.0784301757812,
      "learning_rate": 2.7656222714032177e-07,
      "loss": 24.5345,
      "step": 29410
    },
    {
      "epoch": 233.49451645064806,
      "grad_norm": 947.1227416992188,
      "learning_rate": 2.764381646688263e-07,
      "loss": 22.5708,
      "step": 29420
    },
    {
      "epoch": 233.57427716849452,
      "grad_norm": 174.71717834472656,
      "learning_rate": 2.763140956125766e-07,
      "loss": 21.0811,
      "step": 29430
    },
    {
      "epoch": 233.65403788634097,
      "grad_norm": 1085.6224365234375,
      "learning_rate": 2.761900200024736e-07,
      "loss": 25.2356,
      "step": 29440
    },
    {
      "epoch": 233.73379860418743,
      "grad_norm": 450.60736083984375,
      "learning_rate": 2.760659378694199e-07,
      "loss": 23.2346,
      "step": 29450
    },
    {
      "epoch": 233.8135593220339,
      "grad_norm": 697.2225952148438,
      "learning_rate": 2.7594184924431967e-07,
      "loss": 23.9659,
      "step": 29460
    },
    {
      "epoch": 233.89332003988036,
      "grad_norm": 706.6405639648438,
      "learning_rate": 2.7581775415807874e-07,
      "loss": 24.0092,
      "step": 29470
    },
    {
      "epoch": 233.97308075772682,
      "grad_norm": 613.9629516601562,
      "learning_rate": 2.756936526416045e-07,
      "loss": 24.363,
      "step": 29480
    },
    {
      "epoch": 234.04785643070787,
      "grad_norm": 964.1812744140625,
      "learning_rate": 2.7556954472580603e-07,
      "loss": 20.0324,
      "step": 29490
    },
    {
      "epoch": 234.12761714855435,
      "grad_norm": 167.4209747314453,
      "learning_rate": 2.7544543044159394e-07,
      "loss": 23.8551,
      "step": 29500
    },
    {
      "epoch": 234.12761714855435,
      "eval_loss": 2.9705073833465576,
      "eval_mae": 1.2916990518569946,
      "eval_mse": 2.9705073833465576,
      "eval_r2": 0.10500067472457886,
      "eval_rmse": 1.7235159945142828,
      "eval_runtime": 9.1593,
      "eval_samples_per_second": 437.915,
      "eval_steps_per_second": 13.756,
      "step": 29500
    },
    {
      "epoch": 234.2073778664008,
      "grad_norm": 148.0955352783203,
      "learning_rate": 2.7532130981988045e-07,
      "loss": 21.6222,
      "step": 29510
    },
    {
      "epoch": 234.28713858424726,
      "grad_norm": 335.8790588378906,
      "learning_rate": 2.751971828915793e-07,
      "loss": 25.0059,
      "step": 29520
    },
    {
      "epoch": 234.3668993020937,
      "grad_norm": 564.429931640625,
      "learning_rate": 2.750730496876059e-07,
      "loss": 23.5836,
      "step": 29530
    },
    {
      "epoch": 234.44666001994017,
      "grad_norm": 883.6195678710938,
      "learning_rate": 2.749489102388772e-07,
      "loss": 23.2661,
      "step": 29540
    },
    {
      "epoch": 234.52642073778665,
      "grad_norm": 898.0303344726562,
      "learning_rate": 2.7482476457631147e-07,
      "loss": 23.4459,
      "step": 29550
    },
    {
      "epoch": 234.6061814556331,
      "grad_norm": 241.63389587402344,
      "learning_rate": 2.7470061273082907e-07,
      "loss": 21.2976,
      "step": 29560
    },
    {
      "epoch": 234.68594217347956,
      "grad_norm": 517.2592163085938,
      "learning_rate": 2.745764547333513e-07,
      "loss": 26.3265,
      "step": 29570
    },
    {
      "epoch": 234.76570289132601,
      "grad_norm": 501.83367919921875,
      "learning_rate": 2.744522906148013e-07,
      "loss": 23.5089,
      "step": 29580
    },
    {
      "epoch": 234.84546360917247,
      "grad_norm": 1145.0814208984375,
      "learning_rate": 2.7432812040610376e-07,
      "loss": 24.3907,
      "step": 29590
    },
    {
      "epoch": 234.92522432701895,
      "grad_norm": 498.02813720703125,
      "learning_rate": 2.7420394413818476e-07,
      "loss": 22.5578,
      "step": 29600
    },
    {
      "epoch": 234.92522432701895,
      "eval_loss": 2.9738264083862305,
      "eval_mae": 1.2939438819885254,
      "eval_mse": 2.9738266468048096,
      "eval_r2": 0.10400056838989258,
      "eval_rmse": 1.724478659422844,
      "eval_runtime": 9.1822,
      "eval_samples_per_second": 436.822,
      "eval_steps_per_second": 13.722,
      "step": 29600
    },
    {
      "epoch": 235.0,
      "grad_norm": 319.5545349121094,
      "learning_rate": 2.74079761841972e-07,
      "loss": 21.1581,
      "step": 29610
    },
    {
      "epoch": 235.07976071784645,
      "grad_norm": 495.12176513671875,
      "learning_rate": 2.739555735483947e-07,
      "loss": 24.0536,
      "step": 29620
    },
    {
      "epoch": 235.1595214356929,
      "grad_norm": 437.9986572265625,
      "learning_rate": 2.738313792883833e-07,
      "loss": 24.0352,
      "step": 29630
    },
    {
      "epoch": 235.2392821535394,
      "grad_norm": 949.5150146484375,
      "learning_rate": 2.7370717909286993e-07,
      "loss": 23.0663,
      "step": 29640
    },
    {
      "epoch": 235.31904287138585,
      "grad_norm": 535.3571166992188,
      "learning_rate": 2.7358297299278844e-07,
      "loss": 24.5055,
      "step": 29650
    },
    {
      "epoch": 235.3988035892323,
      "grad_norm": 832.263427734375,
      "learning_rate": 2.7345876101907377e-07,
      "loss": 23.8656,
      "step": 29660
    },
    {
      "epoch": 235.47856430707876,
      "grad_norm": 398.2953186035156,
      "learning_rate": 2.7333454320266236e-07,
      "loss": 22.129,
      "step": 29670
    },
    {
      "epoch": 235.5583250249252,
      "grad_norm": 399.34210205078125,
      "learning_rate": 2.7321031957449236e-07,
      "loss": 23.5654,
      "step": 29680
    },
    {
      "epoch": 235.6380857427717,
      "grad_norm": 531.9966430664062,
      "learning_rate": 2.730860901655031e-07,
      "loss": 23.9399,
      "step": 29690
    },
    {
      "epoch": 235.71784646061815,
      "grad_norm": 234.51853942871094,
      "learning_rate": 2.729618550066356e-07,
      "loss": 23.2349,
      "step": 29700
    },
    {
      "epoch": 235.71784646061815,
      "eval_loss": 2.9727234840393066,
      "eval_mae": 1.2878901958465576,
      "eval_mse": 2.9727234840393066,
      "eval_r2": 0.10433298349380493,
      "eval_rmse": 1.7241587757626344,
      "eval_runtime": 9.1214,
      "eval_samples_per_second": 439.736,
      "eval_steps_per_second": 13.814,
      "step": 29700
    },
    {
      "epoch": 235.7976071784646,
      "grad_norm": 224.88511657714844,
      "learning_rate": 2.7283761412883194e-07,
      "loss": 21.5041,
      "step": 29710
    },
    {
      "epoch": 235.87736789631106,
      "grad_norm": 459.13385009765625,
      "learning_rate": 2.7271336756303603e-07,
      "loss": 23.8674,
      "step": 29720
    },
    {
      "epoch": 235.95712861415754,
      "grad_norm": 306.1412048339844,
      "learning_rate": 2.7258911534019315e-07,
      "loss": 23.5009,
      "step": 29730
    },
    {
      "epoch": 236.0319042871386,
      "grad_norm": 208.79376220703125,
      "learning_rate": 2.7246485749124955e-07,
      "loss": 21.118,
      "step": 29740
    },
    {
      "epoch": 236.11166500498504,
      "grad_norm": 340.0598449707031,
      "learning_rate": 2.723405940471534e-07,
      "loss": 23.2676,
      "step": 29750
    },
    {
      "epoch": 236.1914257228315,
      "grad_norm": 1169.4322509765625,
      "learning_rate": 2.72216325038854e-07,
      "loss": 23.9456,
      "step": 29760
    },
    {
      "epoch": 236.27118644067798,
      "grad_norm": 575.0592651367188,
      "learning_rate": 2.720920504973022e-07,
      "loss": 21.9234,
      "step": 29770
    },
    {
      "epoch": 236.35094715852443,
      "grad_norm": 1148.34765625,
      "learning_rate": 2.719677704534499e-07,
      "loss": 24.3241,
      "step": 29780
    },
    {
      "epoch": 236.4307078763709,
      "grad_norm": 1039.1551513671875,
      "learning_rate": 2.718434849382508e-07,
      "loss": 23.3575,
      "step": 29790
    },
    {
      "epoch": 236.51046859421734,
      "grad_norm": 545.8091430664062,
      "learning_rate": 2.717191939826597e-07,
      "loss": 22.3778,
      "step": 29800
    },
    {
      "epoch": 236.51046859421734,
      "eval_loss": 2.9748647212982178,
      "eval_mae": 1.288765549659729,
      "eval_mse": 2.9748647212982178,
      "eval_r2": 0.10368776321411133,
      "eval_rmse": 1.7247796152837085,
      "eval_runtime": 9.1834,
      "eval_samples_per_second": 436.766,
      "eval_steps_per_second": 13.72,
      "step": 29800
    },
    {
      "epoch": 236.5902293120638,
      "grad_norm": 186.42568969726562,
      "learning_rate": 2.715948976176327e-07,
      "loss": 24.9648,
      "step": 29810
    },
    {
      "epoch": 236.66999002991028,
      "grad_norm": 611.363037109375,
      "learning_rate": 2.714705958741276e-07,
      "loss": 21.861,
      "step": 29820
    },
    {
      "epoch": 236.74975074775674,
      "grad_norm": 815.4072875976562,
      "learning_rate": 2.7134628878310296e-07,
      "loss": 24.9254,
      "step": 29830
    },
    {
      "epoch": 236.8295114656032,
      "grad_norm": 520.3768920898438,
      "learning_rate": 2.712219763755193e-07,
      "loss": 22.666,
      "step": 29840
    },
    {
      "epoch": 236.90927218344964,
      "grad_norm": 488.80523681640625,
      "learning_rate": 2.710976586823381e-07,
      "loss": 25.7122,
      "step": 29850
    },
    {
      "epoch": 236.9890329012961,
      "grad_norm": 253.51536560058594,
      "learning_rate": 2.709733357345221e-07,
      "loss": 22.0631,
      "step": 29860
    },
    {
      "epoch": 237.06380857427718,
      "grad_norm": 867.0193481445312,
      "learning_rate": 2.7084900756303563e-07,
      "loss": 23.6757,
      "step": 29870
    },
    {
      "epoch": 237.14356929212363,
      "grad_norm": 638.9913940429688,
      "learning_rate": 2.707246741988441e-07,
      "loss": 24.1338,
      "step": 29880
    },
    {
      "epoch": 237.22333000997008,
      "grad_norm": 470.91595458984375,
      "learning_rate": 2.7060033567291437e-07,
      "loss": 23.7709,
      "step": 29890
    },
    {
      "epoch": 237.30309072781654,
      "grad_norm": 347.67950439453125,
      "learning_rate": 2.7047599201621437e-07,
      "loss": 23.0163,
      "step": 29900
    },
    {
      "epoch": 237.30309072781654,
      "eval_loss": 2.9714319705963135,
      "eval_mae": 1.2921468019485474,
      "eval_mse": 2.9714322090148926,
      "eval_r2": 0.10472196340560913,
      "eval_rmse": 1.7237842698594545,
      "eval_runtime": 9.1011,
      "eval_samples_per_second": 440.715,
      "eval_steps_per_second": 13.844,
      "step": 29900
    },
    {
      "epoch": 237.38285144566302,
      "grad_norm": 203.6299591064453,
      "learning_rate": 2.703516432597135e-07,
      "loss": 23.4956,
      "step": 29910
    },
    {
      "epoch": 237.46261216350948,
      "grad_norm": 249.11911010742188,
      "learning_rate": 2.7022728943438234e-07,
      "loss": 24.6135,
      "step": 29920
    },
    {
      "epoch": 237.54237288135593,
      "grad_norm": 563.9261474609375,
      "learning_rate": 2.7010293057119286e-07,
      "loss": 23.2776,
      "step": 29930
    },
    {
      "epoch": 237.62213359920239,
      "grad_norm": 328.15679931640625,
      "learning_rate": 2.69978566701118e-07,
      "loss": 24.4866,
      "step": 29940
    },
    {
      "epoch": 237.70189431704884,
      "grad_norm": 276.6571350097656,
      "learning_rate": 2.6985419785513225e-07,
      "loss": 20.3041,
      "step": 29950
    },
    {
      "epoch": 237.78165503489532,
      "grad_norm": 545.2789306640625,
      "learning_rate": 2.697298240642113e-07,
      "loss": 22.3424,
      "step": 29960
    },
    {
      "epoch": 237.86141575274178,
      "grad_norm": 233.5922393798828,
      "learning_rate": 2.6960544535933185e-07,
      "loss": 24.4458,
      "step": 29970
    },
    {
      "epoch": 237.94117647058823,
      "grad_norm": 205.71714782714844,
      "learning_rate": 2.69481061771472e-07,
      "loss": 23.6896,
      "step": 29980
    },
    {
      "epoch": 238.01595214356928,
      "grad_norm": 831.3458251953125,
      "learning_rate": 2.6935667333161104e-07,
      "loss": 20.1855,
      "step": 29990
    },
    {
      "epoch": 238.09571286141576,
      "grad_norm": 711.1663208007812,
      "learning_rate": 2.692322800707295e-07,
      "loss": 22.7354,
      "step": 30000
    },
    {
      "epoch": 238.09571286141576,
      "eval_loss": 2.971733331680298,
      "eval_mae": 1.2866849899291992,
      "eval_mse": 2.971733331680298,
      "eval_r2": 0.10463130474090576,
      "eval_rmse": 1.723871611135904,
      "eval_runtime": 9.399,
      "eval_samples_per_second": 426.745,
      "eval_steps_per_second": 13.406,
      "step": 30000
    },
    {
      "epoch": 238.17547357926222,
      "grad_norm": 679.4271850585938,
      "learning_rate": 2.6910788201980903e-07,
      "loss": 25.9507,
      "step": 30010
    },
    {
      "epoch": 238.25523429710867,
      "grad_norm": 191.01588439941406,
      "learning_rate": 2.689834792098325e-07,
      "loss": 23.5691,
      "step": 30020
    },
    {
      "epoch": 238.33499501495513,
      "grad_norm": 490.3308410644531,
      "learning_rate": 2.6885907167178406e-07,
      "loss": 21.6508,
      "step": 30030
    },
    {
      "epoch": 238.4147557328016,
      "grad_norm": 448.085205078125,
      "learning_rate": 2.687346594366488e-07,
      "loss": 24.4007,
      "step": 30040
    },
    {
      "epoch": 238.49451645064806,
      "grad_norm": 326.50433349609375,
      "learning_rate": 2.686102425354134e-07,
      "loss": 23.1411,
      "step": 30050
    },
    {
      "epoch": 238.57427716849452,
      "grad_norm": 195.3041229248047,
      "learning_rate": 2.684858209990651e-07,
      "loss": 24.5588,
      "step": 30060
    },
    {
      "epoch": 238.65403788634097,
      "grad_norm": 298.8865966796875,
      "learning_rate": 2.6836139485859286e-07,
      "loss": 21.3608,
      "step": 30070
    },
    {
      "epoch": 238.73379860418743,
      "grad_norm": 387.4641418457031,
      "learning_rate": 2.6823696414498655e-07,
      "loss": 22.479,
      "step": 30080
    },
    {
      "epoch": 238.8135593220339,
      "grad_norm": 341.1193542480469,
      "learning_rate": 2.6811252888923715e-07,
      "loss": 24.1528,
      "step": 30090
    },
    {
      "epoch": 238.89332003988036,
      "grad_norm": 352.9144592285156,
      "learning_rate": 2.6798808912233677e-07,
      "loss": 22.1946,
      "step": 30100
    },
    {
      "epoch": 238.89332003988036,
      "eval_loss": 2.97428035736084,
      "eval_mae": 1.2877657413482666,
      "eval_mse": 2.97428035736084,
      "eval_r2": 0.10386383533477783,
      "eval_rmse": 1.7246102044696476,
      "eval_runtime": 9.1168,
      "eval_samples_per_second": 439.956,
      "eval_steps_per_second": 13.821,
      "step": 30100
    },
    {
      "epoch": 238.97308075772682,
      "grad_norm": 489.48028564453125,
      "learning_rate": 2.6786364487527874e-07,
      "loss": 24.4485,
      "step": 30110
    },
    {
      "epoch": 239.04785643070787,
      "grad_norm": 708.220947265625,
      "learning_rate": 2.6773919617905745e-07,
      "loss": 22.5021,
      "step": 30120
    },
    {
      "epoch": 239.12761714855435,
      "grad_norm": 494.99481201171875,
      "learning_rate": 2.6761474306466837e-07,
      "loss": 22.909,
      "step": 30130
    },
    {
      "epoch": 239.2073778664008,
      "grad_norm": 355.8766174316406,
      "learning_rate": 2.674902855631081e-07,
      "loss": 23.0503,
      "step": 30140
    },
    {
      "epoch": 239.28713858424726,
      "grad_norm": 308.775146484375,
      "learning_rate": 2.673658237053743e-07,
      "loss": 25.3727,
      "step": 30150
    },
    {
      "epoch": 239.3668993020937,
      "grad_norm": 559.693115234375,
      "learning_rate": 2.6724135752246586e-07,
      "loss": 21.4661,
      "step": 30160
    },
    {
      "epoch": 239.44666001994017,
      "grad_norm": 606.2026977539062,
      "learning_rate": 2.6711688704538255e-07,
      "loss": 22.9412,
      "step": 30170
    },
    {
      "epoch": 239.52642073778665,
      "grad_norm": 560.1284790039062,
      "learning_rate": 2.669924123051252e-07,
      "loss": 22.2418,
      "step": 30180
    },
    {
      "epoch": 239.6061814556331,
      "grad_norm": 427.8968505859375,
      "learning_rate": 2.6686793333269604e-07,
      "loss": 24.7176,
      "step": 30190
    },
    {
      "epoch": 239.68594217347956,
      "grad_norm": 1554.723388671875,
      "learning_rate": 2.667434501590978e-07,
      "loss": 24.0749,
      "step": 30200
    },
    {
      "epoch": 239.68594217347956,
      "eval_loss": 2.9791054725646973,
      "eval_mae": 1.3021334409713745,
      "eval_mse": 2.9791057109832764,
      "eval_r2": 0.1024099588394165,
      "eval_rmse": 1.7260086068682499,
      "eval_runtime": 9.1144,
      "eval_samples_per_second": 440.072,
      "eval_steps_per_second": 13.824,
      "step": 30200
    },
    {
      "epoch": 239.76570289132601,
      "grad_norm": 1463.669921875,
      "learning_rate": 2.6661896281533494e-07,
      "loss": 24.3954,
      "step": 30210
    },
    {
      "epoch": 239.84546360917247,
      "grad_norm": 147.11212158203125,
      "learning_rate": 2.664944713324123e-07,
      "loss": 23.247,
      "step": 30220
    },
    {
      "epoch": 239.92522432701895,
      "grad_norm": 724.29248046875,
      "learning_rate": 2.6636997574133603e-07,
      "loss": 23.0793,
      "step": 30230
    },
    {
      "epoch": 240.0,
      "grad_norm": 305.6433410644531,
      "learning_rate": 2.662454760731134e-07,
      "loss": 22.3269,
      "step": 30240
    },
    {
      "epoch": 240.07976071784645,
      "grad_norm": 596.2266235351562,
      "learning_rate": 2.6612097235875263e-07,
      "loss": 23.0829,
      "step": 30250
    },
    {
      "epoch": 240.1595214356929,
      "grad_norm": 612.7228393554688,
      "learning_rate": 2.659964646292629e-07,
      "loss": 23.3136,
      "step": 30260
    },
    {
      "epoch": 240.2392821535394,
      "grad_norm": 508.3787536621094,
      "learning_rate": 2.6587195291565434e-07,
      "loss": 25.2146,
      "step": 30270
    },
    {
      "epoch": 240.31904287138585,
      "grad_norm": 258.1715393066406,
      "learning_rate": 2.6574743724893825e-07,
      "loss": 22.4899,
      "step": 30280
    },
    {
      "epoch": 240.3988035892323,
      "grad_norm": 287.9705810546875,
      "learning_rate": 2.656229176601267e-07,
      "loss": 20.1821,
      "step": 30290
    },
    {
      "epoch": 240.47856430707876,
      "grad_norm": 324.1119384765625,
      "learning_rate": 2.65498394180233e-07,
      "loss": 22.4198,
      "step": 30300
    },
    {
      "epoch": 240.47856430707876,
      "eval_loss": 2.9733307361602783,
      "eval_mae": 1.2874475717544556,
      "eval_mse": 2.9733307361602783,
      "eval_r2": 0.10414999723434448,
      "eval_rmse": 1.724334867756341,
      "eval_runtime": 9.1209,
      "eval_samples_per_second": 439.758,
      "eval_steps_per_second": 13.814,
      "step": 30300
    },
    {
      "epoch": 240.5583250249252,
      "grad_norm": 266.3356018066406,
      "learning_rate": 2.65373866840271e-07,
      "loss": 23.3075,
      "step": 30310
    },
    {
      "epoch": 240.6380857427717,
      "grad_norm": 1106.54248046875,
      "learning_rate": 2.652493356712561e-07,
      "loss": 23.8427,
      "step": 30320
    },
    {
      "epoch": 240.71784646061815,
      "grad_norm": 694.6317749023438,
      "learning_rate": 2.651248007042041e-07,
      "loss": 24.2339,
      "step": 30330
    },
    {
      "epoch": 240.7976071784646,
      "grad_norm": 273.56085205078125,
      "learning_rate": 2.650002619701321e-07,
      "loss": 24.2687,
      "step": 30340
    },
    {
      "epoch": 240.87736789631106,
      "grad_norm": 841.0004272460938,
      "learning_rate": 2.6487571950005803e-07,
      "loss": 24.3471,
      "step": 30350
    },
    {
      "epoch": 240.95712861415754,
      "grad_norm": 784.8743286132812,
      "learning_rate": 2.6475117332500067e-07,
      "loss": 24.1983,
      "step": 30360
    },
    {
      "epoch": 241.0319042871386,
      "grad_norm": 509.60528564453125,
      "learning_rate": 2.6462662347598e-07,
      "loss": 23.3144,
      "step": 30370
    },
    {
      "epoch": 241.11166500498504,
      "grad_norm": 341.0653381347656,
      "learning_rate": 2.6450206998401634e-07,
      "loss": 23.0637,
      "step": 30380
    },
    {
      "epoch": 241.1914257228315,
      "grad_norm": 537.9449462890625,
      "learning_rate": 2.643775128801316e-07,
      "loss": 23.4943,
      "step": 30390
    },
    {
      "epoch": 241.27118644067798,
      "grad_norm": 310.14495849609375,
      "learning_rate": 2.642529521953482e-07,
      "loss": 21.9223,
      "step": 30400
    },
    {
      "epoch": 241.27118644067798,
      "eval_loss": 2.9676897525787354,
      "eval_mae": 1.2947598695755005,
      "eval_mse": 2.9676897525787354,
      "eval_r2": 0.10584962368011475,
      "eval_rmse": 1.722698392806685,
      "eval_runtime": 9.1257,
      "eval_samples_per_second": 439.529,
      "eval_steps_per_second": 13.807,
      "step": 30400
    },
    {
      "epoch": 241.35094715852443,
      "grad_norm": 383.8916320800781,
      "learning_rate": 2.641283879606895e-07,
      "loss": 22.6062,
      "step": 30410
    },
    {
      "epoch": 241.4307078763709,
      "grad_norm": 167.80691528320312,
      "learning_rate": 2.6400382020717983e-07,
      "loss": 23.409,
      "step": 30420
    },
    {
      "epoch": 241.51046859421734,
      "grad_norm": 308.71026611328125,
      "learning_rate": 2.638792489658442e-07,
      "loss": 26.3346,
      "step": 30430
    },
    {
      "epoch": 241.5902293120638,
      "grad_norm": 165.4586944580078,
      "learning_rate": 2.637546742677088e-07,
      "loss": 23.653,
      "step": 30440
    },
    {
      "epoch": 241.66999002991028,
      "grad_norm": 523.208251953125,
      "learning_rate": 2.6363009614380043e-07,
      "loss": 21.2596,
      "step": 30450
    },
    {
      "epoch": 241.74975074775674,
      "grad_norm": 666.1103515625,
      "learning_rate": 2.635055146251469e-07,
      "loss": 23.8289,
      "step": 30460
    },
    {
      "epoch": 241.8295114656032,
      "grad_norm": 384.0069580078125,
      "learning_rate": 2.6338092974277653e-07,
      "loss": 22.3794,
      "step": 30470
    },
    {
      "epoch": 241.90927218344964,
      "grad_norm": 261.10748291015625,
      "learning_rate": 2.6325634152771905e-07,
      "loss": 24.0764,
      "step": 30480
    },
    {
      "epoch": 241.9890329012961,
      "grad_norm": 452.0245361328125,
      "learning_rate": 2.631317500110046e-07,
      "loss": 22.1141,
      "step": 30490
    },
    {
      "epoch": 242.06380857427718,
      "grad_norm": 265.33489990234375,
      "learning_rate": 2.630071552236641e-07,
      "loss": 21.199,
      "step": 30500
    },
    {
      "epoch": 242.06380857427718,
      "eval_loss": 2.969336986541748,
      "eval_mae": 1.2936196327209473,
      "eval_mse": 2.969337224960327,
      "eval_r2": 0.10535317659378052,
      "eval_rmse": 1.7231764926902662,
      "eval_runtime": 9.1267,
      "eval_samples_per_second": 439.479,
      "eval_steps_per_second": 13.806,
      "step": 30500
    },
    {
      "epoch": 242.14356929212363,
      "grad_norm": 301.48162841796875,
      "learning_rate": 2.628825571967297e-07,
      "loss": 22.0537,
      "step": 30510
    },
    {
      "epoch": 242.22333000997008,
      "grad_norm": 328.41217041015625,
      "learning_rate": 2.627579559612339e-07,
      "loss": 22.4829,
      "step": 30520
    },
    {
      "epoch": 242.30309072781654,
      "grad_norm": 632.689453125,
      "learning_rate": 2.626333515482103e-07,
      "loss": 24.6365,
      "step": 30530
    },
    {
      "epoch": 242.38285144566302,
      "grad_norm": 210.31422424316406,
      "learning_rate": 2.6250874398869305e-07,
      "loss": 24.618,
      "step": 30540
    },
    {
      "epoch": 242.46261216350948,
      "grad_norm": 539.3073120117188,
      "learning_rate": 2.6238413331371735e-07,
      "loss": 23.2583,
      "step": 30550
    },
    {
      "epoch": 242.54237288135593,
      "grad_norm": 324.3432312011719,
      "learning_rate": 2.62259519554319e-07,
      "loss": 22.2958,
      "step": 30560
    },
    {
      "epoch": 242.62213359920239,
      "grad_norm": 381.7465515136719,
      "learning_rate": 2.6213490274153454e-07,
      "loss": 26.3655,
      "step": 30570
    },
    {
      "epoch": 242.70189431704884,
      "grad_norm": 668.5147705078125,
      "learning_rate": 2.620102829064014e-07,
      "loss": 21.8175,
      "step": 30580
    },
    {
      "epoch": 242.78165503489532,
      "grad_norm": 686.0501098632812,
      "learning_rate": 2.6188566007995764e-07,
      "loss": 23.2414,
      "step": 30590
    },
    {
      "epoch": 242.86141575274178,
      "grad_norm": 536.3604125976562,
      "learning_rate": 2.617610342932423e-07,
      "loss": 23.2917,
      "step": 30600
    },
    {
      "epoch": 242.86141575274178,
      "eval_loss": 2.97670841217041,
      "eval_mae": 1.2905606031417847,
      "eval_mse": 2.976708173751831,
      "eval_r2": 0.10313242673873901,
      "eval_rmse": 1.725313934839637,
      "eval_runtime": 9.1134,
      "eval_samples_per_second": 440.123,
      "eval_steps_per_second": 13.826,
      "step": 30600
    },
    {
      "epoch": 242.94117647058823,
      "grad_norm": 141.11659240722656,
      "learning_rate": 2.616364055772948e-07,
      "loss": 23.4465,
      "step": 30610
    },
    {
      "epoch": 243.01595214356928,
      "grad_norm": 891.1488647460938,
      "learning_rate": 2.6151177396315554e-07,
      "loss": 22.8134,
      "step": 30620
    },
    {
      "epoch": 243.09571286141576,
      "grad_norm": 703.3218383789062,
      "learning_rate": 2.6138713948186565e-07,
      "loss": 22.6871,
      "step": 30630
    },
    {
      "epoch": 243.17547357926222,
      "grad_norm": 830.7728271484375,
      "learning_rate": 2.6126250216446677e-07,
      "loss": 22.9452,
      "step": 30640
    },
    {
      "epoch": 243.25523429710867,
      "grad_norm": 1052.3709716796875,
      "learning_rate": 2.6113786204200145e-07,
      "loss": 21.548,
      "step": 30650
    },
    {
      "epoch": 243.33499501495513,
      "grad_norm": 476.34375,
      "learning_rate": 2.6101321914551275e-07,
      "loss": 23.4007,
      "step": 30660
    },
    {
      "epoch": 243.4147557328016,
      "grad_norm": 251.74864196777344,
      "learning_rate": 2.6088857350604476e-07,
      "loss": 22.6418,
      "step": 30670
    },
    {
      "epoch": 243.49451645064806,
      "grad_norm": 1233.851806640625,
      "learning_rate": 2.607639251546418e-07,
      "loss": 22.7851,
      "step": 30680
    },
    {
      "epoch": 243.57427716849452,
      "grad_norm": 267.61334228515625,
      "learning_rate": 2.6063927412234925e-07,
      "loss": 24.4046,
      "step": 30690
    },
    {
      "epoch": 243.65403788634097,
      "grad_norm": 589.5751953125,
      "learning_rate": 2.60514620440213e-07,
      "loss": 23.3741,
      "step": 30700
    },
    {
      "epoch": 243.65403788634097,
      "eval_loss": 2.978055953979492,
      "eval_mae": 1.2858299016952515,
      "eval_mse": 2.9780564308166504,
      "eval_r2": 0.10272616147994995,
      "eval_rmse": 1.7257046186461489,
      "eval_runtime": 9.1004,
      "eval_samples_per_second": 440.75,
      "eval_steps_per_second": 13.846,
      "step": 30700
    },
    {
      "epoch": 243.73379860418743,
      "grad_norm": 154.97348022460938,
      "learning_rate": 2.603899641392794e-07,
      "loss": 23.5732,
      "step": 30710
    },
    {
      "epoch": 243.8135593220339,
      "grad_norm": 659.343994140625,
      "learning_rate": 2.6026530525059597e-07,
      "loss": 24.0906,
      "step": 30720
    },
    {
      "epoch": 243.89332003988036,
      "grad_norm": 758.31982421875,
      "learning_rate": 2.6014064380521033e-07,
      "loss": 22.8632,
      "step": 30730
    },
    {
      "epoch": 243.97308075772682,
      "grad_norm": 788.9865112304688,
      "learning_rate": 2.6002844634404446e-07,
      "loss": 25.1245,
      "step": 30740
    },
    {
      "epoch": 244.04785643070787,
      "grad_norm": 1136.2060546875,
      "learning_rate": 2.599037801264639e-07,
      "loss": 24.0369,
      "step": 30750
    },
    {
      "epoch": 244.12761714855435,
      "grad_norm": 432.9892578125,
      "learning_rate": 2.597791114422235e-07,
      "loss": 21.5665,
      "step": 30760
    },
    {
      "epoch": 244.2073778664008,
      "grad_norm": 403.8238220214844,
      "learning_rate": 2.596544403223735e-07,
      "loss": 24.2965,
      "step": 30770
    },
    {
      "epoch": 244.28713858424726,
      "grad_norm": 342.4436340332031,
      "learning_rate": 2.5952976679796496e-07,
      "loss": 24.103,
      "step": 30780
    },
    {
      "epoch": 244.3668993020937,
      "grad_norm": 1157.9874267578125,
      "learning_rate": 2.5940509090004937e-07,
      "loss": 22.7689,
      "step": 30790
    },
    {
      "epoch": 244.44666001994017,
      "grad_norm": 424.2969970703125,
      "learning_rate": 2.592804126596786e-07,
      "loss": 22.9439,
      "step": 30800
    },
    {
      "epoch": 244.44666001994017,
      "eval_loss": 2.968757390975952,
      "eval_mae": 1.2900669574737549,
      "eval_mse": 2.968757390975952,
      "eval_r2": 0.10552793741226196,
      "eval_rmse": 1.7230082388009502,
      "eval_runtime": 9.1274,
      "eval_samples_per_second": 439.444,
      "eval_steps_per_second": 13.805,
      "step": 30800
    },
    {
      "epoch": 244.52642073778665,
      "grad_norm": 566.1431274414062,
      "learning_rate": 2.591557321079054e-07,
      "loss": 24.0186,
      "step": 30810
    },
    {
      "epoch": 244.6061814556331,
      "grad_norm": 745.6699829101562,
      "learning_rate": 2.590310492757832e-07,
      "loss": 22.743,
      "step": 30820
    },
    {
      "epoch": 244.68594217347956,
      "grad_norm": 855.7810668945312,
      "learning_rate": 2.589063641943656e-07,
      "loss": 22.8092,
      "step": 30830
    },
    {
      "epoch": 244.76570289132601,
      "grad_norm": 261.3106689453125,
      "learning_rate": 2.587816768947071e-07,
      "loss": 23.1349,
      "step": 30840
    },
    {
      "epoch": 244.84546360917247,
      "grad_norm": 297.5519104003906,
      "learning_rate": 2.5865698740786255e-07,
      "loss": 24.3311,
      "step": 30850
    },
    {
      "epoch": 244.92522432701895,
      "grad_norm": 1044.4854736328125,
      "learning_rate": 2.5853229576488757e-07,
      "loss": 24.3775,
      "step": 30860
    },
    {
      "epoch": 245.0,
      "grad_norm": 479.5684814453125,
      "learning_rate": 2.584076019968379e-07,
      "loss": 21.1021,
      "step": 30870
    },
    {
      "epoch": 245.07976071784645,
      "grad_norm": 128.2196502685547,
      "learning_rate": 2.5828290613477026e-07,
      "loss": 23.223,
      "step": 30880
    },
    {
      "epoch": 245.1595214356929,
      "grad_norm": 261.00604248046875,
      "learning_rate": 2.581582082097417e-07,
      "loss": 24.8937,
      "step": 30890
    },
    {
      "epoch": 245.2392821535394,
      "grad_norm": 781.410888671875,
      "learning_rate": 2.580335082528097e-07,
      "loss": 23.9844,
      "step": 30900
    },
    {
      "epoch": 245.2392821535394,
      "eval_loss": 2.9844777584075928,
      "eval_mae": 1.305625557899475,
      "eval_mse": 2.9844777584075928,
      "eval_r2": 0.10079145431518555,
      "eval_rmse": 1.7275641112293323,
      "eval_runtime": 9.1463,
      "eval_samples_per_second": 438.536,
      "eval_steps_per_second": 13.776,
      "step": 30900
    },
    {
      "epoch": 245.31904287138585,
      "grad_norm": 877.4627685546875,
      "learning_rate": 2.5790880629503256e-07,
      "loss": 22.4681,
      "step": 30910
    },
    {
      "epoch": 245.3988035892323,
      "grad_norm": 424.7146911621094,
      "learning_rate": 2.577841023674685e-07,
      "loss": 22.4541,
      "step": 30920
    },
    {
      "epoch": 245.47856430707876,
      "grad_norm": 270.17474365234375,
      "learning_rate": 2.5765939650117687e-07,
      "loss": 22.6297,
      "step": 30930
    },
    {
      "epoch": 245.5583250249252,
      "grad_norm": 532.4530029296875,
      "learning_rate": 2.575346887272171e-07,
      "loss": 21.7078,
      "step": 30940
    },
    {
      "epoch": 245.6380857427717,
      "grad_norm": 668.9741821289062,
      "learning_rate": 2.5740997907664923e-07,
      "loss": 22.8294,
      "step": 30950
    },
    {
      "epoch": 245.71784646061815,
      "grad_norm": 687.4274291992188,
      "learning_rate": 2.572852675805338e-07,
      "loss": 24.2809,
      "step": 30960
    },
    {
      "epoch": 245.7976071784646,
      "grad_norm": 290.156982421875,
      "learning_rate": 2.571605542699317e-07,
      "loss": 22.1749,
      "step": 30970
    },
    {
      "epoch": 245.87736789631106,
      "grad_norm": 493.32818603515625,
      "learning_rate": 2.570358391759044e-07,
      "loss": 24.0103,
      "step": 30980
    },
    {
      "epoch": 245.95712861415754,
      "grad_norm": 1171.052978515625,
      "learning_rate": 2.5691112232951375e-07,
      "loss": 24.4049,
      "step": 30990
    },
    {
      "epoch": 246.0319042871386,
      "grad_norm": 510.27520751953125,
      "learning_rate": 2.56786403761822e-07,
      "loss": 22.9206,
      "step": 31000
    },
    {
      "epoch": 246.0319042871386,
      "eval_loss": 2.969852924346924,
      "eval_mae": 1.2927972078323364,
      "eval_mse": 2.969852924346924,
      "eval_r2": 0.10519784688949585,
      "eval_rmse": 1.7233261224582317,
      "eval_runtime": 9.1208,
      "eval_samples_per_second": 439.762,
      "eval_steps_per_second": 13.815,
      "step": 31000
    },
    {
      "epoch": 246.11166500498504,
      "grad_norm": 368.5177307128906,
      "learning_rate": 2.5666168350389173e-07,
      "loss": 22.376,
      "step": 31010
    },
    {
      "epoch": 246.1914257228315,
      "grad_norm": 645.730712890625,
      "learning_rate": 2.565369615867863e-07,
      "loss": 23.4462,
      "step": 31020
    },
    {
      "epoch": 246.27118644067798,
      "grad_norm": 1023.9620361328125,
      "learning_rate": 2.564122380415691e-07,
      "loss": 25.5178,
      "step": 31030
    },
    {
      "epoch": 246.35094715852443,
      "grad_norm": 1058.9161376953125,
      "learning_rate": 2.5628751289930415e-07,
      "loss": 26.1951,
      "step": 31040
    },
    {
      "epoch": 246.4307078763709,
      "grad_norm": 1442.2529296875,
      "learning_rate": 2.5616278619105583e-07,
      "loss": 24.4609,
      "step": 31050
    },
    {
      "epoch": 246.51046859421734,
      "grad_norm": 632.6666870117188,
      "learning_rate": 2.560380579478888e-07,
      "loss": 21.0663,
      "step": 31060
    },
    {
      "epoch": 246.5902293120638,
      "grad_norm": 250.21461486816406,
      "learning_rate": 2.559133282008684e-07,
      "loss": 23.5933,
      "step": 31070
    },
    {
      "epoch": 246.66999002991028,
      "grad_norm": 334.2854919433594,
      "learning_rate": 2.557885969810597e-07,
      "loss": 22.1378,
      "step": 31080
    },
    {
      "epoch": 246.74975074775674,
      "grad_norm": 257.9935607910156,
      "learning_rate": 2.5566386431952893e-07,
      "loss": 23.9687,
      "step": 31090
    },
    {
      "epoch": 246.8295114656032,
      "grad_norm": 1875.7540283203125,
      "learning_rate": 2.5553913024734214e-07,
      "loss": 22.8232,
      "step": 31100
    },
    {
      "epoch": 246.8295114656032,
      "eval_loss": 2.9731228351593018,
      "eval_mae": 1.2972358465194702,
      "eval_mse": 2.9731228351593018,
      "eval_r2": 0.10421264171600342,
      "eval_rmse": 1.7242745822981043,
      "eval_runtime": 9.094,
      "eval_samples_per_second": 441.062,
      "eval_steps_per_second": 13.855,
      "step": 31100
    },
    {
      "epoch": 246.90927218344964,
      "grad_norm": 588.41845703125,
      "learning_rate": 2.5541439479556605e-07,
      "loss": 21.2464,
      "step": 31110
    },
    {
      "epoch": 246.9890329012961,
      "grad_norm": 1064.3218994140625,
      "learning_rate": 2.5528965799526745e-07,
      "loss": 22.7664,
      "step": 31120
    },
    {
      "epoch": 247.06380857427718,
      "grad_norm": 610.049560546875,
      "learning_rate": 2.551649198775136e-07,
      "loss": 21.6621,
      "step": 31130
    },
    {
      "epoch": 247.14356929212363,
      "grad_norm": 938.4146118164062,
      "learning_rate": 2.5504018047337215e-07,
      "loss": 22.9931,
      "step": 31140
    },
    {
      "epoch": 247.22333000997008,
      "grad_norm": 1247.22314453125,
      "learning_rate": 2.5491543981391103e-07,
      "loss": 23.7451,
      "step": 31150
    },
    {
      "epoch": 247.30309072781654,
      "grad_norm": 869.5410766601562,
      "learning_rate": 2.547906979301983e-07,
      "loss": 20.6923,
      "step": 31160
    },
    {
      "epoch": 247.38285144566302,
      "grad_norm": 924.4537353515625,
      "learning_rate": 2.546659548533026e-07,
      "loss": 23.5296,
      "step": 31170
    },
    {
      "epoch": 247.46261216350948,
      "grad_norm": 435.33319091796875,
      "learning_rate": 2.5454121061429275e-07,
      "loss": 24.9323,
      "step": 31180
    },
    {
      "epoch": 247.54237288135593,
      "grad_norm": 399.9759521484375,
      "learning_rate": 2.5441646524423783e-07,
      "loss": 24.7295,
      "step": 31190
    },
    {
      "epoch": 247.62213359920239,
      "grad_norm": 1023.3956909179688,
      "learning_rate": 2.5429171877420714e-07,
      "loss": 24.0972,
      "step": 31200
    },
    {
      "epoch": 247.62213359920239,
      "eval_loss": 2.971273422241211,
      "eval_mae": 1.2890037298202515,
      "eval_mse": 2.971273422241211,
      "eval_r2": 0.10476988554000854,
      "eval_rmse": 1.7237382116322684,
      "eval_runtime": 9.0778,
      "eval_samples_per_second": 441.849,
      "eval_steps_per_second": 13.88,
      "step": 31200
    },
    {
      "epoch": 247.70189431704884,
      "grad_norm": 410.3566589355469,
      "learning_rate": 2.541669712352705e-07,
      "loss": 23.6653,
      "step": 31210
    },
    {
      "epoch": 247.78165503489532,
      "grad_norm": 448.5334167480469,
      "learning_rate": 2.5404222265849774e-07,
      "loss": 23.3972,
      "step": 31220
    },
    {
      "epoch": 247.86141575274178,
      "grad_norm": 693.1231689453125,
      "learning_rate": 2.539174730749592e-07,
      "loss": 21.8258,
      "step": 31230
    },
    {
      "epoch": 247.94117647058823,
      "grad_norm": 941.747314453125,
      "learning_rate": 2.5379272251572504e-07,
      "loss": 24.0123,
      "step": 31240
    },
    {
      "epoch": 248.01595214356928,
      "grad_norm": 394.1688232421875,
      "learning_rate": 2.536679710118661e-07,
      "loss": 20.3078,
      "step": 31250
    },
    {
      "epoch": 248.09571286141576,
      "grad_norm": 871.2073974609375,
      "learning_rate": 2.5354321859445334e-07,
      "loss": 22.2407,
      "step": 31260
    },
    {
      "epoch": 248.17547357926222,
      "grad_norm": 1198.1002197265625,
      "learning_rate": 2.5341846529455787e-07,
      "loss": 22.9835,
      "step": 31270
    },
    {
      "epoch": 248.25523429710867,
      "grad_norm": 676.827392578125,
      "learning_rate": 2.53293711143251e-07,
      "loss": 24.2606,
      "step": 31280
    },
    {
      "epoch": 248.33499501495513,
      "grad_norm": 238.11154174804688,
      "learning_rate": 2.5316895617160433e-07,
      "loss": 22.299,
      "step": 31290
    },
    {
      "epoch": 248.4147557328016,
      "grad_norm": 201.0675048828125,
      "learning_rate": 2.530442004106897e-07,
      "loss": 21.9802,
      "step": 31300
    },
    {
      "epoch": 248.4147557328016,
      "eval_loss": 2.9748613834381104,
      "eval_mae": 1.2876076698303223,
      "eval_mse": 2.9748613834381104,
      "eval_r2": 0.10368883609771729,
      "eval_rmse": 1.7247786476641316,
      "eval_runtime": 9.1422,
      "eval_samples_per_second": 438.735,
      "eval_steps_per_second": 13.782,
      "step": 31300
    },
    {
      "epoch": 248.49451645064806,
      "grad_norm": 424.4210510253906,
      "learning_rate": 2.52919443891579e-07,
      "loss": 24.8464,
      "step": 31310
    },
    {
      "epoch": 248.57427716849452,
      "grad_norm": 366.867431640625,
      "learning_rate": 2.5279468664534443e-07,
      "loss": 24.1916,
      "step": 31320
    },
    {
      "epoch": 248.65403788634097,
      "grad_norm": 620.6328125,
      "learning_rate": 2.5266992870305837e-07,
      "loss": 23.2312,
      "step": 31330
    },
    {
      "epoch": 248.73379860418743,
      "grad_norm": 266.5705261230469,
      "learning_rate": 2.525451700957933e-07,
      "loss": 24.0617,
      "step": 31340
    },
    {
      "epoch": 248.8135593220339,
      "grad_norm": 601.544189453125,
      "learning_rate": 2.524204108546219e-07,
      "loss": 23.0012,
      "step": 31350
    },
    {
      "epoch": 248.89332003988036,
      "grad_norm": 638.3615112304688,
      "learning_rate": 2.5229565101061703e-07,
      "loss": 23.0096,
      "step": 31360
    },
    {
      "epoch": 248.97308075772682,
      "grad_norm": 682.67236328125,
      "learning_rate": 2.521708905948516e-07,
      "loss": 24.3243,
      "step": 31370
    },
    {
      "epoch": 249.04785643070787,
      "grad_norm": 547.697265625,
      "learning_rate": 2.520461296383989e-07,
      "loss": 22.8326,
      "step": 31380
    },
    {
      "epoch": 249.12761714855435,
      "grad_norm": 498.31414794921875,
      "learning_rate": 2.519213681723322e-07,
      "loss": 23.5225,
      "step": 31390
    },
    {
      "epoch": 249.2073778664008,
      "grad_norm": 980.2252807617188,
      "learning_rate": 2.517966062277247e-07,
      "loss": 21.6833,
      "step": 31400
    },
    {
      "epoch": 249.2073778664008,
      "eval_loss": 2.968057632446289,
      "eval_mae": 1.2914273738861084,
      "eval_mse": 2.968057870864868,
      "eval_r2": 0.10573869943618774,
      "eval_rmse": 1.7228052330036812,
      "eval_runtime": 9.1047,
      "eval_samples_per_second": 440.544,
      "eval_steps_per_second": 13.839,
      "step": 31400
    },
    {
      "epoch": 249.28713858424726,
      "grad_norm": 715.7168579101562,
      "learning_rate": 2.5167184383565003e-07,
      "loss": 21.8021,
      "step": 31410
    },
    {
      "epoch": 249.3668993020937,
      "grad_norm": 540.0652465820312,
      "learning_rate": 2.515470810271819e-07,
      "loss": 24.0498,
      "step": 31420
    },
    {
      "epoch": 249.44666001994017,
      "grad_norm": 903.7225952148438,
      "learning_rate": 2.51422317833394e-07,
      "loss": 24.0246,
      "step": 31430
    },
    {
      "epoch": 249.52642073778665,
      "grad_norm": 641.188232421875,
      "learning_rate": 2.512975542853601e-07,
      "loss": 24.5698,
      "step": 31440
    },
    {
      "epoch": 249.6061814556331,
      "grad_norm": 814.0216064453125,
      "learning_rate": 2.5117279041415406e-07,
      "loss": 23.8711,
      "step": 31450
    },
    {
      "epoch": 249.68594217347956,
      "grad_norm": 268.5207824707031,
      "learning_rate": 2.510480262508501e-07,
      "loss": 22.7423,
      "step": 31460
    },
    {
      "epoch": 249.76570289132601,
      "grad_norm": 471.1623229980469,
      "learning_rate": 2.509232618265221e-07,
      "loss": 24.1789,
      "step": 31470
    },
    {
      "epoch": 249.84546360917247,
      "grad_norm": 562.5411376953125,
      "learning_rate": 2.507984971722441e-07,
      "loss": 24.0431,
      "step": 31480
    },
    {
      "epoch": 249.92522432701895,
      "grad_norm": 161.48260498046875,
      "learning_rate": 2.506737323190906e-07,
      "loss": 20.4402,
      "step": 31490
    },
    {
      "epoch": 250.0,
      "grad_norm": 441.6737976074219,
      "learning_rate": 2.5054896729813563e-07,
      "loss": 21.9377,
      "step": 31500
    },
    {
      "epoch": 250.0,
      "eval_loss": 2.9698264598846436,
      "eval_mae": 1.2904868125915527,
      "eval_mse": 2.9698264598846436,
      "eval_r2": 0.10520583391189575,
      "eval_rmse": 1.7233184441317406,
      "eval_runtime": 9.1197,
      "eval_samples_per_second": 439.819,
      "eval_steps_per_second": 13.816,
      "step": 31500
    },
    {
      "epoch": 250.07976071784645,
      "grad_norm": 1081.425048828125,
      "learning_rate": 2.504242021404535e-07,
      "loss": 22.5199,
      "step": 31510
    },
    {
      "epoch": 250.1595214356929,
      "grad_norm": 672.3206787109375,
      "learning_rate": 2.5029943687711853e-07,
      "loss": 22.2325,
      "step": 31520
    },
    {
      "epoch": 250.2392821535394,
      "grad_norm": 266.5413818359375,
      "learning_rate": 2.5017467153920505e-07,
      "loss": 23.8743,
      "step": 31530
    },
    {
      "epoch": 250.31904287138585,
      "grad_norm": 394.8414611816406,
      "learning_rate": 2.5004990615778754e-07,
      "loss": 26.0877,
      "step": 31540
    },
    {
      "epoch": 250.3988035892323,
      "grad_norm": 203.4445037841797,
      "learning_rate": 2.4992514076394025e-07,
      "loss": 23.0688,
      "step": 31550
    },
    {
      "epoch": 250.47856430707876,
      "grad_norm": 208.2809600830078,
      "learning_rate": 2.498003753887375e-07,
      "loss": 23.1918,
      "step": 31560
    },
    {
      "epoch": 250.5583250249252,
      "grad_norm": 502.4659118652344,
      "learning_rate": 2.496756100632538e-07,
      "loss": 24.0362,
      "step": 31570
    },
    {
      "epoch": 250.6380857427717,
      "grad_norm": 310.458740234375,
      "learning_rate": 2.495508448185635e-07,
      "loss": 23.5664,
      "step": 31580
    },
    {
      "epoch": 250.71784646061815,
      "grad_norm": 1150.802001953125,
      "learning_rate": 2.4942607968574093e-07,
      "loss": 21.5783,
      "step": 31590
    },
    {
      "epoch": 250.7976071784646,
      "grad_norm": 693.6259155273438,
      "learning_rate": 2.4930131469586027e-07,
      "loss": 21.2259,
      "step": 31600
    },
    {
      "epoch": 250.7976071784646,
      "eval_loss": 2.965651035308838,
      "eval_mae": 1.2888035774230957,
      "eval_mse": 2.965651035308838,
      "eval_r2": 0.10646384954452515,
      "eval_rmse": 1.722106569091715,
      "eval_runtime": 9.101,
      "eval_samples_per_second": 440.721,
      "eval_steps_per_second": 13.845,
      "step": 31600
    },
    {
      "epoch": 250.87736789631106,
      "grad_norm": 524.42138671875,
      "learning_rate": 2.4917654987999586e-07,
      "loss": 24.0307,
      "step": 31610
    },
    {
      "epoch": 250.95712861415754,
      "grad_norm": 742.5140380859375,
      "learning_rate": 2.49051785269222e-07,
      "loss": 23.6902,
      "step": 31620
    },
    {
      "epoch": 251.0319042871386,
      "grad_norm": 303.7222595214844,
      "learning_rate": 2.489270208946128e-07,
      "loss": 20.7224,
      "step": 31630
    },
    {
      "epoch": 251.11166500498504,
      "grad_norm": 1036.04345703125,
      "learning_rate": 2.488022567872425e-07,
      "loss": 23.9105,
      "step": 31640
    },
    {
      "epoch": 251.1914257228315,
      "grad_norm": 408.6697082519531,
      "learning_rate": 2.4867749297818497e-07,
      "loss": 24.5924,
      "step": 31650
    },
    {
      "epoch": 251.27118644067798,
      "grad_norm": 271.9720764160156,
      "learning_rate": 2.485527294985144e-07,
      "loss": 25.3175,
      "step": 31660
    },
    {
      "epoch": 251.35094715852443,
      "grad_norm": 310.2798767089844,
      "learning_rate": 2.4842796637930447e-07,
      "loss": 23.1924,
      "step": 31670
    },
    {
      "epoch": 251.4307078763709,
      "grad_norm": 293.2641906738281,
      "learning_rate": 2.4830320365162916e-07,
      "loss": 23.8814,
      "step": 31680
    },
    {
      "epoch": 251.51046859421734,
      "grad_norm": 315.9644470214844,
      "learning_rate": 2.481784413465621e-07,
      "loss": 23.1202,
      "step": 31690
    },
    {
      "epoch": 251.5902293120638,
      "grad_norm": 836.3831787109375,
      "learning_rate": 2.480536794951769e-07,
      "loss": 22.7945,
      "step": 31700
    },
    {
      "epoch": 251.5902293120638,
      "eval_loss": 2.972355365753174,
      "eval_mae": 1.3000593185424805,
      "eval_mse": 2.972355365753174,
      "eval_r2": 0.10444384813308716,
      "eval_rmse": 1.7240520194452293,
      "eval_runtime": 9.1011,
      "eval_samples_per_second": 440.717,
      "eval_steps_per_second": 13.845,
      "step": 31700
    },
    {
      "epoch": 251.66999002991028,
      "grad_norm": 268.80438232421875,
      "learning_rate": 2.4792891812854706e-07,
      "loss": 21.6484,
      "step": 31710
    },
    {
      "epoch": 251.74975074775674,
      "grad_norm": 378.1847229003906,
      "learning_rate": 2.4780415727774594e-07,
      "loss": 23.6207,
      "step": 31720
    },
    {
      "epoch": 251.8295114656032,
      "grad_norm": 573.9688720703125,
      "learning_rate": 2.476793969738469e-07,
      "loss": 22.2657,
      "step": 31730
    },
    {
      "epoch": 251.90927218344964,
      "grad_norm": 347.4887390136719,
      "learning_rate": 2.4755463724792284e-07,
      "loss": 24.1973,
      "step": 31740
    },
    {
      "epoch": 251.9890329012961,
      "grad_norm": 410.47625732421875,
      "learning_rate": 2.474298781310469e-07,
      "loss": 21.5562,
      "step": 31750
    },
    {
      "epoch": 252.06380857427718,
      "grad_norm": 423.4188537597656,
      "learning_rate": 2.4730511965429175e-07,
      "loss": 25.7484,
      "step": 31760
    },
    {
      "epoch": 252.14356929212363,
      "grad_norm": 644.38818359375,
      "learning_rate": 2.4718036184873014e-07,
      "loss": 25.0031,
      "step": 31770
    },
    {
      "epoch": 252.22333000997008,
      "grad_norm": 170.18014526367188,
      "learning_rate": 2.4705560474543466e-07,
      "loss": 21.3753,
      "step": 31780
    },
    {
      "epoch": 252.30309072781654,
      "grad_norm": 645.925537109375,
      "learning_rate": 2.4693084837547743e-07,
      "loss": 23.6118,
      "step": 31790
    },
    {
      "epoch": 252.38285144566302,
      "grad_norm": 530.1683349609375,
      "learning_rate": 2.468060927699306e-07,
      "loss": 24.8149,
      "step": 31800
    },
    {
      "epoch": 252.38285144566302,
      "eval_loss": 2.9768521785736084,
      "eval_mae": 1.2854654788970947,
      "eval_mse": 2.9768521785736084,
      "eval_r2": 0.10308897495269775,
      "eval_rmse": 1.7253556672679429,
      "eval_runtime": 9.102,
      "eval_samples_per_second": 440.674,
      "eval_steps_per_second": 13.843,
      "step": 31800
    },
    {
      "epoch": 252.46261216350948,
      "grad_norm": 1012.8935546875,
      "learning_rate": 2.466813379598661e-07,
      "loss": 22.2498,
      "step": 31810
    },
    {
      "epoch": 252.54237288135593,
      "grad_norm": 1013.740478515625,
      "learning_rate": 2.4655658397635587e-07,
      "loss": 23.5394,
      "step": 31820
    },
    {
      "epoch": 252.62213359920239,
      "grad_norm": 495.7828063964844,
      "learning_rate": 2.4643183085047125e-07,
      "loss": 23.3707,
      "step": 31830
    },
    {
      "epoch": 252.70189431704884,
      "grad_norm": 676.0218505859375,
      "learning_rate": 2.463070786132835e-07,
      "loss": 21.1693,
      "step": 31840
    },
    {
      "epoch": 252.78165503489532,
      "grad_norm": 664.9262084960938,
      "learning_rate": 2.4618232729586387e-07,
      "loss": 23.5246,
      "step": 31850
    },
    {
      "epoch": 252.86141575274178,
      "grad_norm": 548.2990112304688,
      "learning_rate": 2.460575769292832e-07,
      "loss": 21.6169,
      "step": 31860
    },
    {
      "epoch": 252.94117647058823,
      "grad_norm": 435.6769104003906,
      "learning_rate": 2.459328275446122e-07,
      "loss": 21.8176,
      "step": 31870
    },
    {
      "epoch": 253.01595214356928,
      "grad_norm": 430.7669372558594,
      "learning_rate": 2.4580807917292106e-07,
      "loss": 23.307,
      "step": 31880
    },
    {
      "epoch": 253.09571286141576,
      "grad_norm": 966.0969848632812,
      "learning_rate": 2.4568333184528e-07,
      "loss": 22.2923,
      "step": 31890
    },
    {
      "epoch": 253.17547357926222,
      "grad_norm": 467.6542663574219,
      "learning_rate": 2.4555858559275894e-07,
      "loss": 22.0797,
      "step": 31900
    },
    {
      "epoch": 253.17547357926222,
      "eval_loss": 2.9655842781066895,
      "eval_mae": 1.2908598184585571,
      "eval_mse": 2.9655845165252686,
      "eval_r2": 0.10648387670516968,
      "eval_rmse": 1.7220872557815614,
      "eval_runtime": 9.1069,
      "eval_samples_per_second": 440.434,
      "eval_steps_per_second": 13.836,
      "step": 31900
    },
    {
      "epoch": 253.25523429710867,
      "grad_norm": 1069.579345703125,
      "learning_rate": 2.4543384044642755e-07,
      "loss": 23.4295,
      "step": 31910
    },
    {
      "epoch": 253.33499501495513,
      "grad_norm": 543.779541015625,
      "learning_rate": 2.4530909643735495e-07,
      "loss": 24.7901,
      "step": 31920
    },
    {
      "epoch": 253.4147557328016,
      "grad_norm": 509.000732421875,
      "learning_rate": 2.4518435359661035e-07,
      "loss": 22.0587,
      "step": 31930
    },
    {
      "epoch": 253.49451645064806,
      "grad_norm": 662.7017211914062,
      "learning_rate": 2.450596119552625e-07,
      "loss": 21.6148,
      "step": 31940
    },
    {
      "epoch": 253.57427716849452,
      "grad_norm": 606.0281372070312,
      "learning_rate": 2.4493487154437976e-07,
      "loss": 22.612,
      "step": 31950
    },
    {
      "epoch": 253.65403788634097,
      "grad_norm": 1402.4447021484375,
      "learning_rate": 2.4481013239503047e-07,
      "loss": 22.1576,
      "step": 31960
    },
    {
      "epoch": 253.73379860418743,
      "grad_norm": 388.6296081542969,
      "learning_rate": 2.4468539453828226e-07,
      "loss": 25.0013,
      "step": 31970
    },
    {
      "epoch": 253.8135593220339,
      "grad_norm": 227.42666625976562,
      "learning_rate": 2.445606580052028e-07,
      "loss": 24.0291,
      "step": 31980
    },
    {
      "epoch": 253.89332003988036,
      "grad_norm": 543.4359741210938,
      "learning_rate": 2.444359228268592e-07,
      "loss": 24.6239,
      "step": 31990
    },
    {
      "epoch": 253.97308075772682,
      "grad_norm": 441.9510803222656,
      "learning_rate": 2.4431118903431825e-07,
      "loss": 22.7114,
      "step": 32000
    },
    {
      "epoch": 253.97308075772682,
      "eval_loss": 2.9745237827301025,
      "eval_mae": 1.2858246564865112,
      "eval_mse": 2.9745237827301025,
      "eval_r2": 0.10379058122634888,
      "eval_rmse": 1.7246807770512498,
      "eval_runtime": 9.1158,
      "eval_samples_per_second": 440.006,
      "eval_steps_per_second": 13.822,
      "step": 32000
    },
    {
      "epoch": 254.04785643070787,
      "grad_norm": 603.4620971679688,
      "learning_rate": 2.441864566586467e-07,
      "loss": 22.6715,
      "step": 32010
    },
    {
      "epoch": 254.12761714855435,
      "grad_norm": 500.43914794921875,
      "learning_rate": 2.440617257309105e-07,
      "loss": 23.7327,
      "step": 32020
    },
    {
      "epoch": 254.2073778664008,
      "grad_norm": 1103.8165283203125,
      "learning_rate": 2.439369962821754e-07,
      "loss": 21.4156,
      "step": 32030
    },
    {
      "epoch": 254.28713858424726,
      "grad_norm": 522.1469116210938,
      "learning_rate": 2.438122683435069e-07,
      "loss": 24.635,
      "step": 32040
    },
    {
      "epoch": 254.3668993020937,
      "grad_norm": 968.4270629882812,
      "learning_rate": 2.436875419459701e-07,
      "loss": 23.3848,
      "step": 32050
    },
    {
      "epoch": 254.44666001994017,
      "grad_norm": 597.3555908203125,
      "learning_rate": 2.4356281712062956e-07,
      "loss": 22.0033,
      "step": 32060
    },
    {
      "epoch": 254.52642073778665,
      "grad_norm": 883.1405639648438,
      "learning_rate": 2.434380938985497e-07,
      "loss": 24.8752,
      "step": 32070
    },
    {
      "epoch": 254.6061814556331,
      "grad_norm": 798.9927978515625,
      "learning_rate": 2.4331337231079415e-07,
      "loss": 22.7152,
      "step": 32080
    },
    {
      "epoch": 254.68594217347956,
      "grad_norm": 477.7481384277344,
      "learning_rate": 2.4318865238842663e-07,
      "loss": 23.3734,
      "step": 32090
    },
    {
      "epoch": 254.76570289132601,
      "grad_norm": 299.9521179199219,
      "learning_rate": 2.430639341625101e-07,
      "loss": 21.8486,
      "step": 32100
    },
    {
      "epoch": 254.76570289132601,
      "eval_loss": 2.9682564735412598,
      "eval_mae": 1.286859393119812,
      "eval_mse": 2.9682564735412598,
      "eval_r2": 0.10567885637283325,
      "eval_rmse": 1.722862871368833,
      "eval_runtime": 9.1177,
      "eval_samples_per_second": 439.914,
      "eval_steps_per_second": 13.819,
      "step": 32100
    },
    {
      "epoch": 254.84546360917247,
      "grad_norm": 597.6689453125,
      "learning_rate": 2.4293921766410707e-07,
      "loss": 23.7895,
      "step": 32110
    },
    {
      "epoch": 254.92522432701895,
      "grad_norm": 776.0618286132812,
      "learning_rate": 2.428145029242798e-07,
      "loss": 23.4706,
      "step": 32120
    },
    {
      "epoch": 255.0,
      "grad_norm": 317.8028259277344,
      "learning_rate": 2.4268978997409015e-07,
      "loss": 23.0663,
      "step": 32130
    },
    {
      "epoch": 255.07976071784645,
      "grad_norm": 1058.2989501953125,
      "learning_rate": 2.4256507884459944e-07,
      "loss": 21.5352,
      "step": 32140
    },
    {
      "epoch": 255.1595214356929,
      "grad_norm": 476.92132568359375,
      "learning_rate": 2.4244036956686844e-07,
      "loss": 23.7225,
      "step": 32150
    },
    {
      "epoch": 255.2392821535394,
      "grad_norm": 864.2227172851562,
      "learning_rate": 2.423156621719575e-07,
      "loss": 22.7905,
      "step": 32160
    },
    {
      "epoch": 255.31904287138585,
      "grad_norm": 186.06930541992188,
      "learning_rate": 2.421909566909266e-07,
      "loss": 24.4443,
      "step": 32170
    },
    {
      "epoch": 255.3988035892323,
      "grad_norm": 454.7611083984375,
      "learning_rate": 2.4206625315483525e-07,
      "loss": 23.8067,
      "step": 32180
    },
    {
      "epoch": 255.47856430707876,
      "grad_norm": 287.2181701660156,
      "learning_rate": 2.4194155159474246e-07,
      "loss": 22.7769,
      "step": 32190
    },
    {
      "epoch": 255.5583250249252,
      "grad_norm": 530.7894897460938,
      "learning_rate": 2.4181685204170647e-07,
      "loss": 23.8572,
      "step": 32200
    },
    {
      "epoch": 255.5583250249252,
      "eval_loss": 2.971975803375244,
      "eval_mae": 1.2996256351470947,
      "eval_mse": 2.971975564956665,
      "eval_r2": 0.10455828905105591,
      "eval_rmse": 1.7239418682068908,
      "eval_runtime": 9.1027,
      "eval_samples_per_second": 440.641,
      "eval_steps_per_second": 13.842,
      "step": 32200
    },
    {
      "epoch": 255.6380857427717,
      "grad_norm": 1025.2225341796875,
      "learning_rate": 2.416921545267855e-07,
      "loss": 24.3539,
      "step": 32210
    },
    {
      "epoch": 255.71784646061815,
      "grad_norm": 1187.16357421875,
      "learning_rate": 2.415674590810369e-07,
      "loss": 24.031,
      "step": 32220
    },
    {
      "epoch": 255.7976071784646,
      "grad_norm": 687.1815795898438,
      "learning_rate": 2.4144276573551767e-07,
      "loss": 22.4337,
      "step": 32230
    },
    {
      "epoch": 255.87736789631106,
      "grad_norm": 203.11148071289062,
      "learning_rate": 2.413180745212843e-07,
      "loss": 23.0997,
      "step": 32240
    },
    {
      "epoch": 255.95712861415754,
      "grad_norm": 590.783935546875,
      "learning_rate": 2.411933854693925e-07,
      "loss": 22.0966,
      "step": 32250
    },
    {
      "epoch": 256.03190428713856,
      "grad_norm": 681.7847900390625,
      "learning_rate": 2.4106869861089786e-07,
      "loss": 22.7958,
      "step": 32260
    },
    {
      "epoch": 256.11166500498507,
      "grad_norm": 388.5810241699219,
      "learning_rate": 2.4094401397685497e-07,
      "loss": 24.661,
      "step": 32270
    },
    {
      "epoch": 256.1914257228315,
      "grad_norm": 329.6586608886719,
      "learning_rate": 2.4081933159831836e-07,
      "loss": 23.5575,
      "step": 32280
    },
    {
      "epoch": 256.271186440678,
      "grad_norm": 1055.8572998046875,
      "learning_rate": 2.406946515063414e-07,
      "loss": 23.048,
      "step": 32290
    },
    {
      "epoch": 256.35094715852443,
      "grad_norm": 590.2950439453125,
      "learning_rate": 2.405699737319775e-07,
      "loss": 23.0763,
      "step": 32300
    },
    {
      "epoch": 256.35094715852443,
      "eval_loss": 2.9687814712524414,
      "eval_mae": 1.2883718013763428,
      "eval_mse": 2.9687812328338623,
      "eval_r2": 0.10552072525024414,
      "eval_rmse": 1.723015157459116,
      "eval_runtime": 9.088,
      "eval_samples_per_second": 441.349,
      "eval_steps_per_second": 13.864,
      "step": 32300
    },
    {
      "epoch": 256.4307078763709,
      "grad_norm": 905.7960815429688,
      "learning_rate": 2.4044529830627907e-07,
      "loss": 22.4415,
      "step": 32310
    },
    {
      "epoch": 256.51046859421734,
      "grad_norm": 131.0567169189453,
      "learning_rate": 2.403206252602981e-07,
      "loss": 25.3957,
      "step": 32320
    },
    {
      "epoch": 256.5902293120638,
      "grad_norm": 357.97283935546875,
      "learning_rate": 2.4019595462508605e-07,
      "loss": 24.214,
      "step": 32330
    },
    {
      "epoch": 256.66999002991025,
      "grad_norm": 562.968994140625,
      "learning_rate": 2.4007128643169364e-07,
      "loss": 21.4636,
      "step": 32340
    },
    {
      "epoch": 256.7497507477567,
      "grad_norm": 686.8287963867188,
      "learning_rate": 2.399466207111709e-07,
      "loss": 22.2345,
      "step": 32350
    },
    {
      "epoch": 256.8295114656032,
      "grad_norm": 1011.892333984375,
      "learning_rate": 2.3982195749456755e-07,
      "loss": 21.5997,
      "step": 32360
    },
    {
      "epoch": 256.9092721834497,
      "grad_norm": 774.2239990234375,
      "learning_rate": 2.3969729681293256e-07,
      "loss": 23.8638,
      "step": 32370
    },
    {
      "epoch": 256.9890329012961,
      "grad_norm": 479.4481506347656,
      "learning_rate": 2.395726386973141e-07,
      "loss": 22.1618,
      "step": 32380
    },
    {
      "epoch": 257.0638085742772,
      "grad_norm": 1316.7379150390625,
      "learning_rate": 2.394479831787598e-07,
      "loss": 22.9087,
      "step": 32390
    },
    {
      "epoch": 257.14356929212363,
      "grad_norm": 496.0229187011719,
      "learning_rate": 2.3932333028831674e-07,
      "loss": 23.5971,
      "step": 32400
    },
    {
      "epoch": 257.14356929212363,
      "eval_loss": 2.9773855209350586,
      "eval_mae": 1.3040708303451538,
      "eval_mse": 2.9773855209350586,
      "eval_r2": 0.10292834043502808,
      "eval_rmse": 1.7255102204667054,
      "eval_runtime": 9.0936,
      "eval_samples_per_second": 441.079,
      "eval_steps_per_second": 13.856,
      "step": 32400
    },
    {
      "epoch": 257.2233300099701,
      "grad_norm": 2317.558349609375,
      "learning_rate": 2.3919868005703136e-07,
      "loss": 22.1975,
      "step": 32410
    },
    {
      "epoch": 257.30309072781654,
      "grad_norm": 139.14430236816406,
      "learning_rate": 2.390740325159492e-07,
      "loss": 22.7621,
      "step": 32420
    },
    {
      "epoch": 257.382851445663,
      "grad_norm": 503.3020324707031,
      "learning_rate": 2.3894938769611535e-07,
      "loss": 24.6859,
      "step": 32430
    },
    {
      "epoch": 257.46261216350945,
      "grad_norm": 765.3264770507812,
      "learning_rate": 2.3882474562857407e-07,
      "loss": 23.1125,
      "step": 32440
    },
    {
      "epoch": 257.54237288135596,
      "grad_norm": 495.54620361328125,
      "learning_rate": 2.3870010634436913e-07,
      "loss": 23.5224,
      "step": 32450
    },
    {
      "epoch": 257.6221335992024,
      "grad_norm": 534.0633544921875,
      "learning_rate": 2.385754698745435e-07,
      "loss": 21.9895,
      "step": 32460
    },
    {
      "epoch": 257.70189431704887,
      "grad_norm": 245.5608367919922,
      "learning_rate": 2.384508362501395e-07,
      "loss": 24.474,
      "step": 32470
    },
    {
      "epoch": 257.7816550348953,
      "grad_norm": 184.3255615234375,
      "learning_rate": 2.383262055021985e-07,
      "loss": 22.3899,
      "step": 32480
    },
    {
      "epoch": 257.8614157527418,
      "grad_norm": 368.9948425292969,
      "learning_rate": 2.3820157766176138e-07,
      "loss": 23.7286,
      "step": 32490
    },
    {
      "epoch": 257.94117647058823,
      "grad_norm": 268.95953369140625,
      "learning_rate": 2.380769527598684e-07,
      "loss": 23.5707,
      "step": 32500
    },
    {
      "epoch": 257.94117647058823,
      "eval_loss": 2.9620044231414795,
      "eval_mae": 1.2903201580047607,
      "eval_mse": 2.9620041847229004,
      "eval_r2": 0.1075626015663147,
      "eval_rmse": 1.7210474092025765,
      "eval_runtime": 9.0723,
      "eval_samples_per_second": 442.117,
      "eval_steps_per_second": 13.888,
      "step": 32500
    },
    {
      "epoch": 258.0159521435693,
      "grad_norm": 369.2539367675781,
      "learning_rate": 2.3795233082755888e-07,
      "loss": 21.1234,
      "step": 32510
    },
    {
      "epoch": 258.09571286141573,
      "grad_norm": 300.13201904296875,
      "learning_rate": 2.3782771189587135e-07,
      "loss": 23.8872,
      "step": 32520
    },
    {
      "epoch": 258.1754735792622,
      "grad_norm": 201.40646362304688,
      "learning_rate": 2.377030959958438e-07,
      "loss": 21.8254,
      "step": 32530
    },
    {
      "epoch": 258.2552342971087,
      "grad_norm": 402.68914794921875,
      "learning_rate": 2.3757848315851342e-07,
      "loss": 22.2791,
      "step": 32540
    },
    {
      "epoch": 258.33499501495515,
      "grad_norm": 332.69671630859375,
      "learning_rate": 2.374538734149165e-07,
      "loss": 24.6208,
      "step": 32550
    },
    {
      "epoch": 258.4147557328016,
      "grad_norm": 356.6276550292969,
      "learning_rate": 2.3732926679608877e-07,
      "loss": 23.3802,
      "step": 32560
    },
    {
      "epoch": 258.49451645064806,
      "grad_norm": 396.5636291503906,
      "learning_rate": 2.3720466333306488e-07,
      "loss": 22.3744,
      "step": 32570
    },
    {
      "epoch": 258.5742771684945,
      "grad_norm": 252.76632690429688,
      "learning_rate": 2.3708006305687905e-07,
      "loss": 22.4334,
      "step": 32580
    },
    {
      "epoch": 258.654037886341,
      "grad_norm": 1583.0286865234375,
      "learning_rate": 2.369554659985644e-07,
      "loss": 22.3503,
      "step": 32590
    },
    {
      "epoch": 258.7337986041874,
      "grad_norm": 1470.625244140625,
      "learning_rate": 2.368308721891534e-07,
      "loss": 24.4704,
      "step": 32600
    },
    {
      "epoch": 258.7337986041874,
      "eval_loss": 2.960970640182495,
      "eval_mae": 1.2870057821273804,
      "eval_mse": 2.960970640182495,
      "eval_r2": 0.10787403583526611,
      "eval_rmse": 1.7207471168601431,
      "eval_runtime": 9.0696,
      "eval_samples_per_second": 442.246,
      "eval_steps_per_second": 13.893,
      "step": 32600
    },
    {
      "epoch": 258.8135593220339,
      "grad_norm": 312.400146484375,
      "learning_rate": 2.3670628165967785e-07,
      "loss": 24.4746,
      "step": 32610
    },
    {
      "epoch": 258.89332003988034,
      "grad_norm": 391.41143798828125,
      "learning_rate": 2.365816944411684e-07,
      "loss": 22.2742,
      "step": 32620
    },
    {
      "epoch": 258.97308075772685,
      "grad_norm": 1520.7578125,
      "learning_rate": 2.3645711056465505e-07,
      "loss": 23.984,
      "step": 32630
    },
    {
      "epoch": 259.0478564307079,
      "grad_norm": 184.56324768066406,
      "learning_rate": 2.36332530061167e-07,
      "loss": 21.9073,
      "step": 32640
    },
    {
      "epoch": 259.12761714855435,
      "grad_norm": 448.33758544921875,
      "learning_rate": 2.3620795296173267e-07,
      "loss": 23.8176,
      "step": 32650
    },
    {
      "epoch": 259.2073778664008,
      "grad_norm": 1436.3748779296875,
      "learning_rate": 2.3608337929737946e-07,
      "loss": 20.6676,
      "step": 32660
    },
    {
      "epoch": 259.28713858424726,
      "grad_norm": 457.44677734375,
      "learning_rate": 2.359588090991339e-07,
      "loss": 21.6573,
      "step": 32670
    },
    {
      "epoch": 259.3668993020937,
      "grad_norm": 1274.454345703125,
      "learning_rate": 2.3583424239802186e-07,
      "loss": 22.477,
      "step": 32680
    },
    {
      "epoch": 259.44666001994017,
      "grad_norm": 594.2935180664062,
      "learning_rate": 2.3570967922506823e-07,
      "loss": 23.9723,
      "step": 32690
    },
    {
      "epoch": 259.5264207377866,
      "grad_norm": 292.4962158203125,
      "learning_rate": 2.355851196112971e-07,
      "loss": 23.6009,
      "step": 32700
    },
    {
      "epoch": 259.5264207377866,
      "eval_loss": 2.97013521194458,
      "eval_mae": 1.2906213998794556,
      "eval_mse": 2.970135450363159,
      "eval_r2": 0.10511273145675659,
      "eval_rmse": 1.7234080916495544,
      "eval_runtime": 9.0839,
      "eval_samples_per_second": 441.551,
      "eval_steps_per_second": 13.871,
      "step": 32700
    },
    {
      "epoch": 259.6061814556331,
      "grad_norm": 685.1624755859375,
      "learning_rate": 2.3546056358773136e-07,
      "loss": 23.991,
      "step": 32710
    },
    {
      "epoch": 259.6859421734796,
      "grad_norm": 976.3839721679688,
      "learning_rate": 2.3533601118539338e-07,
      "loss": 22.3304,
      "step": 32720
    },
    {
      "epoch": 259.76570289132604,
      "grad_norm": 1046.9388427734375,
      "learning_rate": 2.352114624353045e-07,
      "loss": 25.016,
      "step": 32730
    },
    {
      "epoch": 259.8454636091725,
      "grad_norm": 201.44747924804688,
      "learning_rate": 2.350869173684851e-07,
      "loss": 23.8758,
      "step": 32740
    },
    {
      "epoch": 259.92522432701895,
      "grad_norm": 196.49974060058594,
      "learning_rate": 2.349623760159548e-07,
      "loss": 23.2117,
      "step": 32750
    },
    {
      "epoch": 260.0,
      "grad_norm": 646.876220703125,
      "learning_rate": 2.348378384087319e-07,
      "loss": 22.9075,
      "step": 32760
    },
    {
      "epoch": 260.07976071784645,
      "grad_norm": 1059.302978515625,
      "learning_rate": 2.3471330457783435e-07,
      "loss": 23.9309,
      "step": 32770
    },
    {
      "epoch": 260.1595214356929,
      "grad_norm": 585.2809448242188,
      "learning_rate": 2.3458877455427865e-07,
      "loss": 25.4878,
      "step": 32780
    },
    {
      "epoch": 260.23928215353936,
      "grad_norm": 819.2096557617188,
      "learning_rate": 2.3446424836908068e-07,
      "loss": 21.9851,
      "step": 32790
    },
    {
      "epoch": 260.3190428713858,
      "grad_norm": 1196.5474853515625,
      "learning_rate": 2.343397260532551e-07,
      "loss": 21.1927,
      "step": 32800
    },
    {
      "epoch": 260.3190428713858,
      "eval_loss": 2.9644973278045654,
      "eval_mae": 1.293110728263855,
      "eval_mse": 2.9644970893859863,
      "eval_r2": 0.1068115234375,
      "eval_rmse": 1.7217714974368656,
      "eval_runtime": 9.0683,
      "eval_samples_per_second": 442.309,
      "eval_steps_per_second": 13.895,
      "step": 32800
    },
    {
      "epoch": 260.39880358923233,
      "grad_norm": 377.51409912109375,
      "learning_rate": 2.3421520763781583e-07,
      "loss": 21.3956,
      "step": 32810
    },
    {
      "epoch": 260.4785643070788,
      "grad_norm": 215.3258819580078,
      "learning_rate": 2.340906931537758e-07,
      "loss": 24.547,
      "step": 32820
    },
    {
      "epoch": 260.55832502492524,
      "grad_norm": 267.4694519042969,
      "learning_rate": 2.3396618263214671e-07,
      "loss": 22.4404,
      "step": 32830
    },
    {
      "epoch": 260.6380857427717,
      "grad_norm": 803.0358276367188,
      "learning_rate": 2.3384167610393968e-07,
      "loss": 22.7296,
      "step": 32840
    },
    {
      "epoch": 260.71784646061815,
      "grad_norm": 265.7320556640625,
      "learning_rate": 2.3371717360016442e-07,
      "loss": 22.8819,
      "step": 32850
    },
    {
      "epoch": 260.7976071784646,
      "grad_norm": 446.6425476074219,
      "learning_rate": 2.3359267515182992e-07,
      "loss": 23.9664,
      "step": 32860
    },
    {
      "epoch": 260.87736789631106,
      "grad_norm": 1641.0150146484375,
      "learning_rate": 2.33468180789944e-07,
      "loss": 22.9442,
      "step": 32870
    },
    {
      "epoch": 260.9571286141575,
      "grad_norm": 136.3773193359375,
      "learning_rate": 2.3334369054551372e-07,
      "loss": 23.8371,
      "step": 32880
    },
    {
      "epoch": 261.03190428713856,
      "grad_norm": 961.9443359375,
      "learning_rate": 2.3321920444954468e-07,
      "loss": 22.9601,
      "step": 32890
    },
    {
      "epoch": 261.11166500498507,
      "grad_norm": 441.1259765625,
      "learning_rate": 2.3309472253304186e-07,
      "loss": 23.7666,
      "step": 32900
    },
    {
      "epoch": 261.11166500498507,
      "eval_loss": 2.961627721786499,
      "eval_mae": 1.2911022901535034,
      "eval_mse": 2.96162748336792,
      "eval_r2": 0.10767608880996704,
      "eval_rmse": 1.720937966159129,
      "eval_runtime": 9.0616,
      "eval_samples_per_second": 442.638,
      "eval_steps_per_second": 13.905,
      "step": 32900
    },
    {
      "epoch": 261.1914257228315,
      "grad_norm": 1438.0609130859375,
      "learning_rate": 2.329702448270089e-07,
      "loss": 23.3852,
      "step": 32910
    },
    {
      "epoch": 261.271186440678,
      "grad_norm": 283.7239990234375,
      "learning_rate": 2.3284577136244858e-07,
      "loss": 22.6681,
      "step": 32920
    },
    {
      "epoch": 261.35094715852443,
      "grad_norm": 1353.781005859375,
      "learning_rate": 2.3272130217036275e-07,
      "loss": 21.8145,
      "step": 32930
    },
    {
      "epoch": 261.4307078763709,
      "grad_norm": 678.4915771484375,
      "learning_rate": 2.325968372817518e-07,
      "loss": 22.9129,
      "step": 32940
    },
    {
      "epoch": 261.51046859421734,
      "grad_norm": 603.8546142578125,
      "learning_rate": 2.324723767276152e-07,
      "loss": 22.0271,
      "step": 32950
    },
    {
      "epoch": 261.5902293120638,
      "grad_norm": 411.7084045410156,
      "learning_rate": 2.3234792053895156e-07,
      "loss": 23.6058,
      "step": 32960
    },
    {
      "epoch": 261.66999002991025,
      "grad_norm": 695.4976806640625,
      "learning_rate": 2.3222346874675823e-07,
      "loss": 23.9588,
      "step": 32970
    },
    {
      "epoch": 261.7497507477567,
      "grad_norm": 508.5700988769531,
      "learning_rate": 2.320990213820315e-07,
      "loss": 23.453,
      "step": 32980
    },
    {
      "epoch": 261.8295114656032,
      "grad_norm": 157.2057647705078,
      "learning_rate": 2.3197457847576638e-07,
      "loss": 23.8839,
      "step": 32990
    },
    {
      "epoch": 261.9092721834497,
      "grad_norm": 1685.7197265625,
      "learning_rate": 2.31850140058957e-07,
      "loss": 23.4671,
      "step": 33000
    },
    {
      "epoch": 261.9092721834497,
      "eval_loss": 2.977787971496582,
      "eval_mae": 1.2833104133605957,
      "eval_mse": 2.977787971496582,
      "eval_r2": 0.10280704498291016,
      "eval_rmse": 1.725626834369639,
      "eval_runtime": 9.097,
      "eval_samples_per_second": 440.916,
      "eval_steps_per_second": 13.851,
      "step": 33000
    },
    {
      "epoch": 261.9890329012961,
      "grad_norm": 975.1857299804688,
      "learning_rate": 2.317257061625964e-07,
      "loss": 23.8065,
      "step": 33010
    },
    {
      "epoch": 262.0638085742772,
      "grad_norm": 369.8857421875,
      "learning_rate": 2.3160127681767638e-07,
      "loss": 19.9302,
      "step": 33020
    },
    {
      "epoch": 262.14356929212363,
      "grad_norm": 1166.5467529296875,
      "learning_rate": 2.3147685205518742e-07,
      "loss": 22.5537,
      "step": 33030
    },
    {
      "epoch": 262.2233300099701,
      "grad_norm": 767.1246337890625,
      "learning_rate": 2.313524319061192e-07,
      "loss": 22.2758,
      "step": 33040
    },
    {
      "epoch": 262.30309072781654,
      "grad_norm": 984.523681640625,
      "learning_rate": 2.3122801640146018e-07,
      "loss": 23.4407,
      "step": 33050
    },
    {
      "epoch": 262.382851445663,
      "grad_norm": 477.3348693847656,
      "learning_rate": 2.3110360557219744e-07,
      "loss": 23.6952,
      "step": 33060
    },
    {
      "epoch": 262.46261216350945,
      "grad_norm": 435.17425537109375,
      "learning_rate": 2.309791994493172e-07,
      "loss": 24.8507,
      "step": 33070
    },
    {
      "epoch": 262.54237288135596,
      "grad_norm": 1697.8922119140625,
      "learning_rate": 2.308547980638042e-07,
      "loss": 23.2312,
      "step": 33080
    },
    {
      "epoch": 262.6221335992024,
      "grad_norm": 538.4093627929688,
      "learning_rate": 2.3073040144664227e-07,
      "loss": 22.7747,
      "step": 33090
    },
    {
      "epoch": 262.70189431704887,
      "grad_norm": 502.0633850097656,
      "learning_rate": 2.3060600962881386e-07,
      "loss": 24.6969,
      "step": 33100
    },
    {
      "epoch": 262.70189431704887,
      "eval_loss": 2.9655330181121826,
      "eval_mae": 1.2875216007232666,
      "eval_mse": 2.9655327796936035,
      "eval_r2": 0.10649949312210083,
      "eval_rmse": 1.722072234168359,
      "eval_runtime": 9.105,
      "eval_samples_per_second": 440.529,
      "eval_steps_per_second": 13.839,
      "step": 33100
    },
    {
      "epoch": 262.7816550348953,
      "grad_norm": 758.8497314453125,
      "learning_rate": 2.3048162264130041e-07,
      "loss": 23.9142,
      "step": 33110
    },
    {
      "epoch": 262.8614157527418,
      "grad_norm": 669.5830688476562,
      "learning_rate": 2.3035724051508187e-07,
      "loss": 23.165,
      "step": 33120
    },
    {
      "epoch": 262.94117647058823,
      "grad_norm": 499.54779052734375,
      "learning_rate": 2.3023286328113728e-07,
      "loss": 23.156,
      "step": 33130
    },
    {
      "epoch": 263.0159521435693,
      "grad_norm": 369.984619140625,
      "learning_rate": 2.301084909704444e-07,
      "loss": 20.9903,
      "step": 33140
    },
    {
      "epoch": 263.09571286141573,
      "grad_norm": 862.9248657226562,
      "learning_rate": 2.299841236139795e-07,
      "loss": 21.8262,
      "step": 33150
    },
    {
      "epoch": 263.1754735792622,
      "grad_norm": 345.6047058105469,
      "learning_rate": 2.298597612427181e-07,
      "loss": 23.0221,
      "step": 33160
    },
    {
      "epoch": 263.2552342971087,
      "grad_norm": 238.32444763183594,
      "learning_rate": 2.2973540388763393e-07,
      "loss": 22.3937,
      "step": 33170
    },
    {
      "epoch": 263.33499501495515,
      "grad_norm": 738.8783569335938,
      "learning_rate": 2.296110515796999e-07,
      "loss": 25.3277,
      "step": 33180
    },
    {
      "epoch": 263.4147557328016,
      "grad_norm": 1106.19921875,
      "learning_rate": 2.2948670434988743e-07,
      "loss": 22.6522,
      "step": 33190
    },
    {
      "epoch": 263.49451645064806,
      "grad_norm": 758.0292358398438,
      "learning_rate": 2.2936236222916672e-07,
      "loss": 23.0677,
      "step": 33200
    },
    {
      "epoch": 263.49451645064806,
      "eval_loss": 2.9774444103240967,
      "eval_mae": 1.2838081121444702,
      "eval_mse": 2.9774444103240967,
      "eval_r2": 0.10291057825088501,
      "eval_rmse": 1.7255272847231644,
      "eval_runtime": 9.0703,
      "eval_samples_per_second": 442.215,
      "eval_steps_per_second": 13.892,
      "step": 33200
    },
    {
      "epoch": 263.5742771684945,
      "grad_norm": 295.3321228027344,
      "learning_rate": 2.292380252485069e-07,
      "loss": 21.6681,
      "step": 33210
    },
    {
      "epoch": 263.654037886341,
      "grad_norm": 638.5050048828125,
      "learning_rate": 2.2911369343887545e-07,
      "loss": 23.3144,
      "step": 33220
    },
    {
      "epoch": 263.7337986041874,
      "grad_norm": 403.549072265625,
      "learning_rate": 2.2898936683123882e-07,
      "loss": 23.0726,
      "step": 33230
    },
    {
      "epoch": 263.8135593220339,
      "grad_norm": 254.73532104492188,
      "learning_rate": 2.2886504545656204e-07,
      "loss": 24.1246,
      "step": 33240
    },
    {
      "epoch": 263.89332003988034,
      "grad_norm": 839.294189453125,
      "learning_rate": 2.287407293458091e-07,
      "loss": 25.1882,
      "step": 33250
    },
    {
      "epoch": 263.97308075772685,
      "grad_norm": 319.6940612792969,
      "learning_rate": 2.286164185299423e-07,
      "loss": 22.9318,
      "step": 33260
    },
    {
      "epoch": 264.0478564307079,
      "grad_norm": 268.8839111328125,
      "learning_rate": 2.2849211303992272e-07,
      "loss": 19.9687,
      "step": 33270
    },
    {
      "epoch": 264.12761714855435,
      "grad_norm": 591.1959228515625,
      "learning_rate": 2.2836781290671034e-07,
      "loss": 23.6758,
      "step": 33280
    },
    {
      "epoch": 264.2073778664008,
      "grad_norm": 873.9620361328125,
      "learning_rate": 2.2824351816126365e-07,
      "loss": 22.6141,
      "step": 33290
    },
    {
      "epoch": 264.28713858424726,
      "grad_norm": 595.4581298828125,
      "learning_rate": 2.2811922883453989e-07,
      "loss": 24.4165,
      "step": 33300
    },
    {
      "epoch": 264.28713858424726,
      "eval_loss": 2.9677834510803223,
      "eval_mae": 1.286590337753296,
      "eval_mse": 2.967783212661743,
      "eval_r2": 0.10582143068313599,
      "eval_rmse": 1.722725518665624,
      "eval_runtime": 9.0744,
      "eval_samples_per_second": 442.01,
      "eval_steps_per_second": 13.885,
      "step": 33300
    },
    {
      "epoch": 264.3668993020937,
      "grad_norm": 220.30337524414062,
      "learning_rate": 2.2799494495749457e-07,
      "loss": 24.6584,
      "step": 33310
    },
    {
      "epoch": 264.44666001994017,
      "grad_norm": 304.1072082519531,
      "learning_rate": 2.2787066656108238e-07,
      "loss": 23.2196,
      "step": 33320
    },
    {
      "epoch": 264.5264207377866,
      "grad_norm": 1391.931884765625,
      "learning_rate": 2.2774639367625636e-07,
      "loss": 23.9871,
      "step": 33330
    },
    {
      "epoch": 264.6061814556331,
      "grad_norm": 250.1853790283203,
      "learning_rate": 2.2762212633396813e-07,
      "loss": 23.3213,
      "step": 33340
    },
    {
      "epoch": 264.6859421734796,
      "grad_norm": 300.67144775390625,
      "learning_rate": 2.2749786456516823e-07,
      "loss": 21.7446,
      "step": 33350
    },
    {
      "epoch": 264.76570289132604,
      "grad_norm": 405.91485595703125,
      "learning_rate": 2.2737360840080534e-07,
      "loss": 21.5377,
      "step": 33360
    },
    {
      "epoch": 264.8454636091725,
      "grad_norm": 350.0721740722656,
      "learning_rate": 2.2724935787182719e-07,
      "loss": 24.2495,
      "step": 33370
    },
    {
      "epoch": 264.92522432701895,
      "grad_norm": 703.5527954101562,
      "learning_rate": 2.271251130091798e-07,
      "loss": 23.5282,
      "step": 33380
    },
    {
      "epoch": 265.0,
      "grad_norm": 352.90264892578125,
      "learning_rate": 2.2700087384380805e-07,
      "loss": 21.1718,
      "step": 33390
    },
    {
      "epoch": 265.07976071784645,
      "grad_norm": 167.44500732421875,
      "learning_rate": 2.2687664040665508e-07,
      "loss": 25.0428,
      "step": 33400
    },
    {
      "epoch": 265.07976071784645,
      "eval_loss": 2.9678587913513184,
      "eval_mae": 1.283751368522644,
      "eval_mse": 2.9678587913513184,
      "eval_r2": 0.10579860210418701,
      "eval_rmse": 1.722747454315727,
      "eval_runtime": 9.096,
      "eval_samples_per_second": 440.962,
      "eval_steps_per_second": 13.852,
      "step": 33400
    },
    {
      "epoch": 265.1595214356929,
      "grad_norm": 1086.7607421875,
      "learning_rate": 2.2675241272866288e-07,
      "loss": 22.6771,
      "step": 33410
    },
    {
      "epoch": 265.23928215353936,
      "grad_norm": 171.2627716064453,
      "learning_rate": 2.2662819084077185e-07,
      "loss": 22.4117,
      "step": 33420
    },
    {
      "epoch": 265.3190428713858,
      "grad_norm": 365.1992492675781,
      "learning_rate": 2.2650397477392102e-07,
      "loss": 23.4348,
      "step": 33430
    },
    {
      "epoch": 265.39880358923233,
      "grad_norm": 253.0224609375,
      "learning_rate": 2.2637976455904806e-07,
      "loss": 21.7368,
      "step": 33440
    },
    {
      "epoch": 265.4785643070788,
      "grad_norm": 929.4453735351562,
      "learning_rate": 2.2625556022708893e-07,
      "loss": 22.2043,
      "step": 33450
    },
    {
      "epoch": 265.55832502492524,
      "grad_norm": 283.2198181152344,
      "learning_rate": 2.261313618089782e-07,
      "loss": 23.4093,
      "step": 33460
    },
    {
      "epoch": 265.6380857427717,
      "grad_norm": 1322.727294921875,
      "learning_rate": 2.2600716933564916e-07,
      "loss": 23.9993,
      "step": 33470
    },
    {
      "epoch": 265.71784646061815,
      "grad_norm": 414.2745666503906,
      "learning_rate": 2.258829828380336e-07,
      "loss": 22.8635,
      "step": 33480
    },
    {
      "epoch": 265.7976071784646,
      "grad_norm": 1287.536376953125,
      "learning_rate": 2.2575880234706143e-07,
      "loss": 22.029,
      "step": 33490
    },
    {
      "epoch": 265.87736789631106,
      "grad_norm": 283.93707275390625,
      "learning_rate": 2.2563462789366157e-07,
      "loss": 25.2381,
      "step": 33500
    },
    {
      "epoch": 265.87736789631106,
      "eval_loss": 2.9643938541412354,
      "eval_mae": 1.294697880744934,
      "eval_mse": 2.9643938541412354,
      "eval_r2": 0.10684263706207275,
      "eval_rmse": 1.7217415178072566,
      "eval_runtime": 9.0899,
      "eval_samples_per_second": 441.26,
      "eval_steps_per_second": 13.862,
      "step": 33500
    },
    {
      "epoch": 265.9571286141575,
      "grad_norm": 976.2879638671875,
      "learning_rate": 2.2552287607328728e-07,
      "loss": 24.0215,
      "step": 33510
    },
    {
      "epoch": 266.03190428713856,
      "grad_norm": 420.861083984375,
      "learning_rate": 2.2539871317647784e-07,
      "loss": 20.7929,
      "step": 33520
    },
    {
      "epoch": 266.11166500498507,
      "grad_norm": 324.5087585449219,
      "learning_rate": 2.252745564069253e-07,
      "loss": 22.9747,
      "step": 33530
    },
    {
      "epoch": 266.1914257228315,
      "grad_norm": 211.6680908203125,
      "learning_rate": 2.2515040579555258e-07,
      "loss": 22.1335,
      "step": 33540
    },
    {
      "epoch": 266.271186440678,
      "grad_norm": 562.0562133789062,
      "learning_rate": 2.2502626137328074e-07,
      "loss": 22.2194,
      "step": 33550
    },
    {
      "epoch": 266.35094715852443,
      "grad_norm": 475.1398620605469,
      "learning_rate": 2.2490212317102964e-07,
      "loss": 22.0623,
      "step": 33560
    },
    {
      "epoch": 266.4307078763709,
      "grad_norm": 356.03564453125,
      "learning_rate": 2.2477799121971735e-07,
      "loss": 22.0961,
      "step": 33570
    },
    {
      "epoch": 266.51046859421734,
      "grad_norm": 485.0445251464844,
      "learning_rate": 2.2465386555026062e-07,
      "loss": 24.8321,
      "step": 33580
    },
    {
      "epoch": 266.5902293120638,
      "grad_norm": 270.8175964355469,
      "learning_rate": 2.245297461935743e-07,
      "loss": 22.296,
      "step": 33590
    },
    {
      "epoch": 266.66999002991025,
      "grad_norm": 637.0756225585938,
      "learning_rate": 2.2440563318057204e-07,
      "loss": 23.2108,
      "step": 33600
    },
    {
      "epoch": 266.66999002991025,
      "eval_loss": 2.9591786861419678,
      "eval_mae": 1.293260931968689,
      "eval_mse": 2.9591786861419678,
      "eval_r2": 0.1084139347076416,
      "eval_rmse": 1.7202263473572215,
      "eval_runtime": 9.0779,
      "eval_samples_per_second": 441.842,
      "eval_steps_per_second": 13.88,
      "step": 33600
    },
    {
      "epoch": 266.7497507477567,
      "grad_norm": 958.974365234375,
      "learning_rate": 2.242815265421656e-07,
      "loss": 25.1626,
      "step": 33610
    },
    {
      "epoch": 266.8295114656032,
      "grad_norm": 366.7208251953125,
      "learning_rate": 2.2415742630926533e-07,
      "loss": 22.6531,
      "step": 33620
    },
    {
      "epoch": 266.9092721834497,
      "grad_norm": 643.1389770507812,
      "learning_rate": 2.2403333251278005e-07,
      "loss": 22.5973,
      "step": 33630
    },
    {
      "epoch": 266.9890329012961,
      "grad_norm": 793.8681640625,
      "learning_rate": 2.239092451836167e-07,
      "loss": 25.9147,
      "step": 33640
    },
    {
      "epoch": 267.0638085742772,
      "grad_norm": 199.65530395507812,
      "learning_rate": 2.2378516435268083e-07,
      "loss": 21.7216,
      "step": 33650
    },
    {
      "epoch": 267.14356929212363,
      "grad_norm": 470.8975524902344,
      "learning_rate": 2.236610900508763e-07,
      "loss": 23.0512,
      "step": 33660
    },
    {
      "epoch": 267.2233300099701,
      "grad_norm": 669.757080078125,
      "learning_rate": 2.2353702230910548e-07,
      "loss": 21.9978,
      "step": 33670
    },
    {
      "epoch": 267.30309072781654,
      "grad_norm": 1159.8905029296875,
      "learning_rate": 2.2341296115826888e-07,
      "loss": 22.9267,
      "step": 33680
    },
    {
      "epoch": 267.382851445663,
      "grad_norm": 713.3804321289062,
      "learning_rate": 2.2328890662926542e-07,
      "loss": 23.9274,
      "step": 33690
    },
    {
      "epoch": 267.46261216350945,
      "grad_norm": 351.3713073730469,
      "learning_rate": 2.2316485875299245e-07,
      "loss": 24.1228,
      "step": 33700
    },
    {
      "epoch": 267.46261216350945,
      "eval_loss": 2.970219135284424,
      "eval_mae": 1.299340009689331,
      "eval_mse": 2.970219135284424,
      "eval_r2": 0.1050875186920166,
      "eval_rmse": 1.723432370383133,
      "eval_runtime": 9.0756,
      "eval_samples_per_second": 441.955,
      "eval_steps_per_second": 13.883,
      "step": 33700
    },
    {
      "epoch": 267.54237288135596,
      "grad_norm": 586.8211669921875,
      "learning_rate": 2.230408175603458e-07,
      "loss": 22.3554,
      "step": 33710
    },
    {
      "epoch": 267.6221335992024,
      "grad_norm": 1108.204345703125,
      "learning_rate": 2.229167830822194e-07,
      "loss": 24.1477,
      "step": 33720
    },
    {
      "epoch": 267.70189431704887,
      "grad_norm": 360.2843322753906,
      "learning_rate": 2.227927553495054e-07,
      "loss": 22.8538,
      "step": 33730
    },
    {
      "epoch": 267.7816550348953,
      "grad_norm": 742.3580932617188,
      "learning_rate": 2.226687343930946e-07,
      "loss": 24.0058,
      "step": 33740
    },
    {
      "epoch": 267.8614157527418,
      "grad_norm": 1537.28369140625,
      "learning_rate": 2.2254472024387603e-07,
      "loss": 23.1938,
      "step": 33750
    },
    {
      "epoch": 267.94117647058823,
      "grad_norm": 407.59381103515625,
      "learning_rate": 2.2242071293273682e-07,
      "loss": 22.7664,
      "step": 33760
    },
    {
      "epoch": 268.0159521435693,
      "grad_norm": 220.43446350097656,
      "learning_rate": 2.222967124905627e-07,
      "loss": 20.4323,
      "step": 33770
    },
    {
      "epoch": 268.09571286141573,
      "grad_norm": 549.47021484375,
      "learning_rate": 2.2217271894823734e-07,
      "loss": 21.525,
      "step": 33780
    },
    {
      "epoch": 268.1754735792622,
      "grad_norm": 337.71630859375,
      "learning_rate": 2.22048732336643e-07,
      "loss": 24.2887,
      "step": 33790
    },
    {
      "epoch": 268.2552342971087,
      "grad_norm": 461.509521484375,
      "learning_rate": 2.2192475268665996e-07,
      "loss": 23.4435,
      "step": 33800
    },
    {
      "epoch": 268.2552342971087,
      "eval_loss": 2.960710048675537,
      "eval_mae": 1.2898505926132202,
      "eval_mse": 2.960710048675537,
      "eval_r2": 0.1079525351524353,
      "eval_rmse": 1.7206713947397212,
      "eval_runtime": 9.0974,
      "eval_samples_per_second": 440.897,
      "eval_steps_per_second": 13.85,
      "step": 33800
    },
    {
      "epoch": 268.33499501495515,
      "grad_norm": 1379.5404052734375,
      "learning_rate": 2.2180078002916714e-07,
      "loss": 21.4999,
      "step": 33810
    },
    {
      "epoch": 268.4147557328016,
      "grad_norm": 468.10601806640625,
      "learning_rate": 2.216768143950412e-07,
      "loss": 23.6818,
      "step": 33820
    },
    {
      "epoch": 268.49451645064806,
      "grad_norm": 302.5543518066406,
      "learning_rate": 2.2155285581515746e-07,
      "loss": 22.8665,
      "step": 33830
    },
    {
      "epoch": 268.5742771684945,
      "grad_norm": 536.4502563476562,
      "learning_rate": 2.2142890432038938e-07,
      "loss": 23.9307,
      "step": 33840
    },
    {
      "epoch": 268.654037886341,
      "grad_norm": 948.4057006835938,
      "learning_rate": 2.2130495994160854e-07,
      "loss": 22.1223,
      "step": 33850
    },
    {
      "epoch": 268.7337986041874,
      "grad_norm": 306.21533203125,
      "learning_rate": 2.2118102270968494e-07,
      "loss": 24.5972,
      "step": 33860
    },
    {
      "epoch": 268.8135593220339,
      "grad_norm": 840.4362182617188,
      "learning_rate": 2.2105709265548657e-07,
      "loss": 24.0767,
      "step": 33870
    },
    {
      "epoch": 268.89332003988034,
      "grad_norm": 420.22808837890625,
      "learning_rate": 2.209331698098798e-07,
      "loss": 25.0304,
      "step": 33880
    },
    {
      "epoch": 268.97308075772685,
      "grad_norm": 587.11474609375,
      "learning_rate": 2.2080925420372916e-07,
      "loss": 21.3054,
      "step": 33890
    },
    {
      "epoch": 269.0478564307079,
      "grad_norm": 547.7639770507812,
      "learning_rate": 2.2068534586789733e-07,
      "loss": 19.684,
      "step": 33900
    },
    {
      "epoch": 269.0478564307079,
      "eval_loss": 2.9617063999176025,
      "eval_mae": 1.2873121500015259,
      "eval_mse": 2.9617063999176025,
      "eval_r2": 0.10765236616134644,
      "eval_rmse": 1.7209608943603578,
      "eval_runtime": 9.0903,
      "eval_samples_per_second": 441.239,
      "eval_steps_per_second": 13.861,
      "step": 33900
    },
    {
      "epoch": 269.12761714855435,
      "grad_norm": 651.6534423828125,
      "learning_rate": 2.205614448332454e-07,
      "loss": 23.9525,
      "step": 33910
    },
    {
      "epoch": 269.2073778664008,
      "grad_norm": 1018.7666015625,
      "learning_rate": 2.204375511306323e-07,
      "loss": 25.1037,
      "step": 33920
    },
    {
      "epoch": 269.28713858424726,
      "grad_norm": 970.5116577148438,
      "learning_rate": 2.203136647909153e-07,
      "loss": 22.9558,
      "step": 33930
    },
    {
      "epoch": 269.3668993020937,
      "grad_norm": 222.009765625,
      "learning_rate": 2.2018978584494986e-07,
      "loss": 24.3678,
      "step": 33940
    },
    {
      "epoch": 269.44666001994017,
      "grad_norm": 195.72454833984375,
      "learning_rate": 2.2006591432358968e-07,
      "loss": 22.8183,
      "step": 33950
    },
    {
      "epoch": 269.5264207377866,
      "grad_norm": 372.6313171386719,
      "learning_rate": 2.199420502576864e-07,
      "loss": 21.7113,
      "step": 33960
    },
    {
      "epoch": 269.6061814556331,
      "grad_norm": 259.13079833984375,
      "learning_rate": 2.1981819367808982e-07,
      "loss": 24.587,
      "step": 33970
    },
    {
      "epoch": 269.6859421734796,
      "grad_norm": 737.356201171875,
      "learning_rate": 2.1969434461564812e-07,
      "loss": 22.8807,
      "step": 33980
    },
    {
      "epoch": 269.76570289132604,
      "grad_norm": 760.752685546875,
      "learning_rate": 2.195705031012074e-07,
      "loss": 22.7561,
      "step": 33990
    },
    {
      "epoch": 269.8454636091725,
      "grad_norm": 552.60205078125,
      "learning_rate": 2.1944666916561202e-07,
      "loss": 24.186,
      "step": 34000
    },
    {
      "epoch": 269.8454636091725,
      "eval_loss": 2.962271213531494,
      "eval_mae": 1.285582423210144,
      "eval_mse": 2.962270975112915,
      "eval_r2": 0.10748225450515747,
      "eval_rmse": 1.7211249156040114,
      "eval_runtime": 9.072,
      "eval_samples_per_second": 442.129,
      "eval_steps_per_second": 13.889,
      "step": 34000
    },
    {
      "epoch": 269.92522432701895,
      "grad_norm": 737.112548828125,
      "learning_rate": 2.1932284283970417e-07,
      "loss": 23.0482,
      "step": 34010
    },
    {
      "epoch": 270.0,
      "grad_norm": 179.2029266357422,
      "learning_rate": 2.1919902415432446e-07,
      "loss": 19.8481,
      "step": 34020
    },
    {
      "epoch": 270.07976071784645,
      "grad_norm": 638.3309326171875,
      "learning_rate": 2.1907521314031148e-07,
      "loss": 23.9653,
      "step": 34030
    },
    {
      "epoch": 270.1595214356929,
      "grad_norm": 1045.047119140625,
      "learning_rate": 2.1895140982850197e-07,
      "loss": 23.5545,
      "step": 34040
    },
    {
      "epoch": 270.23928215353936,
      "grad_norm": 982.6498413085938,
      "learning_rate": 2.1882761424973047e-07,
      "loss": 22.3798,
      "step": 34050
    },
    {
      "epoch": 270.3190428713858,
      "grad_norm": 318.80615234375,
      "learning_rate": 2.1870382643482995e-07,
      "loss": 21.9895,
      "step": 34060
    },
    {
      "epoch": 270.39880358923233,
      "grad_norm": 856.8302001953125,
      "learning_rate": 2.1858004641463139e-07,
      "loss": 20.5062,
      "step": 34070
    },
    {
      "epoch": 270.4785643070788,
      "grad_norm": 601.9522094726562,
      "learning_rate": 2.1845627421996357e-07,
      "loss": 23.5981,
      "step": 34080
    },
    {
      "epoch": 270.55832502492524,
      "grad_norm": 570.8819580078125,
      "learning_rate": 2.183325098816537e-07,
      "loss": 23.5832,
      "step": 34090
    },
    {
      "epoch": 270.6380857427717,
      "grad_norm": 380.88885498046875,
      "learning_rate": 2.1820875343052662e-07,
      "loss": 23.4134,
      "step": 34100
    },
    {
      "epoch": 270.6380857427717,
      "eval_loss": 2.9615285396575928,
      "eval_mae": 1.2914930582046509,
      "eval_mse": 2.9615285396575928,
      "eval_r2": 0.10770589113235474,
      "eval_rmse": 1.7209092188891293,
      "eval_runtime": 9.0815,
      "eval_samples_per_second": 441.666,
      "eval_steps_per_second": 13.874,
      "step": 34100
    },
    {
      "epoch": 270.71784646061815,
      "grad_norm": 704.3423461914062,
      "learning_rate": 2.1808500489740552e-07,
      "loss": 22.3576,
      "step": 34110
    },
    {
      "epoch": 270.7976071784646,
      "grad_norm": 511.343017578125,
      "learning_rate": 2.179612643131115e-07,
      "loss": 24.4609,
      "step": 34120
    },
    {
      "epoch": 270.87736789631106,
      "grad_norm": 784.0336303710938,
      "learning_rate": 2.178375317084637e-07,
      "loss": 24.3966,
      "step": 34130
    },
    {
      "epoch": 270.9571286141575,
      "grad_norm": 842.5420532226562,
      "learning_rate": 2.1771380711427933e-07,
      "loss": 23.4618,
      "step": 34140
    },
    {
      "epoch": 271.03190428713856,
      "grad_norm": 345.5811462402344,
      "learning_rate": 2.1759009056137346e-07,
      "loss": 22.0152,
      "step": 34150
    },
    {
      "epoch": 271.11166500498507,
      "grad_norm": 315.23004150390625,
      "learning_rate": 2.1746638208055917e-07,
      "loss": 23.3748,
      "step": 34160
    },
    {
      "epoch": 271.1914257228315,
      "grad_norm": 208.2379608154297,
      "learning_rate": 2.1734268170264768e-07,
      "loss": 22.5506,
      "step": 34170
    },
    {
      "epoch": 271.271186440678,
      "grad_norm": 330.3124084472656,
      "learning_rate": 2.1721898945844824e-07,
      "loss": 22.3357,
      "step": 34180
    },
    {
      "epoch": 271.35094715852443,
      "grad_norm": 461.0664978027344,
      "learning_rate": 2.1709530537876772e-07,
      "loss": 22.663,
      "step": 34190
    },
    {
      "epoch": 271.4307078763709,
      "grad_norm": 825.6907958984375,
      "learning_rate": 2.1697162949441133e-07,
      "loss": 24.8071,
      "step": 34200
    },
    {
      "epoch": 271.4307078763709,
      "eval_loss": 2.970717191696167,
      "eval_mae": 1.2850940227508545,
      "eval_mse": 2.970716953277588,
      "eval_r2": 0.10493749380111694,
      "eval_rmse": 1.7235767906529689,
      "eval_runtime": 9.0672,
      "eval_samples_per_second": 442.366,
      "eval_steps_per_second": 13.896,
      "step": 34200
    },
    {
      "epoch": 271.51046859421734,
      "grad_norm": 412.7564697265625,
      "learning_rate": 2.1684796183618198e-07,
      "loss": 22.3887,
      "step": 34210
    },
    {
      "epoch": 271.5902293120638,
      "grad_norm": 289.83331298828125,
      "learning_rate": 2.1672430243488068e-07,
      "loss": 23.1303,
      "step": 34220
    },
    {
      "epoch": 271.66999002991025,
      "grad_norm": 297.7489929199219,
      "learning_rate": 2.166006513213065e-07,
      "loss": 23.5059,
      "step": 34230
    },
    {
      "epoch": 271.7497507477567,
      "grad_norm": 964.3274536132812,
      "learning_rate": 2.1647700852625605e-07,
      "loss": 23.5733,
      "step": 34240
    },
    {
      "epoch": 271.8295114656032,
      "grad_norm": 617.3482055664062,
      "learning_rate": 2.163533740805242e-07,
      "loss": 21.2103,
      "step": 34250
    },
    {
      "epoch": 271.9092721834497,
      "grad_norm": 525.2120361328125,
      "learning_rate": 2.1622974801490363e-07,
      "loss": 22.3432,
      "step": 34260
    },
    {
      "epoch": 271.9890329012961,
      "grad_norm": 508.3149719238281,
      "learning_rate": 2.161061303601851e-07,
      "loss": 25.6466,
      "step": 34270
    },
    {
      "epoch": 272.0638085742772,
      "grad_norm": 1264.3121337890625,
      "learning_rate": 2.1598252114715698e-07,
      "loss": 21.0367,
      "step": 34280
    },
    {
      "epoch": 272.14356929212363,
      "grad_norm": 820.3016357421875,
      "learning_rate": 2.1585892040660565e-07,
      "loss": 21.2672,
      "step": 34290
    },
    {
      "epoch": 272.2233300099701,
      "grad_norm": 486.15887451171875,
      "learning_rate": 2.1573532816931545e-07,
      "loss": 23.8251,
      "step": 34300
    },
    {
      "epoch": 272.2233300099701,
      "eval_loss": 2.9611992835998535,
      "eval_mae": 1.287341594696045,
      "eval_mse": 2.9611990451812744,
      "eval_r2": 0.10780519247055054,
      "eval_rmse": 1.7208134835540063,
      "eval_runtime": 9.1254,
      "eval_samples_per_second": 439.544,
      "eval_steps_per_second": 13.808,
      "step": 34300
    },
    {
      "epoch": 272.30309072781654,
      "grad_norm": 546.13037109375,
      "learning_rate": 2.1561174446606867e-07,
      "loss": 23.5214,
      "step": 34310
    },
    {
      "epoch": 272.382851445663,
      "grad_norm": 800.3176879882812,
      "learning_rate": 2.1548816932764532e-07,
      "loss": 23.1447,
      "step": 34320
    },
    {
      "epoch": 272.46261216350945,
      "grad_norm": 363.2491455078125,
      "learning_rate": 2.153646027848232e-07,
      "loss": 22.5961,
      "step": 34330
    },
    {
      "epoch": 272.54237288135596,
      "grad_norm": 461.95184326171875,
      "learning_rate": 2.1524104486837822e-07,
      "loss": 22.1595,
      "step": 34340
    },
    {
      "epoch": 272.6221335992024,
      "grad_norm": 179.94744873046875,
      "learning_rate": 2.1511749560908403e-07,
      "loss": 24.6815,
      "step": 34350
    },
    {
      "epoch": 272.70189431704887,
      "grad_norm": 446.2342834472656,
      "learning_rate": 2.1499395503771205e-07,
      "loss": 24.2278,
      "step": 34360
    },
    {
      "epoch": 272.7816550348953,
      "grad_norm": 617.9832153320312,
      "learning_rate": 2.1487042318503172e-07,
      "loss": 22.8166,
      "step": 34370
    },
    {
      "epoch": 272.8614157527418,
      "grad_norm": 328.90850830078125,
      "learning_rate": 2.1474690008180995e-07,
      "loss": 23.1608,
      "step": 34380
    },
    {
      "epoch": 272.94117647058823,
      "grad_norm": 463.5259704589844,
      "learning_rate": 2.1462338575881195e-07,
      "loss": 23.3504,
      "step": 34390
    },
    {
      "epoch": 273.0159521435693,
      "grad_norm": 176.9029083251953,
      "learning_rate": 2.1449988024680032e-07,
      "loss": 21.4252,
      "step": 34400
    },
    {
      "epoch": 273.0159521435693,
      "eval_loss": 2.968507766723633,
      "eval_mae": 1.29869544506073,
      "eval_mse": 2.9685075283050537,
      "eval_r2": 0.10560321807861328,
      "eval_rmse": 1.7229357295920975,
      "eval_runtime": 9.0848,
      "eval_samples_per_second": 441.505,
      "eval_steps_per_second": 13.869,
      "step": 34400
    },
    {
      "epoch": 273.09571286141573,
      "grad_norm": 886.4635009765625,
      "learning_rate": 2.1437638357653583e-07,
      "loss": 22.1249,
      "step": 34410
    },
    {
      "epoch": 273.1754735792622,
      "grad_norm": 790.850830078125,
      "learning_rate": 2.142528957787767e-07,
      "loss": 23.062,
      "step": 34420
    },
    {
      "epoch": 273.2552342971087,
      "grad_norm": 862.314697265625,
      "learning_rate": 2.1412941688427915e-07,
      "loss": 21.4663,
      "step": 34430
    },
    {
      "epoch": 273.33499501495515,
      "grad_norm": 408.88726806640625,
      "learning_rate": 2.1400594692379714e-07,
      "loss": 25.0917,
      "step": 34440
    },
    {
      "epoch": 273.4147557328016,
      "grad_norm": 1136.371826171875,
      "learning_rate": 2.1388248592808243e-07,
      "loss": 23.7612,
      "step": 34450
    },
    {
      "epoch": 273.49451645064806,
      "grad_norm": 459.9880065917969,
      "learning_rate": 2.137590339278846e-07,
      "loss": 25.5118,
      "step": 34460
    },
    {
      "epoch": 273.5742771684945,
      "grad_norm": 501.0910949707031,
      "learning_rate": 2.1363559095395073e-07,
      "loss": 22.8884,
      "step": 34470
    },
    {
      "epoch": 273.654037886341,
      "grad_norm": 395.23516845703125,
      "learning_rate": 2.1351215703702587e-07,
      "loss": 24.1507,
      "step": 34480
    },
    {
      "epoch": 273.7337986041874,
      "grad_norm": 1578.13623046875,
      "learning_rate": 2.1338873220785285e-07,
      "loss": 23.6566,
      "step": 34490
    },
    {
      "epoch": 273.8135593220339,
      "grad_norm": 566.108154296875,
      "learning_rate": 2.1326531649717214e-07,
      "loss": 20.345,
      "step": 34500
    },
    {
      "epoch": 273.8135593220339,
      "eval_loss": 2.959744453430176,
      "eval_mae": 1.2896983623504639,
      "eval_mse": 2.959744453430176,
      "eval_r2": 0.10824346542358398,
      "eval_rmse": 1.7203907850922058,
      "eval_runtime": 9.0942,
      "eval_samples_per_second": 441.052,
      "eval_steps_per_second": 13.855,
      "step": 34500
    },
    {
      "epoch": 273.89332003988034,
      "grad_norm": 167.27906799316406,
      "learning_rate": 2.1314190993572196e-07,
      "loss": 24.3434,
      "step": 34510
    },
    {
      "epoch": 273.97308075772685,
      "grad_norm": 1610.5982666015625,
      "learning_rate": 2.1301851255423826e-07,
      "loss": 21.422,
      "step": 34520
    },
    {
      "epoch": 274.0478564307079,
      "grad_norm": 1023.9450073242188,
      "learning_rate": 2.128951243834546e-07,
      "loss": 21.6396,
      "step": 34530
    },
    {
      "epoch": 274.12761714855435,
      "grad_norm": 578.3451538085938,
      "learning_rate": 2.1277174545410246e-07,
      "loss": 23.1165,
      "step": 34540
    },
    {
      "epoch": 274.2073778664008,
      "grad_norm": 815.1294555664062,
      "learning_rate": 2.1264837579691085e-07,
      "loss": 25.2555,
      "step": 34550
    },
    {
      "epoch": 274.28713858424726,
      "grad_norm": 279.6356506347656,
      "learning_rate": 2.1252501544260654e-07,
      "loss": 21.8185,
      "step": 34560
    },
    {
      "epoch": 274.3668993020937,
      "grad_norm": 782.1747436523438,
      "learning_rate": 2.1240166442191388e-07,
      "loss": 23.5705,
      "step": 34570
    },
    {
      "epoch": 274.44666001994017,
      "grad_norm": 440.4573059082031,
      "learning_rate": 2.1227832276555507e-07,
      "loss": 23.1609,
      "step": 34580
    },
    {
      "epoch": 274.5264207377866,
      "grad_norm": 549.3892211914062,
      "learning_rate": 2.121549905042499e-07,
      "loss": 21.4242,
      "step": 34590
    },
    {
      "epoch": 274.6061814556331,
      "grad_norm": 1361.94189453125,
      "learning_rate": 2.120316676687158e-07,
      "loss": 23.3436,
      "step": 34600
    },
    {
      "epoch": 274.6061814556331,
      "eval_loss": 2.9784059524536133,
      "eval_mae": 1.2834292650222778,
      "eval_mse": 2.9784059524536133,
      "eval_r2": 0.10262084007263184,
      "eval_rmse": 1.7258058849284335,
      "eval_runtime": 9.097,
      "eval_samples_per_second": 440.916,
      "eval_steps_per_second": 13.851,
      "step": 34600
    },
    {
      "epoch": 274.6859421734796,
      "grad_norm": 338.5691223144531,
      "learning_rate": 2.1190835428966775e-07,
      "loss": 23.4626,
      "step": 34610
    },
    {
      "epoch": 274.76570289132604,
      "grad_norm": 707.038330078125,
      "learning_rate": 2.1178505039781854e-07,
      "loss": 22.324,
      "step": 34620
    },
    {
      "epoch": 274.8454636091725,
      "grad_norm": 794.2965698242188,
      "learning_rate": 2.1166175602387862e-07,
      "loss": 21.627,
      "step": 34630
    },
    {
      "epoch": 274.92522432701895,
      "grad_norm": 701.9091796875,
      "learning_rate": 2.1153847119855597e-07,
      "loss": 24.6566,
      "step": 34640
    },
    {
      "epoch": 275.0,
      "grad_norm": 420.62335205078125,
      "learning_rate": 2.1141519595255608e-07,
      "loss": 21.9168,
      "step": 34650
    },
    {
      "epoch": 275.07976071784645,
      "grad_norm": 435.24560546875,
      "learning_rate": 2.1129193031658226e-07,
      "loss": 22.1155,
      "step": 34660
    },
    {
      "epoch": 275.1595214356929,
      "grad_norm": 1613.70654296875,
      "learning_rate": 2.1116867432133546e-07,
      "loss": 23.537,
      "step": 34670
    },
    {
      "epoch": 275.23928215353936,
      "grad_norm": 318.3715515136719,
      "learning_rate": 2.1104542799751392e-07,
      "loss": 23.4494,
      "step": 34680
    },
    {
      "epoch": 275.3190428713858,
      "grad_norm": 196.35650634765625,
      "learning_rate": 2.109221913758139e-07,
      "loss": 24.0127,
      "step": 34690
    },
    {
      "epoch": 275.39880358923233,
      "grad_norm": 288.3596496582031,
      "learning_rate": 2.1079896448692884e-07,
      "loss": 21.391,
      "step": 34700
    },
    {
      "epoch": 275.39880358923233,
      "eval_loss": 2.961453676223755,
      "eval_mae": 1.286414384841919,
      "eval_mse": 2.961453676223755,
      "eval_r2": 0.10772848129272461,
      "eval_rmse": 1.7208874676235384,
      "eval_runtime": 9.0785,
      "eval_samples_per_second": 441.815,
      "eval_steps_per_second": 13.879,
      "step": 34700
    },
    {
      "epoch": 275.4785643070788,
      "grad_norm": 565.7955932617188,
      "learning_rate": 2.1067574736154996e-07,
      "loss": 22.4207,
      "step": 34710
    },
    {
      "epoch": 275.55832502492524,
      "grad_norm": 351.7076721191406,
      "learning_rate": 2.1055254003036604e-07,
      "loss": 22.5282,
      "step": 34720
    },
    {
      "epoch": 275.6380857427717,
      "grad_norm": 591.8775024414062,
      "learning_rate": 2.1042934252406342e-07,
      "loss": 23.4614,
      "step": 34730
    },
    {
      "epoch": 275.71784646061815,
      "grad_norm": 387.2130126953125,
      "learning_rate": 2.1030615487332607e-07,
      "loss": 21.8597,
      "step": 34740
    },
    {
      "epoch": 275.7976071784646,
      "grad_norm": 702.9859008789062,
      "learning_rate": 2.1018297710883523e-07,
      "loss": 23.8811,
      "step": 34750
    },
    {
      "epoch": 275.87736789631106,
      "grad_norm": 718.348388671875,
      "learning_rate": 2.1005980926126987e-07,
      "loss": 22.5782,
      "step": 34760
    },
    {
      "epoch": 275.9571286141575,
      "grad_norm": 815.12158203125,
      "learning_rate": 2.0993665136130652e-07,
      "loss": 24.5857,
      "step": 34770
    },
    {
      "epoch": 276.03190428713856,
      "grad_norm": 349.52239990234375,
      "learning_rate": 2.0981350343961934e-07,
      "loss": 21.4769,
      "step": 34780
    },
    {
      "epoch": 276.11166500498507,
      "grad_norm": 413.54833984375,
      "learning_rate": 2.0969036552687969e-07,
      "loss": 23.0135,
      "step": 34790
    },
    {
      "epoch": 276.1914257228315,
      "grad_norm": 314.8276672363281,
      "learning_rate": 2.0956723765375652e-07,
      "loss": 23.4292,
      "step": 34800
    },
    {
      "epoch": 276.1914257228315,
      "eval_loss": 2.9737393856048584,
      "eval_mae": 1.2879493236541748,
      "eval_mse": 2.9737396240234375,
      "eval_r2": 0.10402679443359375,
      "eval_rmse": 1.724453427617991,
      "eval_runtime": 9.0827,
      "eval_samples_per_second": 441.609,
      "eval_steps_per_second": 13.873,
      "step": 34800
    },
    {
      "epoch": 276.271186440678,
      "grad_norm": 204.84500122070312,
      "learning_rate": 2.0944411985091648e-07,
      "loss": 23.4302,
      "step": 34810
    },
    {
      "epoch": 276.35094715852443,
      "grad_norm": 445.2061462402344,
      "learning_rate": 2.0932101214902366e-07,
      "loss": 21.2021,
      "step": 34820
    },
    {
      "epoch": 276.4307078763709,
      "grad_norm": 338.8351745605469,
      "learning_rate": 2.0919791457873947e-07,
      "loss": 23.7226,
      "step": 34830
    },
    {
      "epoch": 276.51046859421734,
      "grad_norm": 590.1646118164062,
      "learning_rate": 2.0907482717072292e-07,
      "loss": 23.4003,
      "step": 34840
    },
    {
      "epoch": 276.5902293120638,
      "grad_norm": 253.9158172607422,
      "learning_rate": 2.089517499556304e-07,
      "loss": 22.5189,
      "step": 34850
    },
    {
      "epoch": 276.66999002991025,
      "grad_norm": 235.29299926757812,
      "learning_rate": 2.0882868296411594e-07,
      "loss": 22.7965,
      "step": 34860
    },
    {
      "epoch": 276.7497507477567,
      "grad_norm": 1468.8023681640625,
      "learning_rate": 2.0870562622683075e-07,
      "loss": 25.4464,
      "step": 34870
    },
    {
      "epoch": 276.8295114656032,
      "grad_norm": 281.73284912109375,
      "learning_rate": 2.085825797744239e-07,
      "loss": 23.6252,
      "step": 34880
    },
    {
      "epoch": 276.9092721834497,
      "grad_norm": 2000.7344970703125,
      "learning_rate": 2.084595436375413e-07,
      "loss": 24.2562,
      "step": 34890
    },
    {
      "epoch": 276.9890329012961,
      "grad_norm": 1607.6239013671875,
      "learning_rate": 2.0833651784682687e-07,
      "loss": 22.7612,
      "step": 34900
    },
    {
      "epoch": 276.9890329012961,
      "eval_loss": 2.9629199504852295,
      "eval_mae": 1.2866618633270264,
      "eval_mse": 2.9629199504852295,
      "eval_r2": 0.10728675127029419,
      "eval_rmse": 1.7213134376066521,
      "eval_runtime": 9.0793,
      "eval_samples_per_second": 441.772,
      "eval_steps_per_second": 13.878,
      "step": 34900
    },
    {
      "epoch": 277.0638085742772,
      "grad_norm": 2094.517578125,
      "learning_rate": 2.0821350243292172e-07,
      "loss": 20.5139,
      "step": 34910
    },
    {
      "epoch": 277.14356929212363,
      "grad_norm": 459.9913024902344,
      "learning_rate": 2.0809049742646434e-07,
      "loss": 23.6329,
      "step": 34920
    },
    {
      "epoch": 277.2233300099701,
      "grad_norm": 976.9309692382812,
      "learning_rate": 2.079675028580905e-07,
      "loss": 22.3355,
      "step": 34930
    },
    {
      "epoch": 277.30309072781654,
      "grad_norm": 324.9153747558594,
      "learning_rate": 2.078445187584337e-07,
      "loss": 23.7818,
      "step": 34940
    },
    {
      "epoch": 277.382851445663,
      "grad_norm": 794.9937744140625,
      "learning_rate": 2.0772154515812464e-07,
      "loss": 23.1308,
      "step": 34950
    },
    {
      "epoch": 277.46261216350945,
      "grad_norm": 552.079345703125,
      "learning_rate": 2.0759858208779136e-07,
      "loss": 22.4865,
      "step": 34960
    },
    {
      "epoch": 277.54237288135596,
      "grad_norm": 181.21153259277344,
      "learning_rate": 2.074756295780595e-07,
      "loss": 21.8313,
      "step": 34970
    },
    {
      "epoch": 277.6221335992024,
      "grad_norm": 497.83392333984375,
      "learning_rate": 2.0735268765955173e-07,
      "loss": 24.0454,
      "step": 34980
    },
    {
      "epoch": 277.70189431704887,
      "grad_norm": 647.4383544921875,
      "learning_rate": 2.0722975636288834e-07,
      "loss": 23.2122,
      "step": 34990
    },
    {
      "epoch": 277.7816550348953,
      "grad_norm": 1826.175048828125,
      "learning_rate": 2.0710683571868688e-07,
      "loss": 22.9969,
      "step": 35000
    },
    {
      "epoch": 277.7816550348953,
      "eval_loss": 2.960876226425171,
      "eval_mae": 1.2907391786575317,
      "eval_mse": 2.960876226425171,
      "eval_r2": 0.10790246725082397,
      "eval_rmse": 1.7207196826982514,
      "eval_runtime": 9.0922,
      "eval_samples_per_second": 441.149,
      "eval_steps_per_second": 13.858,
      "step": 35000
    },
    {
      "epoch": 277.8614157527418,
      "grad_norm": 541.8032836914062,
      "learning_rate": 2.0698392575756238e-07,
      "loss": 22.5628,
      "step": 35010
    },
    {
      "epoch": 277.94117647058823,
      "grad_norm": 661.0296020507812,
      "learning_rate": 2.0686102651012692e-07,
      "loss": 24.3329,
      "step": 35020
    },
    {
      "epoch": 278.0159521435693,
      "grad_norm": 436.8052062988281,
      "learning_rate": 2.0673813800699022e-07,
      "loss": 22.5826,
      "step": 35030
    },
    {
      "epoch": 278.09571286141573,
      "grad_norm": 789.2468872070312,
      "learning_rate": 2.066152602787591e-07,
      "loss": 25.2499,
      "step": 35040
    },
    {
      "epoch": 278.1754735792622,
      "grad_norm": 1029.5194091796875,
      "learning_rate": 2.064923933560378e-07,
      "loss": 23.2788,
      "step": 35050
    },
    {
      "epoch": 278.2552342971087,
      "grad_norm": 276.64434814453125,
      "learning_rate": 2.0636953726942803e-07,
      "loss": 23.5676,
      "step": 35060
    },
    {
      "epoch": 278.33499501495515,
      "grad_norm": 428.64154052734375,
      "learning_rate": 2.0624669204952843e-07,
      "loss": 22.2599,
      "step": 35070
    },
    {
      "epoch": 278.4147557328016,
      "grad_norm": 646.1993408203125,
      "learning_rate": 2.0612385772693517e-07,
      "loss": 22.4207,
      "step": 35080
    },
    {
      "epoch": 278.49451645064806,
      "grad_norm": 725.5416259765625,
      "learning_rate": 2.0600103433224164e-07,
      "loss": 21.0056,
      "step": 35090
    },
    {
      "epoch": 278.5742771684945,
      "grad_norm": 1010.9341430664062,
      "learning_rate": 2.058782218960387e-07,
      "loss": 20.9893,
      "step": 35100
    },
    {
      "epoch": 278.5742771684945,
      "eval_loss": 2.958890438079834,
      "eval_mae": 1.2890186309814453,
      "eval_mse": 2.958890438079834,
      "eval_r2": 0.10850077867507935,
      "eval_rmse": 1.7201425633010288,
      "eval_runtime": 9.0844,
      "eval_samples_per_second": 441.527,
      "eval_steps_per_second": 13.87,
      "step": 35100
    },
    {
      "epoch": 278.654037886341,
      "grad_norm": 703.8577880859375,
      "learning_rate": 2.0575542044891422e-07,
      "loss": 22.8007,
      "step": 35110
    },
    {
      "epoch": 278.7337986041874,
      "grad_norm": 216.5920867919922,
      "learning_rate": 2.0563263002145331e-07,
      "loss": 22.4238,
      "step": 35120
    },
    {
      "epoch": 278.8135593220339,
      "grad_norm": 331.3422546386719,
      "learning_rate": 2.055098506442386e-07,
      "loss": 25.6107,
      "step": 35130
    },
    {
      "epoch": 278.89332003988034,
      "grad_norm": 1468.609130859375,
      "learning_rate": 2.053870823478498e-07,
      "loss": 22.3461,
      "step": 35140
    },
    {
      "epoch": 278.97308075772685,
      "grad_norm": 895.9401245117188,
      "learning_rate": 2.0526432516286394e-07,
      "loss": 24.9516,
      "step": 35150
    },
    {
      "epoch": 279.0478564307079,
      "grad_norm": 588.5226440429688,
      "learning_rate": 2.0514157911985504e-07,
      "loss": 22.7737,
      "step": 35160
    },
    {
      "epoch": 279.12761714855435,
      "grad_norm": 413.3553161621094,
      "learning_rate": 2.0501884424939464e-07,
      "loss": 21.5904,
      "step": 35170
    },
    {
      "epoch": 279.2073778664008,
      "grad_norm": 746.3114013671875,
      "learning_rate": 2.0489612058205147e-07,
      "loss": 23.2071,
      "step": 35180
    },
    {
      "epoch": 279.28713858424726,
      "grad_norm": 1527.2125244140625,
      "learning_rate": 2.0477340814839123e-07,
      "loss": 20.4271,
      "step": 35190
    },
    {
      "epoch": 279.3668993020937,
      "grad_norm": 308.45721435546875,
      "learning_rate": 2.046507069789772e-07,
      "loss": 23.4165,
      "step": 35200
    },
    {
      "epoch": 279.3668993020937,
      "eval_loss": 2.9652814865112305,
      "eval_mae": 1.2923365831375122,
      "eval_mse": 2.9652814865112305,
      "eval_r2": 0.10657519102096558,
      "eval_rmse": 1.7219992701831295,
      "eval_runtime": 9.0553,
      "eval_samples_per_second": 442.945,
      "eval_steps_per_second": 13.915,
      "step": 35200
    },
    {
      "epoch": 279.44666001994017,
      "grad_norm": 956.6458129882812,
      "learning_rate": 2.0452801710436936e-07,
      "loss": 23.4536,
      "step": 35210
    },
    {
      "epoch": 279.5264207377866,
      "grad_norm": 168.210205078125,
      "learning_rate": 2.0440533855512537e-07,
      "loss": 23.5192,
      "step": 35220
    },
    {
      "epoch": 279.6061814556331,
      "grad_norm": 475.0094909667969,
      "learning_rate": 2.0428267136179972e-07,
      "loss": 24.1107,
      "step": 35230
    },
    {
      "epoch": 279.6859421734796,
      "grad_norm": 760.2296752929688,
      "learning_rate": 2.0416001555494433e-07,
      "loss": 23.5051,
      "step": 35240
    },
    {
      "epoch": 279.76570289132604,
      "grad_norm": 164.65597534179688,
      "learning_rate": 2.0403737116510796e-07,
      "loss": 23.0331,
      "step": 35250
    },
    {
      "epoch": 279.8454636091725,
      "grad_norm": 833.2396240234375,
      "learning_rate": 2.0391473822283688e-07,
      "loss": 23.6303,
      "step": 35260
    },
    {
      "epoch": 279.92522432701895,
      "grad_norm": 849.0071411132812,
      "learning_rate": 2.0379211675867436e-07,
      "loss": 22.9304,
      "step": 35270
    },
    {
      "epoch": 280.0,
      "grad_norm": 560.7474365234375,
      "learning_rate": 2.036695068031607e-07,
      "loss": 21.6578,
      "step": 35280
    },
    {
      "epoch": 280.07976071784645,
      "grad_norm": 424.35943603515625,
      "learning_rate": 2.035469083868336e-07,
      "loss": 22.7506,
      "step": 35290
    },
    {
      "epoch": 280.1595214356929,
      "grad_norm": 641.072509765625,
      "learning_rate": 2.0342432154022748e-07,
      "loss": 23.4757,
      "step": 35300
    },
    {
      "epoch": 280.1595214356929,
      "eval_loss": 2.962219715118408,
      "eval_mae": 1.29058039188385,
      "eval_mse": 2.962219476699829,
      "eval_r2": 0.10749781131744385,
      "eval_rmse": 1.7211099548546656,
      "eval_runtime": 9.0929,
      "eval_samples_per_second": 441.115,
      "eval_steps_per_second": 13.857,
      "step": 35300
    },
    {
      "epoch": 280.23928215353936,
      "grad_norm": 586.6846923828125,
      "learning_rate": 2.0330174629387436e-07,
      "loss": 22.5532,
      "step": 35310
    },
    {
      "epoch": 280.3190428713858,
      "grad_norm": 974.9382934570312,
      "learning_rate": 2.0317918267830295e-07,
      "loss": 22.6349,
      "step": 35320
    },
    {
      "epoch": 280.39880358923233,
      "grad_norm": 439.3430480957031,
      "learning_rate": 2.0305663072403934e-07,
      "loss": 22.8622,
      "step": 35330
    },
    {
      "epoch": 280.4785643070788,
      "grad_norm": 869.9444580078125,
      "learning_rate": 2.029340904616067e-07,
      "loss": 24.2681,
      "step": 35340
    },
    {
      "epoch": 280.55832502492524,
      "grad_norm": 1397.7738037109375,
      "learning_rate": 2.0281156192152505e-07,
      "loss": 21.9909,
      "step": 35350
    },
    {
      "epoch": 280.6380857427717,
      "grad_norm": 302.1526184082031,
      "learning_rate": 2.0268904513431169e-07,
      "loss": 22.708,
      "step": 35360
    },
    {
      "epoch": 280.71784646061815,
      "grad_norm": 340.33953857421875,
      "learning_rate": 2.0256654013048091e-07,
      "loss": 22.6771,
      "step": 35370
    },
    {
      "epoch": 280.7976071784646,
      "grad_norm": 488.6512756347656,
      "learning_rate": 2.0244404694054434e-07,
      "loss": 25.2694,
      "step": 35380
    },
    {
      "epoch": 280.87736789631106,
      "grad_norm": 776.7713012695312,
      "learning_rate": 2.0232156559501022e-07,
      "loss": 22.5324,
      "step": 35390
    },
    {
      "epoch": 280.9571286141575,
      "grad_norm": 978.2791137695312,
      "learning_rate": 2.02199096124384e-07,
      "loss": 22.7049,
      "step": 35400
    },
    {
      "epoch": 280.9571286141575,
      "eval_loss": 2.969667434692383,
      "eval_mae": 1.2845220565795898,
      "eval_mse": 2.969667434692383,
      "eval_r2": 0.10525375604629517,
      "eval_rmse": 1.7232723042782248,
      "eval_runtime": 9.0724,
      "eval_samples_per_second": 442.11,
      "eval_steps_per_second": 13.888,
      "step": 35400
    },
    {
      "epoch": 281.03190428713856,
      "grad_norm": 317.99188232421875,
      "learning_rate": 2.0207663855916838e-07,
      "loss": 22.1657,
      "step": 35410
    },
    {
      "epoch": 281.11166500498507,
      "grad_norm": 1002.4553833007812,
      "learning_rate": 2.0195419292986291e-07,
      "loss": 23.7062,
      "step": 35420
    },
    {
      "epoch": 281.1914257228315,
      "grad_norm": 1255.2816162109375,
      "learning_rate": 2.0183175926696425e-07,
      "loss": 22.2218,
      "step": 35430
    },
    {
      "epoch": 281.271186440678,
      "grad_norm": 406.6369323730469,
      "learning_rate": 2.0170933760096583e-07,
      "loss": 22.3458,
      "step": 35440
    },
    {
      "epoch": 281.35094715852443,
      "grad_norm": 1097.8414306640625,
      "learning_rate": 2.0158692796235843e-07,
      "loss": 23.9187,
      "step": 35450
    },
    {
      "epoch": 281.4307078763709,
      "grad_norm": 496.8609313964844,
      "learning_rate": 2.0146453038162974e-07,
      "loss": 24.5831,
      "step": 35460
    },
    {
      "epoch": 281.51046859421734,
      "grad_norm": 425.373291015625,
      "learning_rate": 2.013421448892643e-07,
      "loss": 24.6211,
      "step": 35470
    },
    {
      "epoch": 281.5902293120638,
      "grad_norm": 1004.8867797851562,
      "learning_rate": 2.0121977151574392e-07,
      "loss": 22.9665,
      "step": 35480
    },
    {
      "epoch": 281.66999002991025,
      "grad_norm": 465.9045715332031,
      "learning_rate": 2.0109741029154694e-07,
      "loss": 22.4116,
      "step": 35490
    },
    {
      "epoch": 281.7497507477567,
      "grad_norm": 1068.4315185546875,
      "learning_rate": 2.009750612471492e-07,
      "loss": 23.6084,
      "step": 35500
    },
    {
      "epoch": 281.7497507477567,
      "eval_loss": 2.960203170776367,
      "eval_mae": 1.2882578372955322,
      "eval_mse": 2.960203170776367,
      "eval_r2": 0.10810524225234985,
      "eval_rmse": 1.7205240977028968,
      "eval_runtime": 9.0652,
      "eval_samples_per_second": 442.461,
      "eval_steps_per_second": 13.899,
      "step": 35500
    },
    {
      "epoch": 281.8295114656032,
      "grad_norm": 391.5953674316406,
      "learning_rate": 2.0085272441302304e-07,
      "loss": 23.0571,
      "step": 35510
    },
    {
      "epoch": 281.9092721834497,
      "grad_norm": 420.6859436035156,
      "learning_rate": 2.007303998196382e-07,
      "loss": 21.3119,
      "step": 35520
    },
    {
      "epoch": 281.9890329012961,
      "grad_norm": 542.68115234375,
      "learning_rate": 2.0060808749746085e-07,
      "loss": 22.2611,
      "step": 35530
    },
    {
      "epoch": 282.0638085742772,
      "grad_norm": 252.11354064941406,
      "learning_rate": 2.0048578747695468e-07,
      "loss": 20.2335,
      "step": 35540
    },
    {
      "epoch": 282.14356929212363,
      "grad_norm": 281.56365966796875,
      "learning_rate": 2.0036349978857985e-07,
      "loss": 22.2323,
      "step": 35550
    },
    {
      "epoch": 282.2233300099701,
      "grad_norm": 200.11773681640625,
      "learning_rate": 2.0024122446279373e-07,
      "loss": 24.5286,
      "step": 35560
    },
    {
      "epoch": 282.30309072781654,
      "grad_norm": 246.14796447753906,
      "learning_rate": 2.0011896153005057e-07,
      "loss": 26.2831,
      "step": 35570
    },
    {
      "epoch": 282.382851445663,
      "grad_norm": 1766.3114013671875,
      "learning_rate": 1.999967110208013e-07,
      "loss": 23.6589,
      "step": 35580
    },
    {
      "epoch": 282.46261216350945,
      "grad_norm": 283.08966064453125,
      "learning_rate": 1.9987447296549402e-07,
      "loss": 24.1291,
      "step": 35590
    },
    {
      "epoch": 282.54237288135596,
      "grad_norm": 310.65386962890625,
      "learning_rate": 1.9975224739457367e-07,
      "loss": 20.7151,
      "step": 35600
    },
    {
      "epoch": 282.54237288135596,
      "eval_loss": 2.9648003578186035,
      "eval_mae": 1.284411072731018,
      "eval_mse": 2.9648003578186035,
      "eval_r2": 0.10672014951705933,
      "eval_rmse": 1.721859563907174,
      "eval_runtime": 9.0663,
      "eval_samples_per_second": 442.409,
      "eval_steps_per_second": 13.898,
      "step": 35600
    },
    {
      "epoch": 282.6221335992024,
      "grad_norm": 177.55731201171875,
      "learning_rate": 1.9963003433848208e-07,
      "loss": 22.3219,
      "step": 35610
    },
    {
      "epoch": 282.70189431704887,
      "grad_norm": 1194.229736328125,
      "learning_rate": 1.995078338276578e-07,
      "loss": 21.6743,
      "step": 35620
    },
    {
      "epoch": 282.7816550348953,
      "grad_norm": 941.6058959960938,
      "learning_rate": 1.993856458925365e-07,
      "loss": 23.208,
      "step": 35630
    },
    {
      "epoch": 282.8614157527418,
      "grad_norm": 747.1911010742188,
      "learning_rate": 1.9926347056355054e-07,
      "loss": 24.0022,
      "step": 35640
    },
    {
      "epoch": 282.94117647058823,
      "grad_norm": 341.9564208984375,
      "learning_rate": 1.9914130787112923e-07,
      "loss": 21.1185,
      "step": 35650
    },
    {
      "epoch": 283.0159521435693,
      "grad_norm": 963.5127563476562,
      "learning_rate": 1.9901915784569885e-07,
      "loss": 22.3423,
      "step": 35660
    },
    {
      "epoch": 283.09571286141573,
      "grad_norm": 266.2913513183594,
      "learning_rate": 1.9889702051768216e-07,
      "loss": 23.8738,
      "step": 35670
    },
    {
      "epoch": 283.1754735792622,
      "grad_norm": 421.998291015625,
      "learning_rate": 1.9877489591749907e-07,
      "loss": 21.798,
      "step": 35680
    },
    {
      "epoch": 283.2552342971087,
      "grad_norm": 1275.6529541015625,
      "learning_rate": 1.9865278407556623e-07,
      "loss": 24.3806,
      "step": 35690
    },
    {
      "epoch": 283.33499501495515,
      "grad_norm": 457.0713806152344,
      "learning_rate": 1.985306850222972e-07,
      "loss": 23.3556,
      "step": 35700
    },
    {
      "epoch": 283.33499501495515,
      "eval_loss": 2.9685611724853516,
      "eval_mae": 1.2989680767059326,
      "eval_mse": 2.9685611724853516,
      "eval_r2": 0.10558706521987915,
      "eval_rmse": 1.7229512971890273,
      "eval_runtime": 9.0899,
      "eval_samples_per_second": 441.26,
      "eval_steps_per_second": 13.862,
      "step": 35700
    },
    {
      "epoch": 283.4147557328016,
      "grad_norm": 799.69921875,
      "learning_rate": 1.9840859878810223e-07,
      "loss": 22.4187,
      "step": 35710
    },
    {
      "epoch": 283.49451645064806,
      "grad_norm": 1309.066650390625,
      "learning_rate": 1.982865254033883e-07,
      "loss": 22.0474,
      "step": 35720
    },
    {
      "epoch": 283.5742771684945,
      "grad_norm": 384.88531494140625,
      "learning_rate": 1.981644648985594e-07,
      "loss": 23.8883,
      "step": 35730
    },
    {
      "epoch": 283.654037886341,
      "grad_norm": 886.3473510742188,
      "learning_rate": 1.9804241730401624e-07,
      "loss": 23.0122,
      "step": 35740
    },
    {
      "epoch": 283.7337986041874,
      "grad_norm": 372.2348937988281,
      "learning_rate": 1.9792038265015634e-07,
      "loss": 22.1438,
      "step": 35750
    },
    {
      "epoch": 283.8135593220339,
      "grad_norm": 1198.8360595703125,
      "learning_rate": 1.977983609673738e-07,
      "loss": 24.4856,
      "step": 35760
    },
    {
      "epoch": 283.89332003988034,
      "grad_norm": 403.27880859375,
      "learning_rate": 1.9767635228605966e-07,
      "loss": 22.1644,
      "step": 35770
    },
    {
      "epoch": 283.97308075772685,
      "grad_norm": 347.24029541015625,
      "learning_rate": 1.9755435663660187e-07,
      "loss": 23.0664,
      "step": 35780
    },
    {
      "epoch": 284.0478564307079,
      "grad_norm": 771.271240234375,
      "learning_rate": 1.9743237404938477e-07,
      "loss": 20.9471,
      "step": 35790
    },
    {
      "epoch": 284.12761714855435,
      "grad_norm": 387.5115661621094,
      "learning_rate": 1.9731040455478982e-07,
      "loss": 22.5388,
      "step": 35800
    },
    {
      "epoch": 284.12761714855435,
      "eval_loss": 2.9756717681884766,
      "eval_mae": 1.2824524641036987,
      "eval_mse": 2.9756722450256348,
      "eval_r2": 0.10344451665878296,
      "eval_rmse": 1.7250136941559724,
      "eval_runtime": 9.0561,
      "eval_samples_per_second": 442.906,
      "eval_steps_per_second": 13.913,
      "step": 35800
    },
    {
      "epoch": 284.2073778664008,
      "grad_norm": 687.7453002929688,
      "learning_rate": 1.9718844818319485e-07,
      "loss": 24.1204,
      "step": 35810
    },
    {
      "epoch": 284.28713858424726,
      "grad_norm": 961.2636108398438,
      "learning_rate": 1.970665049649748e-07,
      "loss": 22.2689,
      "step": 35820
    },
    {
      "epoch": 284.3668993020937,
      "grad_norm": 357.94635009765625,
      "learning_rate": 1.96944574930501e-07,
      "loss": 22.8073,
      "step": 35830
    },
    {
      "epoch": 284.44666001994017,
      "grad_norm": 1568.5445556640625,
      "learning_rate": 1.968226581101417e-07,
      "loss": 22.0942,
      "step": 35840
    },
    {
      "epoch": 284.5264207377866,
      "grad_norm": 887.5462036132812,
      "learning_rate": 1.9670075453426192e-07,
      "loss": 25.5706,
      "step": 35850
    },
    {
      "epoch": 284.6061814556331,
      "grad_norm": 520.3413696289062,
      "learning_rate": 1.965788642332231e-07,
      "loss": 23.1674,
      "step": 35860
    },
    {
      "epoch": 284.6859421734796,
      "grad_norm": 478.873779296875,
      "learning_rate": 1.9645698723738353e-07,
      "loss": 23.0428,
      "step": 35870
    },
    {
      "epoch": 284.76570289132604,
      "grad_norm": 605.9752807617188,
      "learning_rate": 1.9633512357709825e-07,
      "loss": 21.5509,
      "step": 35880
    },
    {
      "epoch": 284.8454636091725,
      "grad_norm": 423.40191650390625,
      "learning_rate": 1.9621327328271905e-07,
      "loss": 23.2131,
      "step": 35890
    },
    {
      "epoch": 284.92522432701895,
      "grad_norm": 1224.188232421875,
      "learning_rate": 1.96091436384594e-07,
      "loss": 22.097,
      "step": 35900
    },
    {
      "epoch": 284.92522432701895,
      "eval_loss": 2.964362859725952,
      "eval_mae": 1.2939927577972412,
      "eval_mse": 2.964362621307373,
      "eval_r2": 0.10685199499130249,
      "eval_rmse": 1.7217324476547955,
      "eval_runtime": 9.061,
      "eval_samples_per_second": 442.669,
      "eval_steps_per_second": 13.906,
      "step": 35900
    },
    {
      "epoch": 285.0,
      "grad_norm": 733.3826293945312,
      "learning_rate": 1.9596961291306835e-07,
      "loss": 23.3368,
      "step": 35910
    },
    {
      "epoch": 285.07976071784645,
      "grad_norm": 1493.994140625,
      "learning_rate": 1.9584780289848355e-07,
      "loss": 26.8808,
      "step": 35920
    },
    {
      "epoch": 285.1595214356929,
      "grad_norm": 127.55492401123047,
      "learning_rate": 1.9572600637117805e-07,
      "loss": 23.3882,
      "step": 35930
    },
    {
      "epoch": 285.23928215353936,
      "grad_norm": 853.9454956054688,
      "learning_rate": 1.9560422336148674e-07,
      "loss": 22.2778,
      "step": 35940
    },
    {
      "epoch": 285.3190428713858,
      "grad_norm": 1000.6528930664062,
      "learning_rate": 1.954824538997412e-07,
      "loss": 22.7299,
      "step": 35950
    },
    {
      "epoch": 285.39880358923233,
      "grad_norm": 966.7951049804688,
      "learning_rate": 1.9536069801626956e-07,
      "loss": 22.1884,
      "step": 35960
    },
    {
      "epoch": 285.4785643070788,
      "grad_norm": 700.5227661132812,
      "learning_rate": 1.952389557413967e-07,
      "loss": 25.1173,
      "step": 35970
    },
    {
      "epoch": 285.55832502492524,
      "grad_norm": 1235.1341552734375,
      "learning_rate": 1.9511722710544416e-07,
      "loss": 22.9758,
      "step": 35980
    },
    {
      "epoch": 285.6380857427717,
      "grad_norm": 396.1883544921875,
      "learning_rate": 1.949955121387298e-07,
      "loss": 22.8223,
      "step": 35990
    },
    {
      "epoch": 285.71784646061815,
      "grad_norm": 495.91973876953125,
      "learning_rate": 1.948738108715683e-07,
      "loss": 22.37,
      "step": 36000
    },
    {
      "epoch": 285.71784646061815,
      "eval_loss": 2.9797921180725098,
      "eval_mae": 1.286327838897705,
      "eval_mse": 2.979792356491089,
      "eval_r2": 0.1022031307220459,
      "eval_rmse": 1.7262075067879554,
      "eval_runtime": 9.0814,
      "eval_samples_per_second": 441.673,
      "eval_steps_per_second": 13.875,
      "step": 36000
    },
    {
      "epoch": 285.7976071784646,
      "grad_norm": 313.2388916015625,
      "learning_rate": 1.9475212333427085e-07,
      "loss": 21.9463,
      "step": 36010
    },
    {
      "epoch": 285.87736789631106,
      "grad_norm": 1386.6151123046875,
      "learning_rate": 1.9463044955714535e-07,
      "loss": 21.5289,
      "step": 36020
    },
    {
      "epoch": 285.9571286141575,
      "grad_norm": 923.9249877929688,
      "learning_rate": 1.9450878957049616e-07,
      "loss": 22.8795,
      "step": 36030
    },
    {
      "epoch": 286.03190428713856,
      "grad_norm": 683.2625122070312,
      "learning_rate": 1.9438714340462406e-07,
      "loss": 18.8855,
      "step": 36040
    },
    {
      "epoch": 286.11166500498507,
      "grad_norm": 288.84393310546875,
      "learning_rate": 1.9426551108982663e-07,
      "loss": 25.6166,
      "step": 36050
    },
    {
      "epoch": 286.1914257228315,
      "grad_norm": 405.8291015625,
      "learning_rate": 1.9414389265639802e-07,
      "loss": 23.2314,
      "step": 36060
    },
    {
      "epoch": 286.271186440678,
      "grad_norm": 850.6596069335938,
      "learning_rate": 1.940222881346286e-07,
      "loss": 21.7071,
      "step": 36070
    },
    {
      "epoch": 286.35094715852443,
      "grad_norm": 548.14111328125,
      "learning_rate": 1.939006975548058e-07,
      "loss": 23.1086,
      "step": 36080
    },
    {
      "epoch": 286.4307078763709,
      "grad_norm": 673.26025390625,
      "learning_rate": 1.9377912094721293e-07,
      "loss": 23.034,
      "step": 36090
    },
    {
      "epoch": 286.51046859421734,
      "grad_norm": 414.7325439453125,
      "learning_rate": 1.9365755834213038e-07,
      "loss": 21.6649,
      "step": 36100
    },
    {
      "epoch": 286.51046859421734,
      "eval_loss": 2.957052230834961,
      "eval_mae": 1.289268970489502,
      "eval_mse": 2.957052230834961,
      "eval_r2": 0.10905462503433228,
      "eval_rmse": 1.719608162005217,
      "eval_runtime": 9.0841,
      "eval_samples_per_second": 441.54,
      "eval_steps_per_second": 13.87,
      "step": 36100
    },
    {
      "epoch": 286.5902293120638,
      "grad_norm": 702.4627685546875,
      "learning_rate": 1.9353600976983473e-07,
      "loss": 25.6429,
      "step": 36110
    },
    {
      "epoch": 286.66999002991025,
      "grad_norm": 408.4979248046875,
      "learning_rate": 1.9341447526059928e-07,
      "loss": 24.0296,
      "step": 36120
    },
    {
      "epoch": 286.7497507477567,
      "grad_norm": 440.3926086425781,
      "learning_rate": 1.9329295484469352e-07,
      "loss": 22.6387,
      "step": 36130
    },
    {
      "epoch": 286.8295114656032,
      "grad_norm": 452.042724609375,
      "learning_rate": 1.931714485523838e-07,
      "loss": 22.3395,
      "step": 36140
    },
    {
      "epoch": 286.9092721834497,
      "grad_norm": 333.8067932128906,
      "learning_rate": 1.9304995641393266e-07,
      "loss": 23.0052,
      "step": 36150
    },
    {
      "epoch": 286.9890329012961,
      "grad_norm": 623.7636108398438,
      "learning_rate": 1.929284784595993e-07,
      "loss": 21.9916,
      "step": 36160
    },
    {
      "epoch": 287.0638085742772,
      "grad_norm": 452.311767578125,
      "learning_rate": 1.9280701471963936e-07,
      "loss": 18.6515,
      "step": 36170
    },
    {
      "epoch": 287.14356929212363,
      "grad_norm": 335.5778503417969,
      "learning_rate": 1.9268556522430483e-07,
      "loss": 21.7196,
      "step": 36180
    },
    {
      "epoch": 287.2233300099701,
      "grad_norm": 242.38865661621094,
      "learning_rate": 1.9256413000384415e-07,
      "loss": 22.0252,
      "step": 36190
    },
    {
      "epoch": 287.30309072781654,
      "grad_norm": 641.955322265625,
      "learning_rate": 1.9244270908850234e-07,
      "loss": 22.9962,
      "step": 36200
    },
    {
      "epoch": 287.30309072781654,
      "eval_loss": 2.964320182800293,
      "eval_mae": 1.2858256101608276,
      "eval_mse": 2.964320182800293,
      "eval_r2": 0.1068648099899292,
      "eval_rmse": 1.7217201232489248,
      "eval_runtime": 9.1449,
      "eval_samples_per_second": 438.605,
      "eval_steps_per_second": 13.778,
      "step": 36200
    },
    {
      "epoch": 287.382851445663,
      "grad_norm": 313.9455261230469,
      "learning_rate": 1.9232130250852092e-07,
      "loss": 25.1304,
      "step": 36210
    },
    {
      "epoch": 287.46261216350945,
      "grad_norm": 691.0582275390625,
      "learning_rate": 1.9219991029413754e-07,
      "loss": 22.6834,
      "step": 36220
    },
    {
      "epoch": 287.54237288135596,
      "grad_norm": 430.69793701171875,
      "learning_rate": 1.9207853247558645e-07,
      "loss": 23.7089,
      "step": 36230
    },
    {
      "epoch": 287.6221335992024,
      "grad_norm": 366.560546875,
      "learning_rate": 1.9195716908309833e-07,
      "loss": 23.8384,
      "step": 36240
    },
    {
      "epoch": 287.70189431704887,
      "grad_norm": 492.2204895019531,
      "learning_rate": 1.9183582014690038e-07,
      "loss": 25.214,
      "step": 36250
    },
    {
      "epoch": 287.7816550348953,
      "grad_norm": 1235.56640625,
      "learning_rate": 1.917144856972159e-07,
      "loss": 22.6221,
      "step": 36260
    },
    {
      "epoch": 287.8614157527418,
      "grad_norm": 344.3128662109375,
      "learning_rate": 1.915931657642648e-07,
      "loss": 23.6879,
      "step": 36270
    },
    {
      "epoch": 287.94117647058823,
      "grad_norm": 1383.4229736328125,
      "learning_rate": 1.914718603782633e-07,
      "loss": 23.2404,
      "step": 36280
    },
    {
      "epoch": 288.0159521435693,
      "grad_norm": 192.54356384277344,
      "learning_rate": 1.9135056956942407e-07,
      "loss": 21.8429,
      "step": 36290
    },
    {
      "epoch": 288.09571286141573,
      "grad_norm": 945.7467041015625,
      "learning_rate": 1.91229293367956e-07,
      "loss": 21.5877,
      "step": 36300
    },
    {
      "epoch": 288.09571286141573,
      "eval_loss": 2.9648287296295166,
      "eval_mae": 1.2923362255096436,
      "eval_mse": 2.9648282527923584,
      "eval_r2": 0.106711745262146,
      "eval_rmse": 1.7218676641346042,
      "eval_runtime": 9.063,
      "eval_samples_per_second": 442.567,
      "eval_steps_per_second": 13.903,
      "step": 36300
    },
    {
      "epoch": 288.1754735792622,
      "grad_norm": 1069.1270751953125,
      "learning_rate": 1.9110803180406466e-07,
      "loss": 21.7894,
      "step": 36310
    },
    {
      "epoch": 288.2552342971087,
      "grad_norm": 659.6483764648438,
      "learning_rate": 1.9098678490795142e-07,
      "loss": 23.323,
      "step": 36320
    },
    {
      "epoch": 288.33499501495515,
      "grad_norm": 509.91754150390625,
      "learning_rate": 1.9086555270981456e-07,
      "loss": 20.9569,
      "step": 36330
    },
    {
      "epoch": 288.4147557328016,
      "grad_norm": 292.78265380859375,
      "learning_rate": 1.9074433523984842e-07,
      "loss": 23.8257,
      "step": 36340
    },
    {
      "epoch": 288.49451645064806,
      "grad_norm": 514.0445556640625,
      "learning_rate": 1.9062313252824381e-07,
      "loss": 24.2512,
      "step": 36350
    },
    {
      "epoch": 288.5742771684945,
      "grad_norm": 709.8264770507812,
      "learning_rate": 1.9050194460518757e-07,
      "loss": 23.5609,
      "step": 36360
    },
    {
      "epoch": 288.654037886341,
      "grad_norm": 1047.640625,
      "learning_rate": 1.9038077150086316e-07,
      "loss": 23.5893,
      "step": 36370
    },
    {
      "epoch": 288.7337986041874,
      "grad_norm": 397.6839294433594,
      "learning_rate": 1.902596132454503e-07,
      "loss": 24.5942,
      "step": 36380
    },
    {
      "epoch": 288.8135593220339,
      "grad_norm": 362.4794921875,
      "learning_rate": 1.901384698691249e-07,
      "loss": 22.3205,
      "step": 36390
    },
    {
      "epoch": 288.89332003988034,
      "grad_norm": 250.99215698242188,
      "learning_rate": 1.9001734140205935e-07,
      "loss": 23.9761,
      "step": 36400
    },
    {
      "epoch": 288.89332003988034,
      "eval_loss": 2.959632396697998,
      "eval_mae": 1.2892621755599976,
      "eval_mse": 2.959632396697998,
      "eval_r2": 0.10827720165252686,
      "eval_rmse": 1.7203582175517975,
      "eval_runtime": 9.0867,
      "eval_samples_per_second": 441.415,
      "eval_steps_per_second": 13.866,
      "step": 36400
    },
    {
      "epoch": 288.97308075772685,
      "grad_norm": 458.8247375488281,
      "learning_rate": 1.89896227874422e-07,
      "loss": 22.2856,
      "step": 36410
    },
    {
      "epoch": 289.0478564307079,
      "grad_norm": 227.16421508789062,
      "learning_rate": 1.8977512931637785e-07,
      "loss": 21.3357,
      "step": 36420
    },
    {
      "epoch": 289.12761714855435,
      "grad_norm": 136.99842834472656,
      "learning_rate": 1.8965404575808789e-07,
      "loss": 24.7046,
      "step": 36430
    },
    {
      "epoch": 289.2073778664008,
      "grad_norm": 292.46783447265625,
      "learning_rate": 1.8953297722970954e-07,
      "loss": 24.0002,
      "step": 36440
    },
    {
      "epoch": 289.28713858424726,
      "grad_norm": 437.4063415527344,
      "learning_rate": 1.8941192376139653e-07,
      "loss": 23.0407,
      "step": 36450
    },
    {
      "epoch": 289.3668993020937,
      "grad_norm": 219.44361877441406,
      "learning_rate": 1.8929088538329856e-07,
      "loss": 22.9118,
      "step": 36460
    },
    {
      "epoch": 289.44666001994017,
      "grad_norm": 897.8577880859375,
      "learning_rate": 1.891698621255618e-07,
      "loss": 22.9397,
      "step": 36470
    },
    {
      "epoch": 289.5264207377866,
      "grad_norm": 469.3039245605469,
      "learning_rate": 1.890488540183286e-07,
      "loss": 22.5491,
      "step": 36480
    },
    {
      "epoch": 289.6061814556331,
      "grad_norm": 524.674560546875,
      "learning_rate": 1.8892786109173767e-07,
      "loss": 21.8458,
      "step": 36490
    },
    {
      "epoch": 289.6859421734796,
      "grad_norm": 186.74449157714844,
      "learning_rate": 1.8880688337592363e-07,
      "loss": 22.8131,
      "step": 36500
    },
    {
      "epoch": 289.6859421734796,
      "eval_loss": 2.96305775642395,
      "eval_mae": 1.2956712245941162,
      "eval_mse": 2.96305775642395,
      "eval_r2": 0.10724520683288574,
      "eval_rmse": 1.721353466439694,
      "eval_runtime": 9.1063,
      "eval_samples_per_second": 440.463,
      "eval_steps_per_second": 13.837,
      "step": 36500
    },
    {
      "epoch": 289.76570289132604,
      "grad_norm": 594.638671875,
      "learning_rate": 1.8868592090101748e-07,
      "loss": 21.3693,
      "step": 36510
    },
    {
      "epoch": 289.8454636091725,
      "grad_norm": 1204.589599609375,
      "learning_rate": 1.8856497369714653e-07,
      "loss": 21.8328,
      "step": 36520
    },
    {
      "epoch": 289.92522432701895,
      "grad_norm": 1412.10498046875,
      "learning_rate": 1.884440417944342e-07,
      "loss": 23.0577,
      "step": 36530
    },
    {
      "epoch": 290.0,
      "grad_norm": 484.0316162109375,
      "learning_rate": 1.8832312522300007e-07,
      "loss": 24.1015,
      "step": 36540
    },
    {
      "epoch": 290.07976071784645,
      "grad_norm": 261.65509033203125,
      "learning_rate": 1.8820222401295976e-07,
      "loss": 25.2079,
      "step": 36550
    },
    {
      "epoch": 290.1595214356929,
      "grad_norm": 623.7129516601562,
      "learning_rate": 1.8808133819442539e-07,
      "loss": 21.8983,
      "step": 36560
    },
    {
      "epoch": 290.23928215353936,
      "grad_norm": 189.4542999267578,
      "learning_rate": 1.8796046779750513e-07,
      "loss": 24.0651,
      "step": 36570
    },
    {
      "epoch": 290.3190428713858,
      "grad_norm": 403.1977844238281,
      "learning_rate": 1.8783961285230312e-07,
      "loss": 20.8615,
      "step": 36580
    },
    {
      "epoch": 290.39880358923233,
      "grad_norm": 887.7024536132812,
      "learning_rate": 1.8771877338891987e-07,
      "loss": 23.1835,
      "step": 36590
    },
    {
      "epoch": 290.4785643070788,
      "grad_norm": 153.1597137451172,
      "learning_rate": 1.8759794943745182e-07,
      "loss": 23.9526,
      "step": 36600
    },
    {
      "epoch": 290.4785643070788,
      "eval_loss": 2.969057559967041,
      "eval_mae": 1.282334804534912,
      "eval_mse": 2.96905779838562,
      "eval_r2": 0.10543739795684814,
      "eval_rmse": 1.723095411863667,
      "eval_runtime": 9.099,
      "eval_samples_per_second": 440.816,
      "eval_steps_per_second": 13.848,
      "step": 36600
    },
    {
      "epoch": 290.55832502492524,
      "grad_norm": 206.9164276123047,
      "learning_rate": 1.8747714102799189e-07,
      "loss": 23.3965,
      "step": 36610
    },
    {
      "epoch": 290.6380857427717,
      "grad_norm": 787.9398193359375,
      "learning_rate": 1.8735634819062873e-07,
      "loss": 23.1207,
      "step": 36620
    },
    {
      "epoch": 290.71784646061815,
      "grad_norm": 193.9875030517578,
      "learning_rate": 1.872355709554475e-07,
      "loss": 22.1797,
      "step": 36630
    },
    {
      "epoch": 290.7976071784646,
      "grad_norm": 546.6417236328125,
      "learning_rate": 1.8711480935252904e-07,
      "loss": 22.8325,
      "step": 36640
    },
    {
      "epoch": 290.87736789631106,
      "grad_norm": 1094.3037109375,
      "learning_rate": 1.8699406341195067e-07,
      "loss": 21.845,
      "step": 36650
    },
    {
      "epoch": 290.9571286141575,
      "grad_norm": 223.6046905517578,
      "learning_rate": 1.868733331637857e-07,
      "loss": 24.3477,
      "step": 36660
    },
    {
      "epoch": 291.03190428713856,
      "grad_norm": 439.85516357421875,
      "learning_rate": 1.8675261863810337e-07,
      "loss": 20.7617,
      "step": 36670
    },
    {
      "epoch": 291.11166500498507,
      "grad_norm": 186.5644989013672,
      "learning_rate": 1.8663191986496937e-07,
      "loss": 23.0272,
      "step": 36680
    },
    {
      "epoch": 291.1914257228315,
      "grad_norm": 2083.707275390625,
      "learning_rate": 1.8651123687444498e-07,
      "loss": 24.9641,
      "step": 36690
    },
    {
      "epoch": 291.271186440678,
      "grad_norm": 237.58786010742188,
      "learning_rate": 1.863905696965879e-07,
      "loss": 21.5397,
      "step": 36700
    },
    {
      "epoch": 291.271186440678,
      "eval_loss": 2.959972858428955,
      "eval_mae": 1.2938432693481445,
      "eval_mse": 2.959972620010376,
      "eval_r2": 0.10817474126815796,
      "eval_rmse": 1.7204570962422678,
      "eval_runtime": 9.0858,
      "eval_samples_per_second": 441.459,
      "eval_steps_per_second": 13.868,
      "step": 36700
    },
    {
      "epoch": 291.35094715852443,
      "grad_norm": 370.0028076171875,
      "learning_rate": 1.8626991836145178e-07,
      "loss": 22.8297,
      "step": 36710
    },
    {
      "epoch": 291.4307078763709,
      "grad_norm": 291.2168884277344,
      "learning_rate": 1.8614928289908646e-07,
      "loss": 22.1641,
      "step": 36720
    },
    {
      "epoch": 291.51046859421734,
      "grad_norm": 1112.2530517578125,
      "learning_rate": 1.8602866333953747e-07,
      "loss": 24.578,
      "step": 36730
    },
    {
      "epoch": 291.5902293120638,
      "grad_norm": 402.6103820800781,
      "learning_rate": 1.8590805971284684e-07,
      "loss": 23.6851,
      "step": 36740
    },
    {
      "epoch": 291.66999002991025,
      "grad_norm": 680.296630859375,
      "learning_rate": 1.8578747204905222e-07,
      "loss": 23.5266,
      "step": 36750
    },
    {
      "epoch": 291.7497507477567,
      "grad_norm": 628.4378662109375,
      "learning_rate": 1.8566690037818758e-07,
      "loss": 23.0505,
      "step": 36760
    },
    {
      "epoch": 291.8295114656032,
      "grad_norm": 839.2183837890625,
      "learning_rate": 1.8554634473028287e-07,
      "loss": 22.2709,
      "step": 36770
    },
    {
      "epoch": 291.9092721834497,
      "grad_norm": 1796.494873046875,
      "learning_rate": 1.8542580513536382e-07,
      "loss": 22.0434,
      "step": 36780
    },
    {
      "epoch": 291.9890329012961,
      "grad_norm": 1286.6932373046875,
      "learning_rate": 1.8530528162345234e-07,
      "loss": 23.1104,
      "step": 36790
    },
    {
      "epoch": 292.0638085742772,
      "grad_norm": 1134.0379638671875,
      "learning_rate": 1.8518477422456636e-07,
      "loss": 22.2488,
      "step": 36800
    },
    {
      "epoch": 292.0638085742772,
      "eval_loss": 2.9605071544647217,
      "eval_mae": 1.287654995918274,
      "eval_mse": 2.9605071544647217,
      "eval_r2": 0.10801368951797485,
      "eval_rmse": 1.7206124358683224,
      "eval_runtime": 9.1038,
      "eval_samples_per_second": 440.586,
      "eval_steps_per_second": 13.84,
      "step": 36800
    },
    {
      "epoch": 292.14356929212363,
      "grad_norm": 1212.5570068359375,
      "learning_rate": 1.8506428296871978e-07,
      "loss": 23.1092,
      "step": 36810
    },
    {
      "epoch": 292.2233300099701,
      "grad_norm": 795.9725341796875,
      "learning_rate": 1.8494380788592249e-07,
      "loss": 23.9108,
      "step": 36820
    },
    {
      "epoch": 292.30309072781654,
      "grad_norm": 618.9758911132812,
      "learning_rate": 1.8482334900618007e-07,
      "loss": 22.1557,
      "step": 36830
    },
    {
      "epoch": 292.382851445663,
      "grad_norm": 199.36758422851562,
      "learning_rate": 1.8470290635949448e-07,
      "loss": 21.3498,
      "step": 36840
    },
    {
      "epoch": 292.46261216350945,
      "grad_norm": 897.5830688476562,
      "learning_rate": 1.845824799758635e-07,
      "loss": 23.5089,
      "step": 36850
    },
    {
      "epoch": 292.54237288135596,
      "grad_norm": 375.9431457519531,
      "learning_rate": 1.8446206988528084e-07,
      "loss": 21.8539,
      "step": 36860
    },
    {
      "epoch": 292.6221335992024,
      "grad_norm": 280.3815002441406,
      "learning_rate": 1.8434167611773593e-07,
      "loss": 23.5507,
      "step": 36870
    },
    {
      "epoch": 292.70189431704887,
      "grad_norm": 555.9196166992188,
      "learning_rate": 1.842212987032145e-07,
      "loss": 22.8814,
      "step": 36880
    },
    {
      "epoch": 292.7816550348953,
      "grad_norm": 351.2213439941406,
      "learning_rate": 1.8410093767169805e-07,
      "loss": 23.9657,
      "step": 36890
    },
    {
      "epoch": 292.8614157527418,
      "grad_norm": 439.0758361816406,
      "learning_rate": 1.8398059305316388e-07,
      "loss": 21.1606,
      "step": 36900
    },
    {
      "epoch": 292.8614157527418,
      "eval_loss": 2.956258535385132,
      "eval_mae": 1.2853070497512817,
      "eval_mse": 2.956258535385132,
      "eval_r2": 0.10929375886917114,
      "eval_rmse": 1.719377368521853,
      "eval_runtime": 9.0696,
      "eval_samples_per_second": 442.249,
      "eval_steps_per_second": 13.893,
      "step": 36900
    },
    {
      "epoch": 292.94117647058823,
      "grad_norm": 355.84674072265625,
      "learning_rate": 1.838602648775855e-07,
      "loss": 24.1349,
      "step": 36910
    },
    {
      "epoch": 293.0159521435693,
      "grad_norm": 650.1371459960938,
      "learning_rate": 1.837399531749319e-07,
      "loss": 22.0405,
      "step": 36920
    },
    {
      "epoch": 293.09571286141573,
      "grad_norm": 197.20037841796875,
      "learning_rate": 1.8361965797516844e-07,
      "loss": 23.2535,
      "step": 36930
    },
    {
      "epoch": 293.1754735792622,
      "grad_norm": 447.2896423339844,
      "learning_rate": 1.8349937930825598e-07,
      "loss": 23.4124,
      "step": 36940
    },
    {
      "epoch": 293.2552342971087,
      "grad_norm": 458.4688415527344,
      "learning_rate": 1.8337911720415155e-07,
      "loss": 21.675,
      "step": 36950
    },
    {
      "epoch": 293.33499501495515,
      "grad_norm": 777.9290771484375,
      "learning_rate": 1.832588716928078e-07,
      "loss": 21.99,
      "step": 36960
    },
    {
      "epoch": 293.4147557328016,
      "grad_norm": 377.29107666015625,
      "learning_rate": 1.8313864280417338e-07,
      "loss": 23.5075,
      "step": 36970
    },
    {
      "epoch": 293.49451645064806,
      "grad_norm": 608.5870971679688,
      "learning_rate": 1.8301843056819288e-07,
      "loss": 23.8374,
      "step": 36980
    },
    {
      "epoch": 293.5742771684945,
      "grad_norm": 262.888427734375,
      "learning_rate": 1.8289823501480662e-07,
      "loss": 24.1258,
      "step": 36990
    },
    {
      "epoch": 293.654037886341,
      "grad_norm": 1055.6136474609375,
      "learning_rate": 1.8277805617395086e-07,
      "loss": 24.0822,
      "step": 37000
    },
    {
      "epoch": 293.654037886341,
      "eval_loss": 2.9568257331848145,
      "eval_mae": 1.2914390563964844,
      "eval_mse": 2.9568257331848145,
      "eval_r2": 0.1091228723526001,
      "eval_rmse": 1.7195423034007666,
      "eval_runtime": 9.1967,
      "eval_samples_per_second": 436.135,
      "eval_steps_per_second": 13.701,
      "step": 37000
    },
    {
      "epoch": 293.7337986041874,
      "grad_norm": 379.95611572265625,
      "learning_rate": 1.8265789407555746e-07,
      "loss": 22.5124,
      "step": 37010
    },
    {
      "epoch": 293.8135593220339,
      "grad_norm": 483.12371826171875,
      "learning_rate": 1.8253774874955447e-07,
      "loss": 22.6095,
      "step": 37020
    },
    {
      "epoch": 293.89332003988034,
      "grad_norm": 291.4644775390625,
      "learning_rate": 1.8241762022586542e-07,
      "loss": 22.6208,
      "step": 37030
    },
    {
      "epoch": 293.97308075772685,
      "grad_norm": 459.98358154296875,
      "learning_rate": 1.8229750853440995e-07,
      "loss": 21.8293,
      "step": 37040
    },
    {
      "epoch": 294.0478564307079,
      "grad_norm": 734.4721069335938,
      "learning_rate": 1.821774137051034e-07,
      "loss": 22.4051,
      "step": 37050
    },
    {
      "epoch": 294.12761714855435,
      "grad_norm": 1470.17333984375,
      "learning_rate": 1.8205733576785675e-07,
      "loss": 22.1222,
      "step": 37060
    },
    {
      "epoch": 294.2073778664008,
      "grad_norm": 166.06588745117188,
      "learning_rate": 1.8193727475257695e-07,
      "loss": 23.2323,
      "step": 37070
    },
    {
      "epoch": 294.28713858424726,
      "grad_norm": 1280.9061279296875,
      "learning_rate": 1.8181723068916669e-07,
      "loss": 22.5115,
      "step": 37080
    },
    {
      "epoch": 294.3668993020937,
      "grad_norm": 253.1221466064453,
      "learning_rate": 1.8169720360752455e-07,
      "loss": 22.1583,
      "step": 37090
    },
    {
      "epoch": 294.44666001994017,
      "grad_norm": 348.7823791503906,
      "learning_rate": 1.8157719353754463e-07,
      "loss": 22.086,
      "step": 37100
    },
    {
      "epoch": 294.44666001994017,
      "eval_loss": 2.9736855030059814,
      "eval_mae": 1.2832196950912476,
      "eval_mse": 2.9736857414245605,
      "eval_r2": 0.10404306650161743,
      "eval_rmse": 1.7244378044523845,
      "eval_runtime": 9.0936,
      "eval_samples_per_second": 441.078,
      "eval_steps_per_second": 13.856,
      "step": 37100
    },
    {
      "epoch": 294.5264207377866,
      "grad_norm": 561.4784545898438,
      "learning_rate": 1.8145720050911693e-07,
      "loss": 23.6026,
      "step": 37110
    },
    {
      "epoch": 294.6061814556331,
      "grad_norm": 459.48199462890625,
      "learning_rate": 1.8133722455212725e-07,
      "loss": 24.0519,
      "step": 37120
    },
    {
      "epoch": 294.6859421734796,
      "grad_norm": 614.2304077148438,
      "learning_rate": 1.8121726569645713e-07,
      "loss": 23.5927,
      "step": 37130
    },
    {
      "epoch": 294.76570289132604,
      "grad_norm": 1104.4097900390625,
      "learning_rate": 1.810973239719839e-07,
      "loss": 20.4572,
      "step": 37140
    },
    {
      "epoch": 294.8454636091725,
      "grad_norm": 468.27069091796875,
      "learning_rate": 1.8097739940858028e-07,
      "loss": 23.6405,
      "step": 37150
    },
    {
      "epoch": 294.92522432701895,
      "grad_norm": 1032.1700439453125,
      "learning_rate": 1.8085749203611513e-07,
      "loss": 23.5576,
      "step": 37160
    },
    {
      "epoch": 295.0,
      "grad_norm": 501.94989013671875,
      "learning_rate": 1.8073760188445295e-07,
      "loss": 23.5079,
      "step": 37170
    },
    {
      "epoch": 295.07976071784645,
      "grad_norm": 586.5398559570312,
      "learning_rate": 1.8061772898345385e-07,
      "loss": 22.7941,
      "step": 37180
    },
    {
      "epoch": 295.1595214356929,
      "grad_norm": 555.3281860351562,
      "learning_rate": 1.8049787336297352e-07,
      "loss": 22.9314,
      "step": 37190
    },
    {
      "epoch": 295.23928215353936,
      "grad_norm": 343.9189147949219,
      "learning_rate": 1.8037803505286353e-07,
      "loss": 22.1603,
      "step": 37200
    },
    {
      "epoch": 295.23928215353936,
      "eval_loss": 2.9602396488189697,
      "eval_mae": 1.2886160612106323,
      "eval_mse": 2.9602396488189697,
      "eval_r2": 0.10809427499771118,
      "eval_rmse": 1.7205346985222267,
      "eval_runtime": 9.1032,
      "eval_samples_per_second": 440.612,
      "eval_steps_per_second": 13.841,
      "step": 37200
    },
    {
      "epoch": 295.3190428713858,
      "grad_norm": 389.4377746582031,
      "learning_rate": 1.8025821408297125e-07,
      "loss": 24.6754,
      "step": 37210
    },
    {
      "epoch": 295.39880358923233,
      "grad_norm": 999.9193725585938,
      "learning_rate": 1.801384104831395e-07,
      "loss": 23.0935,
      "step": 37220
    },
    {
      "epoch": 295.4785643070788,
      "grad_norm": 230.59426879882812,
      "learning_rate": 1.800186242832069e-07,
      "loss": 22.4545,
      "step": 37230
    },
    {
      "epoch": 295.55832502492524,
      "grad_norm": 1362.988037109375,
      "learning_rate": 1.798988555130076e-07,
      "loss": 23.5041,
      "step": 37240
    },
    {
      "epoch": 295.6380857427717,
      "grad_norm": 479.1122131347656,
      "learning_rate": 1.7977910420237157e-07,
      "loss": 22.2714,
      "step": 37250
    },
    {
      "epoch": 295.71784646061815,
      "grad_norm": 301.0849304199219,
      "learning_rate": 1.7965937038112433e-07,
      "loss": 23.3649,
      "step": 37260
    },
    {
      "epoch": 295.7976071784646,
      "grad_norm": 782.4691162109375,
      "learning_rate": 1.7953965407908712e-07,
      "loss": 23.3914,
      "step": 37270
    },
    {
      "epoch": 295.87736789631106,
      "grad_norm": 455.13458251953125,
      "learning_rate": 1.7941995532607684e-07,
      "loss": 24.1414,
      "step": 37280
    },
    {
      "epoch": 295.9571286141575,
      "grad_norm": 1449.0589599609375,
      "learning_rate": 1.7930027415190584e-07,
      "loss": 21.9694,
      "step": 37290
    },
    {
      "epoch": 296.03190428713856,
      "grad_norm": 803.688232421875,
      "learning_rate": 1.7918061058638218e-07,
      "loss": 19.707,
      "step": 37300
    },
    {
      "epoch": 296.03190428713856,
      "eval_loss": 2.9595704078674316,
      "eval_mae": 1.285779356956482,
      "eval_mse": 2.9595704078674316,
      "eval_r2": 0.10829591751098633,
      "eval_rmse": 1.7203402012007485,
      "eval_runtime": 9.0877,
      "eval_samples_per_second": 441.365,
      "eval_steps_per_second": 13.865,
      "step": 37300
    },
    {
      "epoch": 296.11166500498507,
      "grad_norm": 189.18777465820312,
      "learning_rate": 1.790609646593096e-07,
      "loss": 24.1162,
      "step": 37310
    },
    {
      "epoch": 296.1914257228315,
      "grad_norm": 689.5313110351562,
      "learning_rate": 1.789413364004876e-07,
      "loss": 23.4291,
      "step": 37320
    },
    {
      "epoch": 296.271186440678,
      "grad_norm": 630.0205688476562,
      "learning_rate": 1.788217258397108e-07,
      "loss": 22.7952,
      "step": 37330
    },
    {
      "epoch": 296.35094715852443,
      "grad_norm": 521.653564453125,
      "learning_rate": 1.7870213300676985e-07,
      "loss": 22.0444,
      "step": 37340
    },
    {
      "epoch": 296.4307078763709,
      "grad_norm": 375.9777526855469,
      "learning_rate": 1.7858255793145075e-07,
      "loss": 22.5383,
      "step": 37350
    },
    {
      "epoch": 296.51046859421734,
      "grad_norm": 742.4426879882812,
      "learning_rate": 1.7846300064353522e-07,
      "loss": 23.0361,
      "step": 37360
    },
    {
      "epoch": 296.5902293120638,
      "grad_norm": 624.1666870117188,
      "learning_rate": 1.7835541431725244e-07,
      "loss": 23.834,
      "step": 37370
    },
    {
      "epoch": 296.66999002991025,
      "grad_norm": 500.9219055175781,
      "learning_rate": 1.782358909074363e-07,
      "loss": 25.7155,
      "step": 37380
    },
    {
      "epoch": 296.7497507477567,
      "grad_norm": 322.7745361328125,
      "learning_rate": 1.7811638537136547e-07,
      "loss": 23.0646,
      "step": 37390
    },
    {
      "epoch": 296.8295114656032,
      "grad_norm": 221.01759338378906,
      "learning_rate": 1.779968977388044e-07,
      "loss": 22.1865,
      "step": 37400
    },
    {
      "epoch": 296.8295114656032,
      "eval_loss": 2.9581120014190674,
      "eval_mae": 1.294386863708496,
      "eval_mse": 2.9581120014190674,
      "eval_r2": 0.10873532295227051,
      "eval_rmse": 1.7199162774446515,
      "eval_runtime": 9.1113,
      "eval_samples_per_second": 440.224,
      "eval_steps_per_second": 13.829,
      "step": 37400
    },
    {
      "epoch": 296.9092721834497,
      "grad_norm": 1115.1885986328125,
      "learning_rate": 1.7787742803951275e-07,
      "loss": 23.3881,
      "step": 37410
    },
    {
      "epoch": 296.9890329012961,
      "grad_norm": 332.14593505859375,
      "learning_rate": 1.7775797630324617e-07,
      "loss": 21.0627,
      "step": 37420
    },
    {
      "epoch": 297.0638085742772,
      "grad_norm": 678.20703125,
      "learning_rate": 1.7763854255975542e-07,
      "loss": 20.6727,
      "step": 37430
    },
    {
      "epoch": 297.14356929212363,
      "grad_norm": 931.6592407226562,
      "learning_rate": 1.77519126838787e-07,
      "loss": 25.005,
      "step": 37440
    },
    {
      "epoch": 297.2233300099701,
      "grad_norm": 253.5115966796875,
      "learning_rate": 1.7739972917008296e-07,
      "loss": 22.7759,
      "step": 37450
    },
    {
      "epoch": 297.30309072781654,
      "grad_norm": 328.89422607421875,
      "learning_rate": 1.772803495833806e-07,
      "loss": 23.3569,
      "step": 37460
    },
    {
      "epoch": 297.382851445663,
      "grad_norm": 252.57533264160156,
      "learning_rate": 1.7716098810841325e-07,
      "loss": 22.2182,
      "step": 37470
    },
    {
      "epoch": 297.46261216350945,
      "grad_norm": 1059.1834716796875,
      "learning_rate": 1.7704164477490903e-07,
      "loss": 22.699,
      "step": 37480
    },
    {
      "epoch": 297.54237288135596,
      "grad_norm": 206.7607879638672,
      "learning_rate": 1.7692231961259193e-07,
      "loss": 23.1777,
      "step": 37490
    },
    {
      "epoch": 297.6221335992024,
      "grad_norm": 553.6284790039062,
      "learning_rate": 1.7680301265118148e-07,
      "loss": 23.6693,
      "step": 37500
    },
    {
      "epoch": 297.6221335992024,
      "eval_loss": 2.956035614013672,
      "eval_mae": 1.2902369499206543,
      "eval_mse": 2.9560353755950928,
      "eval_r2": 0.10936099290847778,
      "eval_rmse": 1.7193124717732646,
      "eval_runtime": 9.0791,
      "eval_samples_per_second": 441.785,
      "eval_steps_per_second": 13.878,
      "step": 37500
    }
  ],
  "logging_steps": 10,
  "max_steps": 63000,
  "num_input_tokens_seen": 0,
  "num_train_epochs": 500,
  "save_steps": 100,
  "stateful_callbacks": {
    "EarlyStoppingCallback": {
      "args": {
        "early_stopping_patience": 20,
        "early_stopping_threshold": 0.0
      },
      "attributes": {
        "early_stopping_patience_counter": 0
      }
    },
    "TrainerControl": {
      "args": {
        "should_epoch_stop": false,
        "should_evaluate": false,
        "should_log": false,
        "should_save": true,
        "should_training_stop": false
      },
      "attributes": {}
    }
  },
  "total_flos": 1.6224599394638256e+17,
  "train_batch_size": 16,
  "trial_name": null,
  "trial_params": null
}

